SE#PCFG: Semantically Enhanced PCFG for Password Analysis and Cracking

Much research has been done on user-generated textual passwords. Surprisingly, semantic information in such passwords remain under-investigated, with passwords created by English- and/or Chinese-speaking users being more studied with limited semantics. This paper fills this gap by proposing a general framework based on semantically enhanced PCFG (probabilistic context-free grammars) named SE#PCFG. It allowed us to consider 43 types of semantic information, the richest set considered so far, for password analysis. Applying SE#PCFG to 17 large leaked password databases of user speaking four languages (English, Chinese, German and French), we demonstrate its usefulness and report a wide range of new insights about password semantics at different levels such as cross-website password correlations. Furthermore, based on SE#PCFG and a new systematic smoothing method, we proposed the Semantically Enhanced Password Cracking Architecture (SEPCA), and compared its performance against three SOTA (state-of-the-art) benchmarks in terms of the password coverage rate: two other PCFG variants and neural network. Our experimental results showed that SEPCA outperformed all the three benchmarks consistently and significantly across 52 test cases, by up to 21.53%, 52.55% and 7.86%, respectively, at the user-level (with duplicate passwords). At the level of unique passwords, SEPCA also beats the three counterparts by up to 43.83%, 94.11% and 11.16%, respectively.

==> figures/cracking/data/comparison-dpg/appendix-data-CSDN-100W-all-NDPG.txt <==
a   b
0.0	0
0.01	0.057027412
0.02	0.06530888
0.03	0.070696955
0.04	0.075351249
0.05	0.079522513
0.06	0.082759677
0.07	0.085264624
0.08	0.087667885
0.09	0.089689581
0.1	0.091550881
0.11	0.093581847
0.12	0.095166881
0.13	0.0967015
0.14	0.098331252
0.15	0.099717609
0.16	0.100929409
0.17	0.102042774
0.18	0.103781831
0.19	0.105065582
0.2	0.106085321
0.21	0.107205912
0.22	0.108103149
0.23	0.108955275
0.24	0.109875979
0.25	0.110693353
0.26	0.111476662
0.27	0.112254159
0.28	0.113042709
0.29	0.113802096
0.3	0.114456102
0.31	0.115576098
0.32	0.116249659
0.33	0.116907211
0.34	0.117557374
0.35	0.118105708
0.36	0.118668379
0.37	0.119211771
0.38	0.119762641
0.39	0.120354588
0.4	0.120854113
0.41	0.121420102
0.42	0.12202766
0.43	0.122530778
0.44	0.123183601
0.45	0.123608299
0.46	0.124119907
0.47	0.124602039
0.48	0.125032366
0.49	0.125461737
0.5	0.125893023
0.51	0.126294611
0.52	0.126682117
0.53	0.127058522
0.54	0.127506153
0.55	0.127925154
0.56	0.128308847
0.57	0.128705798
0.58	0.129055742
0.59	0.129409264
0.6	0.129770717
0.61	0.13012996
0.62	0.130469573
0.63	0.130819116
0.64	0.131184239
0.65	0.131742471
0.66	0.132067996
0.67	0.132405251
0.68	0.13269791
0.69	0.132988915
0.7	0.133259627
0.71	0.13359959
0.72	0.133887478
0.73	0.13416684
0.74	0.134446203
0.75	0.134725565
0.76	0.135004928
0.77	0.13528429
0.78	0.135563653
0.79	0.135843016
0.8	0.136122378
0.81	0.136401741
0.82	0.136681103
0.83	0.136960466
0.84	0.137239828
0.85	0.137519191
0.86	0.137798553
0.87	0.138077916
0.88	0.138357279
0.89	0.138636641
0.9	0.138916004
0.91	0.139195366
0.92	0.139474729
0.93	0.139754091
0.94	0.140033454
0.95	0.140312816
0.96	0.140592179
0.97	0.140871542
0.98	0.141150904
0.99	0.141430267
1	0.141709629




==> figures/cracking/data/comparison-dpg/appendix-data-CSDN-100W-all-SEMANTIC.txt <==
a   b
0.0	0
0.01	0.250502128
0.02	0.273328056
0.03	0.277471962
0.04	0.28050957
0.05	0.282381172
0.06	0.284040033
0.07	0.286340885
0.08	0.28899687
0.09	0.290648062
0.1	0.294529839
0.11	0.296368192
0.12	0.305901508
0.13	0.315175812
0.14	0.343653576
0.15	0.348864164
0.16	0.352105143
0.17	0.355409125
0.18	0.358623176
0.19	0.360708047
0.2	0.366544012
0.21	0.36864377
0.22	0.371011586
0.23	0.372750436
0.24	0.374404916
0.25	0.375874586
0.26	0.377195978
0.27	0.378544501
0.28	0.379927269
0.29	0.381599532
0.3	0.38270857
0.31	0.383661177
0.32	0.417390512
0.33	0.418684304
0.34	0.419623706
0.35	0.420813984
0.36	0.421703747
0.37	0.422914273
0.38	0.423645335
0.39	0.424497668
0.4	0.425293482
0.41	0.425973818
0.42	0.426577869
0.43	0.427880528
0.44	0.428841579
0.45	0.42940665
0.46	0.430264616
0.47	0.430809649
0.48	0.431535222
0.49	0.432517544
0.5	0.432974972
0.51	0.433432307
0.52	0.433837791
0.53	0.434224015
0.54	0.434494737
0.55	0.435035366
0.56	0.435181334
0.57	0.435345289
0.58	0.435548843
0.59	0.435727109
0.6	0.435881431
0.61	0.436060999
0.62	0.436168846
0.63	0.4365228
0.64	0.436634407
0.65	0.436705896
0.66	0.436845677
0.67	0.437007889
0.68	0.43728614
0.69	0.437446119
0.7	0.437629863
0.71	0.437915585
0.72	0.438106872
0.73	0.438283329
0.74	0.438587865
0.75	0.43872284
0.76	0.438997485
0.77	0.439164235
0.78	0.439349869
0.79	0.43964468
0.8	0.43982472
0.81	0.440016727
0.82	0.440185101
0.83	0.440386072
0.84	0.440651587
0.85	0.440865417
0.86	0.440934651
0.87	0.441085561
0.88	0.441469607
0.89	0.441682862
0.9	0.441861705
0.91	0.441947789
0.92	0.442085412
0.93	0.442266655
0.94	0.442453231
0.95	0.442685112
0.96	0.442856379
0.97	0.443029488
0.98	0.443211737
0.99	0.443345074
1	0.443475226


==> figures/cracking/data/comparison-four-SOTAs/data-CSDN-100W-17173-NOTRIM-FLA.txt <==
a   b
1	0.35961790686220607
3	0.4042738747322649
5	0.4309211782145115
7	0.4533056755691651
9	0.4696679825450445
11	0.483847946353048
13	0.4962577694108688
15	0.5076651759348024
17	0.5177640794351288
19	0.5271033400266996
21	0.5359014874120259
23	0.5441554562675583
25	0.5515761587159883
27	0.5585812032910874
29	0.564886350900071
31	0.5708438908185255
33	0.5764596750277732
35	0.5818415471836058
37	0.5870052240358596
39	0.5917073746278488
41	0.5963233617615155
43	0.6007496889671927
45	0.6049348030760912
47	0.6089245724751445
49	0.6127280259355353
51	0.6164232456080462
53	0.6198959227908534
55	0.6232384630556895


==> figures/cracking/data/comparison-four-SOTAs/data-CSDN-100W-17173-NOTRIM-PCFG.txt <==
a   b
1	0.3404911239097968
3	0.36444122133413914
5	0.3758782221636157
7	0.3836760151418066
9	0.38882614883728656
11	0.3927568968247205
13	0.40405980368218924
15	0.4077301663673703
17	0.4089614789706822
19	0.4102229432110914
21	0.4106783945574121
23	0.4158663153322858
25	0.4184093634822209
27	0.4202515672023979
29	0.4221406425063066
31	0.42373622701362634
33	0.42506445957426225
35	0.42629538204548595
37	0.4274979920737421
39	0.4286765811120002
41	0.4297454315671812
43	0.4306859285653656
45	0.43151194966225986
47	0.4322839653315251
49	0.43300871928497037
51	0.43376630006697453
53	0.4416739430945534
55	0.4537734996759953


==> figures/cracking/data/comparison-four-SOTAs/data-CSDN-100W-17173-NOTRIM-SEMANTIC.txt <==
a   b
1	0.38073185547211247
3	0.40297752153654526
5	0.4135812002257639
7	0.42575176084724653
9	0.4396119835424451
11	0.4572507469775492
13	0.4719354859744449
15	0.48189360752410976
17	0.489677634412905
19	0.49967019905263665
21	0.5053711992565643
23	0.5104441982649043
25	0.5140168607285851
27	0.5173474183649999
29	0.51956387022401
31	0.5223695887355713
33	0.6306933299284091
35	0.6328077901129494
37	0.6346837123921724
39	0.6363233818254515
41	0.6378618955815925
43	0.6394973292950575
45	0.6410651029578087
47	0.6423023232755981
49	0.6455431505317417
51	0.6466478374058757
53	0.647934938897791
55	0.6514311354721972


==> figures/cracking/data/comparison-four-SOTAs/data-CSDN-100W-17173-NOTRIM-SEPCFG.txt <==
a   b
1	0.3046147442843002
3	0.3251503499401231
5	0.33488029995138396
7	0.3441682860399425
9	0.34954837473480077
11	0.3537496514587791
13	0.3574313279745161
15	0.3604363482499594
17	0.36339867692832956
19	0.3656037592236282
21	0.3676488316296358
23	0.369525645639346
25	0.37129082613869385
27	0.37289878340652305
29	0.3744049161993488
31	0.3758145191669387
33	0.377300810956425
35	0.37859069910611265
37	0.37953654648722
39	0.38079968272229264
41	0.38176553830620585
43	0.3826889809588232
45	0.38364954189296885
47	0.3848324223841964
49	0.3857165731622229
51	0.3864973389368934
53	0.38736532709984
55	0.3880505105129172


==> figures/cracking/data/comparison-four-SOTAs/data-CSDN-100W-178-NOTRIM-FLA.txt <==
a   b
1	0.3731255830686562
3	0.41620454709783916
5	0.44152879499438313
7	0.46499626130646177
9	0.4786078833527616
11	0.4898220902118534
13	0.5007132395603155
15	0.5105545346649196
17	0.527779088182025
19	0.5355357750646776
21	0.5430971504806513
23	0.5539546824491264
25	0.5597915413822232
27	0.5674973062007643
29	0.5757723620607256
31	0.5803536945169943
33	0.5846636630731709
35	0.5888958156612462
37	0.5954039199849042
39	0.5997180769359642
41	0.6038072729934062
43	0.6082299975486868
45	0.6115917355473923
47	0.6151130734353479
49	0.6183203919279491
51	0.6220666907095229
53	0.6249143583467215
55	0.6279863255520305


==> figures/cracking/data/comparison-four-SOTAs/data-CSDN-100W-178-NOTRIM-PCFG.txt <==
a   b
1	0.3591158430665752
3	0.38589401509232985
5	0.39969257181554135
7	0.40826379128214263
9	0.41667750505693574
11	0.4208018615872165
13	0.4291571582754747
15	0.432933106483988
17	0.43384805032422585
19	0.43595205742774357
21	0.4364966589835339
23	0.45062852376274815
25	0.4526444643527916
27	0.45414060309359255
29	0.45551406595267024
31	0.456921476854489
33	0.4581044779672794
35	0.45907629580120024
37	0.45993723139162285
39	0.4608890992393875
41	0.46167177797803693
43	0.4626064513625951
45	0.46382373118088044
47	0.46442686004412365
49	0.465085099366362
51	0.4656125064589458
53	0.47196354597446755
55	0.480418592593507


==> figures/cracking/data/comparison-four-SOTAs/data-CSDN-100W-178-NOTRIM-SEMANTIC.txt <==
a   b
1	0.40638276109571936
3	0.42799013919579293
5	0.4367760690106394
7	0.44787696876603716
9	0.4576139948822223
11	0.4680240299236566
13	0.48904800870480725
15	0.5033747440670284
17	0.5107477519341567
19	0.5190266655262475
21	0.5246539944942447
23	0.5320432048363175
25	0.5448718174812139
27	0.5476307572794303
29	0.5494443322640434
31	0.5514976377452856
33	0.6427558183418188
35	0.6444373486666796
37	0.6460855922743073
39	0.648007624642223
41	0.6494003761619489
43	0.6507027465289229
45	0.6520751071788207
47	0.653178969672494
49	0.655702146927129
51	0.6565852369220676
53	0.6580771872679849
55	0.6604692016302115


==> figures/cracking/data/comparison-four-SOTAs/data-CSDN-100W-178-NOTRIM-SEPCFG.txt <==
a   b
1	0.31600778071504276
3	0.3409516562236021
5	0.3596182300107752
7	0.3650851875430964
9	0.37135510446297726
11	0.37875258137389933
13	0.38201368767447974
15	0.3847346012559894
17	0.38723793874538615
19	0.38938019250744654
21	0.3915118650613798
23	0.39293944639119077
25	0.40336513280297964
27	0.4046357595455724
29	0.406592291060819
31	0.41320069641984825
33	0.4166216230515146
35	0.41783438381216237
37	0.4185660302657823
39	0.4196190809162621
41	0.42034356301021264
43	0.42127746484834483
45	0.4219594016679511
47	0.42264442467326113
49	0.4234139871226697
51	0.42396167486416375
53	0.4244975689674328
55	0.42504757134820464


==> figures/cracking/data/comparison-four-SOTAs/data-CSDN-100W-7K7K-NOTRIM-FLA.txt <==
a   b
1	0.364209638489566
3	0.41162188538669825
5	0.43994231642732506
7	0.46103539909091995
9	0.4785214264498399
11	0.4931868637376293
13	0.5060206431167568
15	0.5175540482098224
17	0.5277979528974223
19	0.5371115498222889
21	0.5457060522955648
23	0.5536517859580615
25	0.5607651949775436
27	0.5675455323065948
29	0.5736949481723667
31	0.5793993622941808
33	0.5847764962489249
35	0.5898111029648936
37	0.5946446610841897
39	0.5990568563303892
41	0.6033317097368863
43	0.6074858867076384
45	0.6114072208004098
47	0.6150223133211774
49	0.6185306763400078
51	0.6218717943474968
53	0.6250888082829658
55	0.6281064283427225


==> figures/cracking/data/comparison-four-SOTAs/data-CSDN-100W-7K7K-NOTRIM-PCFG.txt <==
a   b
1	0.33639330637004927
3	0.3540909016231749
5	0.36297379832095467
7	0.3690807824135311
9	0.37316581568701473
11	0.3763465439557121
13	0.3914172696844128
15	0.39441597864748074
17	0.39545396146698575
19	0.39645861347857686
21	0.396702921208925
23	0.4024458666902425
25	0.4045023302607923
27	0.4061204109712255
29	0.40766379284973797
31	0.4089475017318428
33	0.4100636110195433
35	0.41110833091724375
37	0.41210825515466265
39	0.41306243817696553
41	0.41389889962238086
43	0.4147237780210743
45	0.4154793945281451
47	0.41616019400894094
49	0.41677941423114395
51	0.41741009930571454
53	0.42593061211319566
55	0.4386393418654686


==> figures/cracking/data/comparison-four-SOTAs/data-CSDN-100W-7K7K-NOTRIM-SEMANTIC.txt <==
a   b
1	0.4014292770488666
3	0.42352122020069166
5	0.43613964946627565
7	0.4503570119568955
9	0.46717240454948983
11	0.485813190749968
13	0.4954825526812921
15	0.5038813253038392
17	0.5096960147582199
19	0.5150567196977156
21	0.5190515706788646
23	0.5228673572132418
25	0.5256021381831472
27	0.5283106800063967
29	0.5301144440474428
31	0.5320738700531082
33	0.648010948579428
35	0.6530139974027973
37	0.6544571504688593
39	0.6558407335803517
41	0.6570562443200225
43	0.658222349819594
45	0.6594337237568643
47	0.6604505497869487
49	0.6622740522851638
51	0.6631631102182447
53	0.6643549820870547
55	0.6677719808700073


==> figures/cracking/data/comparison-four-SOTAs/data-CSDN-100W-7K7K-NOTRIM-SEPCFG.txt <==
a   b
1	0.3096447420473224
3	0.3247174770800463
5	0.33223806565010855
7	0.33753009966975317
9	0.3420496153896614
11	0.3453848236794352
13	0.3480725632963271
15	0.35038326292298655
17	0.3526784790892321
19	0.3544824795189868
21	0.3560967780100822
23	0.3576295223967073
25	0.35914961998742173
27	0.3603800232157351
29	0.3615960067328232
31	0.3627167256003416
33	0.36402277321541004
35	0.3650294345310243
37	0.3658356382217376
39	0.366748925997451
41	0.3675512292744722
43	0.3683213836871225
45	0.36910654878276955
47	0.3700169998939797
49	0.37072344754965963
51	0.37138285385232633
53	0.37198257200606905
55	0.3725798080783714


==> figures/cracking/data/comparison-four-SOTAs/data-CSDN-100W-8FIT-NOTRIM-FLA.txt <==
a   b
1	0.11732659495548961
3	0.14315634986304496
5	0.15750363786806665
7	0.1682219741497375
9	0.17628948156813512
11	0.18318092330518146
13	0.18904252739100663
15	0.1944921964163433
17	0.1993212879479571
19	0.20350305295594612
21	0.2073468885528418
23	0.21090361789545767
25	0.21399669738644145
27	0.21676254707829262
29	0.21930459655329834
31	0.22170755107281442
33	0.22407216531613786
35	0.22616928926044283
37	0.22826462993608765
39	0.23012992895457657
41	0.23201751883131705
43	0.23382129508103172
45	0.23549845925587765
47	0.23711142575895913
49	0.23865216988130564
51	0.2401010756676558
53	0.2414581431180096
55	0.24279381134444192


==> figures/cracking/data/comparison-four-SOTAs/data-CSDN-100W-8FIT-NOTRIM-PCFG.txt <==
a   b
1	0.13023835168911208
3	0.1491623987103401
5	0.16278657127368182
7	0.17336848750285322
9	0.1811658297192422
11	0.1862454704976033
13	0.19314315367496004
15	0.1936745677356768
17	0.1937485733850719
19	0.1938698356539603
21	0.19391263410180323
23	0.1977662776763296
25	0.201142896884273
27	0.2036947543369094
29	0.20738790373202465
31	0.2095572500570646
33	0.21130128680666516
35	0.21340465219128052
37	0.2152619265007989
39	0.2168936173248117
41	0.21831488244692993
43	0.21963004308377082
45	0.22079005934718102
47	0.2226767575895914
49	0.2235995991212052
51	0.2245848550559233
53	0.22736764580004565
55	0.23175359506961882


==> figures/cracking/data/comparison-four-SOTAs/data-CSDN-100W-8FIT-NOTRIM-SEMANTIC.txt <==
a   b
1	0.16284631077379594
3	0.19089445189454463
5	0.19420509016206344
7	0.1959446687400137
9	0.1972919282127368
11	0.19924014922392147
13	0.22566194932663775
15	0.2663267162177585
17	0.2769469727231226
19	0.28443402619265007
21	0.29416978144259304
23	0.30097295138096325
25	0.3052412049189683
27	0.3095442321958457
29	0.3154789502967359
31	0.31895899908696645
33	0.3258317165030815
35	0.32910936430038806
37	0.3324663675530701
39	0.33529017347637524
41	0.3378152818991098
43	0.3398250256790687
45	0.3421566494521799
47	0.3440495891349007
49	0.34678868979685
51	0.34823581231454004
53	0.34910961395800044
55	0.34920056065966676


==> figures/cracking/data/comparison-four-SOTAs/data-CSDN-100W-8FIT-NOTRIM-SEPCFG.txt <==
a   b
1	0.12439636355854827
3	0.14916864015065054
5	0.16196537605569505
7	0.17084248744578864
9	0.17727652077151335
11	0.1840984150308149
13	0.18914774024195388
15	0.1940668868409039
17	0.19810777362474322
19	0.20149063427299704
21	0.20468803498059804
23	0.20766074383702351
25	0.2105960040515864
27	0.21302035779502396
29	0.21547948527733393
31	0.21794485419995435
33	0.22033265093585938
35	0.22276057121661721
37	0.22464726945902763
39	0.22650097723122575
41	0.2281567421821502
43	0.22977060031956176
45	0.23140139950924446
47	0.23283693078064369
49	0.2342519544624515
51	0.23579002368180782
53	0.23695806465418853
55	0.2382553926044282


==> figures/cracking/data/comparison-four-SOTAs/data-CSDN-100W-DE3-NOTRIM-FLA.txt <==
a   b
1	0.11605493358851278
3	0.14121402017820656
5	0.15520284325912867
7	0.1653880825379312
9	0.17289349388538075
11	0.17938193427107837
13	0.1849863671759163
15	0.1894753266960054
17	0.19395689113929293
19	0.19772128103436418
21	0.20106148932409737
23	0.20396686709789824
25	0.20658191415646948
27	0.20886181633439355
29	0.2113983276773321
31	0.2135097700057164
33	0.21536371575987
35	0.2170586673627899
37	0.21896127272229784
39	0.22047179110978657
41	0.22199310630940558
43	0.2236515262329257
45	0.22499254946012243
47	0.22628284246046038
49	0.22750643186804817
51	0.2286633176828858
53	0.22975764114798214
55	0.23082489863198474


==> figures/cracking/data/comparison-four-SOTAs/data-CSDN-100W-DE3-NOTRIM-PCFG.txt <==
a   b
1	0.12322593956299534
3	0.13711345009173592
5	0.14438192317846316
7	0.15037459761538355
9	0.15430330611698567
11	0.15749324644611096
13	0.16491997417639181
15	0.16549368423465763
17	0.1656174778203159
19	0.16578874779904026
21	0.16584761261038075
23	0.16896020043616164
25	0.17113849425883212
27	0.1724938639350239
29	0.17524764263439258
31	0.1762542604886223
33	0.17715705146455799
35	0.17824678998203736
37	0.17939879504618594
39	0.18019465321157094
41	0.1808849096802295
43	0.18160578176684655
45	0.18231008888142808
47	0.18355187017794775
49	0.18399616639218608
51	0.1845107158360393
53	0.18724304881268344
55	0.19229344256354775


==> figures/cracking/data/comparison-four-SOTAs/data-CSDN-100W-DE3-NOTRIM-SEMANTIC.txt <==
a   b
1	0.18594920617548075
3	0.2124090867745707
5	0.21494604182211735
7	0.21658331182598498
9	0.2180760820291499
11	0.2202317469168076
13	0.23982027005341464
15	0.2925879884725543
17	0.29898413829976833
19	0.30296032319443655
21	0.3118636998604549
23	0.3155776553317394
25	0.31822035997754855
27	0.3206944568722819
29	0.3246735997976707
31	0.3265191151642705
33	0.3386906720719748
35	0.3406441555598776
37	0.34310686403633645
39	0.3451050137881207
41	0.3466221877447308
43	0.3478488830845753
45	0.3545432024084286
47	0.35569254524492866
49	0.3569692313039517
51	0.35783918813888843
53	0.35845859977178796
55	0.35870633484464054


==> figures/cracking/data/comparison-four-SOTAs/data-CSDN-100W-DE3-NOTRIM-SEPCFG.txt <==
a   b
1	0.11756722679443388
3	0.13218980795725055
5	0.13925802236419127
7	0.1445897248365873
9	0.14830279289865564
11	0.1519550734294151
13	0.15473310798069292
15	0.15740731565367672
17	0.15987771501000925
19	0.1618081258582911
21	0.1637033361409975
23	0.16548022519487876
25	0.16720253858196443
27	0.1687043307788273
29	0.17006280638727572
31	0.17194455763020328
33	0.17343481350725568
35	0.17502076167812042
37	0.176055037119588
39	0.17724224274931208
41	0.1782299292069298
43	0.1792826923404013
45	0.18035911971963786
47	0.18139709269950624
49	0.1825551617266321
51	0.18345676949027953
53	0.1841974603827248
55	0.18499879090494295


==> figures/cracking/data/comparison-four-SOTAs/data-CSDN-100W-DODONEW-NOTRIM-FLA.txt <==
a   b
1	0.20728085934501736
3	0.24041674302097976
5	0.2592590992862866
7	0.2756387634254957
9	0.287561294693472
11	0.29769012507190523
13	0.3066087808923414
15	0.3146788771256828
17	0.3219371629730061
19	0.3285275196994128
21	0.3345322258629973
23	0.3403083647412729
25	0.34544865039090106
27	0.35021570860531753
29	0.3547334528756285
31	0.3589330581084882
33	0.3629526701445525
35	0.3667805349040938
37	0.3703908783809619
39	0.3738780872515251
41	0.3772932138741192
43	0.38051022052636185
45	0.383603880149172
47	0.38654877277494565
49	0.3894199545754384
51	0.3921914391213726
53	0.39488942526515364
55	0.3975685765582865


==> figures/cracking/data/comparison-four-SOTAs/data-CSDN-100W-DODONEW-NOTRIM-PCFG.txt <==
a   b
1	0.206650245886851
3	0.23219887109853063
5	0.24650025816490775
7	0.2569781705497142
9	0.2638727171948591
11	0.2692672025205279
13	0.27637353502390044
15	0.27960994298846487
17	0.28058723099089156
19	0.28176745388789554
21	0.28205464995642493
23	0.2862450501870881
25	0.28958674921523814
27	0.29204972457217276
29	0.2945165235454043
31	0.2966123609301187
33	0.2983429721507615
35	0.2999582376131118
37	0.30154340979905053
39	0.3031927337695277
41	0.3044681930354104
43	0.3057202857572559
45	0.30685299668138427
47	0.30790272097032617
49	0.3088492076192494
51	0.3098965952537876
53	0.3136488373798995
55	0.31961587384218776


==> figures/cracking/data/comparison-four-SOTAs/data-CSDN-100W-DODONEW-NOTRIM-SEMANTIC.txt <==
a   b
1	0.21753402806081193
3	0.23794590800832358
5	0.24189719060500656
7	0.24658501499282434
9	0.2517431441851718
11	0.2577252626895204
13	0.27528550376427946
15	0.2881499899877899
17	0.299182397543369
19	0.315256880455911
21	0.3236478064196535
23	0.32997461685240476
25	0.3348112082372591
27	0.33907602737029513
29	0.34187944619308014
31	0.3455693067273838
33	0.38281798538472234
35	0.3855595890773727
37	0.3879437554539638
39	0.3902056369167604
41	0.39227782452660087
43	0.39417816182620447
45	0.39619221630678886
47	0.3977461622929689
49	0.40286003666706416
51	0.4043482022913941
53	0.40568781334181514
55	0.40740107667370307


==> figures/cracking/data/comparison-four-SOTAs/data-CSDN-100W-DODONEW-NOTRIM-SEPCFG.txt <==
a   b
1	0.17224350544610414
3	0.19710614557102027
5	0.20832576870973343
7	0.2182249696872197
9	0.22423087958186066
11	0.2291745322230307
13	0.2333046750931617
15	0.23671406629131028
17	0.23979731718086753
19	0.24230914985715252
21	0.24465585895557496
23	0.24679141946515254
25	0.24888095496374787
27	0.2507095640539283
29	0.2524188621541008
31	0.25403172015433817
33	0.255614484878164
35	0.2571333810482883
37	0.2582270061169364
39	0.2595272480810403
41	0.26070336413091044
43	0.26173474922316864
45	0.262854573144222
47	0.2641659319186708
49	0.26513486461141156
51	0.26605132879163246
53	0.26697331597317125
55	0.26783058490849804


==> figures/cracking/data/comparison-four-SOTAs/data-CSDN-100W-FR1-NOTRIM-FLA.txt <==
a   b
1	0.1041889335389624
3	0.13196797576150426
5	0.14859461516471872
7	0.1605627365902598
9	0.1692907435967
11	0.1776973793218975
13	0.1841102385430683
15	0.1893250110613628
17	0.19433130192695314
19	0.19821233810807906
21	0.20243841597643156
23	0.205876997645705
25	0.2088257839911582
27	0.21133575742567948
29	0.21392220447953328
31	0.21600428980588446
33	0.22035236130507693
35	0.22205207853476544
37	0.22368351574719278
39	0.22535136896882607
41	0.2268844829563973
43	0.22839756813890522
45	0.2296484580551302
47	0.23098765679367964
49	0.23239149394856967
51	0.23352039023395466
53	0.23465474892072052
55	0.23604948207330906


==> figures/cracking/data/comparison-four-SOTAs/data-CSDN-100W-FR1-NOTRIM-PCFG.txt <==
a   b
1	0.1051275561762462
3	0.11734421686461802
5	0.12347212081375214
7	0.12837917805425622
9	0.13158014526346073
11	0.13411014750304528
13	0.14306211296610216
15	0.14415914524343193
17	0.14423106686161372
19	0.14431482368278742
21	0.14433485248785072
23	0.14790817339118623
25	0.1495996970188034
27	0.1507659197136245
29	0.15277335222110344
31	0.1537147060590777
33	0.15455864707242598
35	0.15563747134515277
37	0.156456831552287
39	0.15718151013548576
41	0.15778237428738423
43	0.15841783364802833
45	0.15905056180798202
47	0.16031874932857984
49	0.16077668064434486
51	0.16127375917000633
53	0.16489533128553974
55	0.1718881154533156


==> figures/cracking/data/comparison-four-SOTAs/data-CSDN-100W-FR1-NOTRIM-SEMANTIC.txt <==
a   b
1	0.19074341461993521
3	0.22314364841071432
5	0.22666507650093135
7	0.22927792516145948
9	0.231923548230273
11	0.23500980501047872
13	0.2618301957906735
15	0.3166799888567012
17	0.32259212795128994
19	0.3267107785924848
21	0.3349407966730334
23	0.3387599256385092
25	0.3414528895192905
27	0.3440001893632479
29	0.3468643084872972
31	0.348913619405363
33	0.3643804089153674
35	0.3662494605878636
37	0.376980348100632
39	0.37823852121869816
41	0.3796887887853258
43	0.3808340722748535
45	0.38223517822905306
47	0.38359895777381653
49	0.38459584602582986
51	0.385542662265185
53	0.38638751367876345
55	0.3869264706150118


==> figures/cracking/data/comparison-four-SOTAs/data-CSDN-100W-FR1-NOTRIM-SEPCFG.txt <==
a   b
1	0.10430637516865164
3	0.11610061015023425
5	0.12198543723791853
7	0.12658660000109248
9	0.1304503385778456
11	0.13404277788601424
13	0.13657186972536867
15	0.1394460032519496
17	0.14195597668647092
19	0.14376585234400746
21	0.14542460156333928
23	0.1471580036015433
25	0.14866744718313066
27	0.1501177147497583
29	0.15139409587242744
31	0.15297090907104582
33	0.15431374941051584
35	0.15578040418128616
37	0.15729986216540515
39	0.1584560704576946
41	0.15943566110533514
43	0.16056000538956935
45	0.16167069367035136
47	0.16254285709083427
49	0.1634186621122378
51	0.1642835423308795
53	0.16528407218381344
55	0.1661289235973919


==> figures/cracking/data/comparison-four-SOTAs/data-CSDN-100W-FR5-NOTRIM-FLA.txt <==
a   b
1	0.12936021044406662
3	0.15931838649436658
5	0.1766175592914334
7	0.1890046008872737
9	0.19815289709659295
11	0.20600536455794125
13	0.2126413456783377
15	0.21818306276859495
17	0.22343444109983357
19	0.22786935105884193
21	0.2321359501029604
23	0.23569906591817735
25	0.2388509819303502
27	0.24149961816466622
29	0.2443774333859236
31	0.24675294116274352
33	0.2503058474770573
35	0.25222542811354287
37	0.2540881272449963
39	0.25591047453954663
41	0.25759066668818764
43	0.25935477121091877
45	0.260785365370812
47	0.26227984183635666
49	0.26369983756197896
51	0.2649979999101564
53	0.26622605701879853
55	0.26751721856635663


==> figures/cracking/data/comparison-four-SOTAs/data-CSDN-100W-FR5-NOTRIM-PCFG.txt <==
a   b
1	0.13047187924241224
3	0.14480592127716382
5	0.15160233741175344
7	0.15705071049375285
9	0.160208168806416
11	0.1628071188030031
13	0.1718936718401935
15	0.17327351019559653
17	0.17342169380870584
19	0.17361596602589247
21	0.17366847203053748
23	0.17790415087192055
25	0.17958356515382606
27	0.18070651301983617
29	0.18362545794473217
31	0.1844782915868462
33	0.18530613626008285
35	0.18650424549940892
37	0.18724214933135547
39	0.1879434934267344
41	0.1885645227816748
43	0.1891751481690281
45	0.1897779948890266
47	0.19180501836835062
49	0.19223216443947214
51	0.19270695484814193
53	0.19626608409633958
55	0.2026660798958592


==> figures/cracking/data/comparison-four-SOTAs/data-CSDN-100W-FR5-NOTRIM-SEMANTIC.txt <==
a   b
1	0.2172332874845715
3	0.24851821248557787
5	0.2518690679153502
7	0.25423310215782174
9	0.2562963936736876
11	0.2592094073647256
13	0.2845271221711661
15	0.33537909043653685
17	0.341647723991102
19	0.3462749615004583
21	0.3546652265760504
23	0.3584488676107765
25	0.36108719711084736
27	0.3634757341554866
29	0.36637989961240847
31	0.3682272358758361
33	0.3942645746459394
35	0.3960251787683608
37	0.4033862289195684
39	0.4047212427043393
41	0.40610458146005196
43	0.4071888304559719
45	0.4085401794421879
47	0.40977971008517833
49	0.41085102704662085
51	0.4117226267237284
53	0.4124996183591329
55	0.4130274009391574


==> figures/cracking/data/comparison-four-SOTAs/data-CSDN-100W-FR5-NOTRIM-SEPCFG.txt <==
a   b
1	0.12505530146322566
3	0.1378485839616714
5	0.1441425954184816
7	0.1486992415215929
9	0.15239556701526116
11	0.15585075382093003
13	0.15824512486608538
15	0.16120588012801354
17	0.16367103704609776
19	0.16545721353744816
21	0.16703093517667006
23	0.16858783544773717
25	0.1700233885080691
27	0.171395934362827
29	0.17264236857309487
31	0.174074615699801
33	0.1754681639564169
35	0.17698850449091635
37	0.17827363757127446
39	0.17945366140900057
41	0.18037835049080475
43	0.18139541124744737
45	0.1824060546035223
47	0.1833755682559586
49	0.18422237343087264
51	0.18502882676888355
53	0.18589323117868786
55	0.18662938481047958


==> figures/cracking/data/comparison-four-SOTAs/data-CSDN-100W-MYHERITAGE-NOTRIM-FLA.txt <==
a   b
1	0.08937166422764692
3	0.10964239689259433
5	0.1208855872707042
7	0.12934986895782644
9	0.1356214554909008
11	0.14116117695164362
13	0.14555810856715728
15	0.14950729875699884
17	0.15347126040567047
19	0.15639317992432605
21	0.15913020274681938
23	0.16167738933504208
25	0.1637808309257997
27	0.1656506641939897
29	0.16742968776755218
31	0.1691201061658816
33	0.17066740763667917
35	0.17204549161342467
37	0.173395600592721
39	0.1745712106625176
41	0.175766720351233
43	0.17681588296100434
45	0.17796101879211318
47	0.1789928871240683
49	0.1799197165907591
51	0.180762385287627
53	0.1815840344225683
55	0.1823720499006522


==> figures/cracking/data/comparison-four-SOTAs/data-CSDN-100W-MYHERITAGE-NOTRIM-PCFG.txt <==
a   b
1	0.09677974534735886
3	0.1059393465981348
5	0.11194406839574471
7	0.1167029773802753
9	0.1198777800301076
11	0.12246772486348337
13	0.12716659311391842
15	0.12741298057564954
17	0.12744676748786585
19	0.12750116135142697
21	0.12751473034513283
23	0.13028236887279918
25	0.13188582074934915
27	0.13296551654217714
29	0.13467388939525377
31	0.13549940528079063
33	0.13623741235635478
35	0.13723682591882924
37	0.1379762594481192
39	0.1386333123275251
41	0.1392026559861042
43	0.1397288877333173
45	0.14028254040091248
47	0.14154923130943323
49	0.14195842311788714
51	0.14240360635795182
53	0.14443504150774036
55	0.14769791883348624


==> figures/cracking/data/comparison-four-SOTAs/data-CSDN-100W-MYHERITAGE-NOTRIM-SEMANTIC.txt <==
a   b
1	0.15667650192756927
3	0.18125488906699258
5	0.1838256062472543
7	0.18511216140807252
9	0.18620173627711728
11	0.18804833367511242
13	0.20596580672530493
15	0.24558351948456214
17	0.2505467650180968
19	0.25396880392857146
21	0.26193494675466744
23	0.26497529729918673
25	0.2670342476803475
27	0.2690318251846771
29	0.2713287575605732
31	0.27329390387316965
33	0.28170145749972486
35	0.2830748612935849
37	0.28475424530606835
39	0.28587995307320907
41	0.2868896347447346
43	0.2878103929414354
45	0.289080231479252
47	0.28994676085662435
49	0.2908667881431516
51	0.29151662623181207
53	0.2918752319829316
55	0.29191776623948307


==> figures/cracking/data/comparison-four-SOTAs/data-CSDN-100W-MYHERITAGE-NOTRIM-SEPCFG.txt <==
a   b
1	0.09547931468211684
3	0.10707659567269347
5	0.11288135459346688
7	0.11696137770437501
9	0.12009434164120811
11	0.12318541970954691
13	0.1253825356912574
15	0.12762220950726694
17	0.12955017371200217
19	0.13111534711543057
21	0.13261578781300418
23	0.13399266932462545
25	0.13534877884066918
27	0.1365042535140717
29	0.13760486276896242
31	0.13874748756995886
33	0.13977665624982133
35	0.14097468875752284
37	0.14193123797498036
39	0.14278479959120902
41	0.14355370530491657
43	0.14434080125084667
45	0.14513187004723624
47	0.14599810470276448
49	0.14664748302534802
51	0.14732298549219933
53	0.1479158125873224
55	0.1488742244468351


==> figures/cracking/data/comparison-four-SOTAs/data-CSDN-100W-ROCKYOU-NOTRIM-FLA.txt <==
a   b
1	0.15952538303326697
3	0.1953765506336026
5	0.21428860318637333
7	0.22842860988255143
9	0.23891898700919847
11	0.24764687097546093
13	0.25514783062048474
15	0.26229492606178506
17	0.2688174118188206
19	0.273787709416247
21	0.278602673238875
23	0.28308094701139597
25	0.2868417034572686
27	0.2902203088581672
29	0.29324038202981567
31	0.2963708853575779
33	0.2989637296855106
35	0.3011953942473274
37	0.3036928924120792
39	0.30587421893743405
41	0.3080791991145243
43	0.310004620300191
45	0.3121935759120407
47	0.314016056684043
49	0.3157318347531505
51	0.31730589992791386
53	0.31888989336592405
55	0.32030845058583196


==> figures/cracking/data/comparison-four-SOTAs/data-CSDN-100W-ROCKYOU-NOTRIM-PCFG.txt <==
a   b
1	0.17534880514396906
3	0.19029017944621682
5	0.20071043168193106
7	0.20931966419339115
9	0.21473582790062834
11	0.21880516173541442
13	0.2253468769707385
15	0.22601485748918682
17	0.22614584089202205
19	0.22627006610864717
21	0.22629445131662182
23	0.23142248637363289
25	0.23403807861700476
27	0.2359995899104739
29	0.23878852614653412
31	0.24022815915333443
33	0.24154569194020453
35	0.24332563794229672
37	0.2445881646671783
39	0.24583734919969663
41	0.24681105055412425
43	0.24772925814240382
45	0.24871010087916687
47	0.2513288980355869
49	0.2520508743716933
51	0.2528366006086478
53	0.2557288604544978
55	0.25998324318180005


==> figures/cracking/data/comparison-four-SOTAs/data-CSDN-100W-ROCKYOU-NOTRIM-SEMANTIC.txt <==
a   b
1	0.27873926523954445
3	0.32793349610343536
5	0.3313570051230187
7	0.33361200981246836
9	0.33492003236822837
11	0.3375530774533078
13	0.3723252344367768
15	0.43325320934593053
17	0.44205282065964985
19	0.4485063659501398
21	0.464209220625413
23	0.4700237341229217
25	0.47354447045030107
27	0.47718479880479037
29	0.4806287913990724
31	0.4841469498616087
33	0.5034810058563863
35	0.5060579301271128
37	0.5083071868746827
39	0.5103550566403935
41	0.5123083117991626
43	0.5140153460294106
45	0.5158698759318938
47	0.5175545106068165
49	0.5192410264263544
51	0.5204713298406981
53	0.5212368860270563
55	0.5214113447721093


==> figures/cracking/data/comparison-four-SOTAs/data-CSDN-100W-ROCKYOU-NOTRIM-SEPCFG.txt <==
a   b
1	0.17674461444843778
3	0.1970071198188444
5	0.20721180681606277
7	0.2143688305206099
9	0.21995927879284302
11	0.22524815171445256
13	0.22918845296304138
15	0.2333393727365084
17	0.237489282265645
19	0.24014016338855734
21	0.24283190715283293
23	0.2453538253615708
25	0.24773472739619243
27	0.24969073459986155
29	0.2516722765998813
31	0.25378149258165394
33	0.25548479935868296
35	0.25755078385031777
37	0.25928809057446567
39	0.26085271519014175
41	0.2623448809021217
43	0.2636979812566234
45	0.26514486015379335
47	0.2666010054299936
49	0.267706804939621
51	0.26894620055293805
53	0.26994641211203524
55	0.2710617218527728


==> figures/cracking/data/comparison-four-SOTAs/data-CSDN-100W-TIANYA-NOTRIM-FLA.txt <==
a   b
1	0.41099717873432057
3	0.4612763605312691
5	0.490801034194324
7	0.5120948829987817
9	0.5295339720706226
11	0.5439091119802764
13	0.5556982375735536
15	0.566024887163081
17	0.5750485375223446
19	0.5831035019124166
21	0.5903591996313933
23	0.5970471824982764
25	0.6028687123317463
27	0.6082340091090042
29	0.6132046107813764
31	0.6177487739397247
33	0.6221821489666992
35	0.6262237356733918
37	0.6299662538823328
39	0.633348066547266
41	0.6366809263169411
43	0.6397724569012203
45	0.642768856353014
47	0.6454934053810727
49	0.6481908023984012
51	0.6506759380763713
53	0.6531063403215188
55	0.6553721789201236


==> figures/cracking/data/comparison-four-SOTAs/data-CSDN-100W-TIANYA-NOTRIM-PCFG.txt <==
a   b
1	0.3675212932707507
3	0.38314476504113215
5	0.39103473637329933
7	0.3963215169346133
9	0.39983605074202117
11	0.402540120151281
13	0.4147412494304932
15	0.4172456425564629
17	0.41820187559615923
19	0.4191465475607271
21	0.4195720611887408
23	0.4272164092218931
25	0.42899777270932904
27	0.43050774821603527
29	0.431861451018648
31	0.43300969700040637
33	0.4340293177634499
35	0.4349457476730611
37	0.43587806580306315
39	0.4367358645459515
41	0.4374713140823375
43	0.43823546811668534
45	0.4389472339648796
47	0.439557922984808
49	0.4401479011644348
51	0.44073170242677867
53	0.4479867064812477
55	0.45727256202442484


==> figures/cracking/data/comparison-four-SOTAs/data-CSDN-100W-TIANYA-NOTRIM-SEMANTIC.txt <==
a   b
1	0.48585246462798226
3	0.5040989791867946
5	0.5125596051873025
7	0.5220930659280879
9	0.5348203232205746
11	0.5500181162047263
13	0.5607346052475852
15	0.5677276023080002
17	0.5724523164282118
19	0.5754991221675655
21	0.578677327783665
23	0.5817856714743452
25	0.5841905732909238
27	0.5863609174089676
29	0.5878385549369572
31	0.591488188165152
33	0.6716846247048747
35	0.6747042784334981
37	0.6759742790521808
39	0.6771058110224678
41	0.6781683398900594
43	0.6792267728338913
45	0.6802424958630344
47	0.6811735587905939
49	0.6820963307757042
51	0.682836602932001
53	0.6838985041983714
55	0.685954790052362


==> figures/cracking/data/comparison-four-SOTAs/data-CSDN-100W-TIANYA-NOTRIM-SEPCFG.txt <==
a   b
1	0.34292583263110815
3	0.35515992749025804
5	0.36155667035883365
7	0.36600114401793143
9	0.36936551597524225
11	0.3721095536728033
13	0.37427517426586593
15	0.3762055104642429
17	0.3781542122562525
19	0.3796674248639947
21	0.3809733969421485
23	0.38243752452805957
25	0.3836586713464137
27	0.3846418912386242
29	0.38566547579885463
31	0.38659789302378633
33	0.3877312087028074
35	0.3886038386535034
37	0.38927398463123525
39	0.3900950852185015
41	0.3907391692297295
43	0.39136105597671084
45	0.39199863275422364
47	0.3929327345929598
49	0.39352116028535505
51	0.39407265660062574
53	0.3945792298811115
55	0.39509214523709635


==> figures/cracking/data/comparison-four-SOTAs/data-CSDN-100W-TWITTER-NOTRIM-FLA.txt <==
a   b
1	0.13969506312241448
3	0.17435677985195466
5	0.19412133461642442
7	0.20836992620477543
9	0.21930859709127304
11	0.22807514742136117
13	0.23542955633097376
15	0.2418512913497336
17	0.2474306271070135
19	0.25219857920521155
21	0.2565491247869466
23	0.26041306373596
25	0.2637798140831492
27	0.26676603085973444
29	0.2695199808666075
31	0.2722057144332231
33	0.27464839060247814
35	0.2767718937177428
37	0.27889286312209555
39	0.2807799859134616
41	0.2827113592206949
43	0.2844559235128119
45	0.2862019335105669
47	0.28784860713639354
49	0.2893632893278919
51	0.2907706465059985
53	0.29214075813370016
55	0.29343421755422583


==> figures/cracking/data/comparison-four-SOTAs/data-CSDN-100W-TWITTER-NOTRIM-PCFG.txt <==
a   b
1	0.13196369764583826
3	0.14847475894088083
5	0.15620136998345174
7	0.16217556223007876
9	0.16616280347541076
11	0.16912433892687775
13	0.18153099720318558
15	0.18209371949253705
17	0.18221627657976391
19	0.18239278680523244
21	0.1824312843069115
23	0.18670388101765098
25	0.18876454810230045
27	0.1901760486429571
29	0.19227962486710873
31	0.19338228095178642
33	0.19436521174378585
35	0.19548415809920888
37	0.196452780876647
39	0.19734515385981868
41	0.19806791725371134
43	0.19878710364396365
45	0.19949862928475293
47	0.2007551114301467
49	0.20129920349220481
51	0.20188069014648619
53	0.20680972664195385
55	0.21468497708996237


==> figures/cracking/data/comparison-four-SOTAs/data-CSDN-100W-TWITTER-NOTRIM-SEMANTIC.txt <==
a   b
1	0.23341060605127967
3	0.2635085579737574
5	0.26895910669580353
7	0.2715311809717476
9	0.27397068255027185
11	0.27797573429289635
13	0.29920387971353507
15	0.3403695578330172
17	0.34713993147325467
19	0.3515614358647048
21	0.3603353339564374
23	0.3645395055683737
25	0.3674726187450819
27	0.37041181282797864
29	0.3739521670851786
31	0.3775914105888519
33	0.4034149027778608
35	0.4054754059165101
37	0.4075347167206126
39	0.4093638622446416
41	0.41095792410859167
43	0.41230937570063625
45	0.4138970436705792
47	0.4152042149383929
49	0.4169177636281119
51	0.41796408190545437
53	0.41871404543119534
55	0.4190163022388034


==> figures/cracking/data/comparison-four-SOTAs/data-CSDN-100W-TWITTER-NOTRIM-SEPCFG.txt <==
a   b
1	0.11933863348892454
3	0.13322727418178537
5	0.14021925810172323
7	0.145286337129344
9	0.14910232932539516
11	0.152830789261531
13	0.15561623180462084
15	0.15829214351540735
17	0.16090214893412072
19	0.16287836892449473
21	0.16472571245454393
23	0.16652288850853747
25	0.16822609369606317
27	0.16968463183459018
29	0.17116749359787142
31	0.17262145615257518
33	0.1742101227027011
35	0.17571596671437148
37	0.17688850850767215
39	0.17800963087364305
41	0.17904445802679095
43	0.180075574038662
45	0.18109981922270726
47	0.18215271024423885
49	0.18310006475419882
51	0.1839862972144546
53	0.18476048003567702
55	0.18556605106384336


==> figures/cracking/data/comparison-four-SOTAs/data-CSDN-100W-WEBHOST-NOTRIM-FLA.txt <==
a   b
1	0.07229693892528613
3	0.0838327434755621
5	0.08995408938615516
7	0.09446112781526254
9	0.09836095665918634
11	0.10166389695696286
13	0.1044520321398541
15	0.10684249561061449
17	0.1091215749822447
19	0.11119471845417711
21	0.11301683209075643
23	0.11456055474822864
25	0.11611071939650876
27	0.11744850615428319
29	0.11874625559284291
31	0.12014167392429663
33	0.12125038903043951
35	0.12226268208061895
37	0.12326098284968875
39	0.12420650085536476
41	0.125153958385155
43	0.1260732928152892
45	0.12694316938051114
47	0.12778554626454236
49	0.12853517233468345
51	0.1293411138728549
53	0.130069266640303
55	0.1307546113398018


==> figures/cracking/data/comparison-four-SOTAs/data-CSDN-100W-WEBHOST-NOTRIM-PCFG.txt <==
a   b
1	0.08272451325044777
3	0.09427715009928632
5	0.10241082154708774
7	0.10927486665598543
9	0.11378245923483973
11	0.11701550739578642
13	0.11903690713510053
15	0.11935582031445088
17	0.11940645574757537
19	0.11959119541945361
21	0.11967182420762994
23	0.12199932241339696
25	0.12444194522908585
27	0.12640058750956168
29	0.12821930697894113
31	0.12944972722325052
33	0.1305498530083162
35	0.13176413364124664
37	0.13281930402809372
39	0.13377126402457765
41	0.1345409087543261
43	0.13537926805269215
45	0.13603254133558818
47	0.13724779173057572
49	0.13781198544165493
51	0.13886009041922884
53	0.13933305722822192
55	0.14042542491683077


==> figures/cracking/data/comparison-four-SOTAs/data-CSDN-100W-WEBHOST-NOTRIM-SEMANTIC.txt <==
a   b
1	0.08784624228632211
3	0.09828496887514043
5	0.09828898646080558
7	0.09829272697159726
9	0.09829432015211964
11	0.09829702163213587
13	0.1143443670782129
15	0.12201296835091477
17	0.12970013364013835
19	0.13444060765013424
21	0.13795634145072663
23	0.1420480446445202
25	0.145066775390847
27	0.147906169425328
29	0.1569180296845551
31	0.15886136357827238
33	0.15996966307210506
35	0.16204758608560463
37	0.16381033643054554
39	0.16641296998565652
41	0.16807528068896885
43	0.16926233871558202
45	0.1705588413172112
47	0.17178752984356144
49	0.17404097978939678
51	0.17490850121819432
53	0.17563769301641785
55	0.17563790082257297


==> figures/cracking/data/comparison-four-SOTAs/data-CSDN-100W-WEBHOST-NOTRIM-SEPCFG.txt <==
a   b
1	0.0663552760701307
3	0.08100256218062359
5	0.08805203964858317
7	0.09293042767684287
9	0.09653558739284389
11	0.10012433042259251
13	0.10261848916474463
15	0.10527439036427795
17	0.10724771761304706
19	0.10930243560589452
21	0.11084394166437907
23	0.11234610309083255
25	0.11378862415077418
27	0.11510680786125144
29	0.11661658884672502
31	0.11791219095501544
33	0.11936877356478506
35	0.12074223371251723
37	0.12165914373750869
39	0.12275400509997866
41	0.12359818297068735
43	0.12450989784180147
45	0.125355945967906
47	0.12610231640828395
49	0.12688394462630948
51	0.12758044158946494
53	0.12820448347321112
55	0.1288679392577067


==> figures/cracking/data/comparison-four-SOTAs/data-EYEEM-100W-17173-NOTRIM-FLA.txt <==
a   b
1	0.321229912586447
3	0.3680402455803468
5	0.4028542397966944
7	0.42816645554018495
9	0.4461166001147769
11	0.45900244005327867
13	0.4712285108975875
15	0.47883201809588677
17	0.4853171280638118
19	0.490844519488519
21	0.49575879047014315
23	0.5004962758826864
25	0.5047071387094018
27	0.5087458418189384
29	0.5124996370378252
31	0.5161466475308735
33	0.5197877503094445
35	0.5230066187023416
37	0.526107221339378
39	0.529060186847633
41	0.53198729217176
43	0.5345695764631305
45	0.5371134048772419
47	0.5394386478556864
48	0.5405760500920684


==> figures/cracking/data/comparison-four-SOTAs/data-EYEEM-100W-17173-NOTRIM-PCFG.txt <==
a   b
1	0.25721910169188583
3	0.2878112536498947
5	0.31604360807308135
7	0.32188728515495574
9	0.3300538644227458
11	0.3336653171626184
13	0.33890835802823005
15	0.3429283905306917
17	0.34573879062731067
19	0.364943711463658
21	0.3690952742129768
23	0.3699645999716541
25	0.3713840677077583
27	0.38402117057349583
29	0.3846778743441392
31	0.3847652639318816
33	0.3848174301653809
35	0.3849005283001538
37	0.3849992874516076
39	0.38504955875782165
41	0.38630310889015723
43	0.3883939382167876
45	0.39009736637989917
47	0.39141645870304154
48	0.39201570159041804
49	0.3925542510715117


==> figures/cracking/data/comparison-four-SOTAs/data-EYEEM-100W-17173-NOTRIM-SEMANTIC.txt <==
a   b
1	0.30117032381130515
3	0.3280574470614443
5	0.4424782282608229
7	0.4489084410706317
9	0.45520851696246944
11	0.45961383276854284
13	0.46423661934717414
15	0.47829987792766965
17	0.4866180513782781
19	0.5046509039555548
21	0.5209827248954042
23	0.5310143584771049
25	0.534905814589948
27	0.5370929508091925
29	0.53955356962222
31	0.5413049840321723
33	0.5434669288651542
35	0.5458087245907668
37	0.5475913495677699
39	0.548763473559996
41	0.5498314322846899
43	0.5511667429560676
45	0.5522712068975799
47	0.553326625662298
48	0.553932890927261
49	0.5546774301508903


==> figures/cracking/data/comparison-four-SOTAs/data-EYEEM-100W-17173-NOTRIM-SEPCFG.txt <==
a   b
1	0.20892158517801254
3	0.22780425690955974
5	0.2359519983708084
7	0.24219873763288247
9	0.24677175450369876
11	0.250393239211552
13	0.2535793365090457
15	0.25627420177442106
17	0.2582172267728034
19	0.26023565873050686
21	0.2623611540798258
23	0.2641555387526284
25	0.26534505148935433
27	0.26662652393256936
29	0.26785114855722747
31	0.2688915193699746
33	0.2697681461720156
35	0.2707256417826116
37	0.27149007774273587
39	0.27232027882628873
41	0.27309129129875587
43	0.2738857116965111
45	0.2745463167880358
47	0.2750970718301726
48	0.27543280835859113
49	0.2757036157609128


==> figures/cracking/data/comparison-four-SOTAs/data-EYEEM-100W-178-NOTRIM-FLA.txt <==
a   b
1	0.3479308447507508
3	0.40425042721627813
5	0.43319466072237905
7	0.45435895073213145
9	0.4694843468661107
11	0.48410294721917035
13	0.49402801022144704
15	0.5039114097167234
17	0.5095215442215141
19	0.514602838761787
21	0.5194952146486246
23	0.5241592127933861
25	0.5273127434780078
27	0.5298656803805002
29	0.5327734184180035
31	0.535589232209903
33	0.5383933625844953
35	0.5406930118174459
37	0.5461665826048465
39	0.5486331063076345
41	0.551538309264024
43	0.5532928058365943
45	0.5558313037988301
47	0.5573533444553588
48	0.5580798105258331


==> figures/cracking/data/comparison-four-SOTAs/data-EYEEM-100W-178-NOTRIM-PCFG.txt <==
a   b
1	0.2867325537922168
3	0.3141141853439686
5	0.34905906606730003
7	0.353546049417769
9	0.361024648924332
11	0.3637811638623526
13	0.3708394910086184
15	0.37429293281109194
17	0.3818220134980945
19	0.4040554464123532
21	0.4075340185841285
23	0.4081209449724271
25	0.409344176720284
27	0.41947744703664447
29	0.4199865574568419
31	0.4201012974324698
33	0.420156738554219
35	0.4202385224753678
37	0.42039613838809403
39	0.4204583029858406
41	0.42157153425754307
43	0.4232476637574223
45	0.4252640452311377
47	0.4263953527333906
48	0.42711267046767176
49	0.4275128826208947


==> figures/cracking/data/comparison-four-SOTAs/data-EYEEM-100W-178-NOTRIM-SEMANTIC.txt <==
a   b
1	0.3372452574143407
3	0.35886057142050953
5	0.4547306156675949
7	0.4707329294251053
9	0.4761118204439522
11	0.47992832995028595
13	0.48501160846708274
15	0.49665843242928664
17	0.5045081457667232
19	0.5175195046936476
21	0.5288717081420633
23	0.5358114375805715
25	0.5392249794107326
27	0.540795847933931
29	0.5432317302215176
31	0.5446221671019658
33	0.5461137867851291
35	0.5480138851903648
37	0.5496520986944553
39	0.5584500425893627
41	0.5601755510605015
43	0.5611091222358798
45	0.5627721354465182
47	0.5635177799567228
48	0.5640208282264308
49	0.564555509899602


==> figures/cracking/data/comparison-four-SOTAs/data-EYEEM-100W-178-NOTRIM-SEPCFG.txt <==
a   b
1	0.24021083938960539
3	0.2590966425826613
5	0.2654011688707911
7	0.2800713526134702
9	0.2848730166848017
11	0.28801078577815087
13	0.2901111555913749
15	0.2920546810382987
17	0.2938045483323134
19	0.2981209097017334
21	0.29952413220866847
23	0.30095744502621496
25	0.3029923436141527
27	0.30407614590075177
29	0.305203705891793
31	0.3060935193627291
33	0.3067200150605862
35	0.3080641591554785
37	0.30865626592692263
39	0.3097212204365454
41	0.31018723447780855
43	0.3107264352086173
45	0.31183812338746797
47	0.31217595050110836
48	0.3124031158130865
49	0.3126928866064831


==> figures/cracking/data/comparison-four-SOTAs/data-EYEEM-100W-7K7K-NOTRIM-FLA.txt <==
a   b
1	0.36373674287799235
3	0.4096768790922579
5	0.44482575256413787
7	0.4707332458616315
9	0.48890763714002283
11	0.5018649296193988
13	0.5116295562002926
15	0.5192211795772921
17	0.5256399603765247
19	0.5311746474055571
21	0.5361518116653337
23	0.5407716743920467
25	0.5450692211145703
27	0.549168555904925
29	0.5529057431936895
31	0.5565192991878511
33	0.5600087511099927
35	0.5632455035026306
37	0.5662881807654999
39	0.5692361843505711
41	0.5719804208688207
43	0.5745843606885105
45	0.5770988273819915
47	0.5794238285255219
48	0.5805557758566993


==> figures/cracking/data/comparison-four-SOTAs/data-EYEEM-100W-7K7K-NOTRIM-PCFG.txt <==
a   b
1	0.24813781839933877
3	0.2845967580943335
5	0.3229300238598943
7	0.329532242297008
9	0.3386389991018411
11	0.341180177719395
13	0.3451571813530441
15	0.34805235206174095
17	0.35016472156187695
19	0.38294817142105425
21	0.38746733255789956
23	0.3881603060571888
25	0.38931021893022055
27	0.4032966296525287
29	0.4037864270567679
31	0.40384576062262895
33	0.40389268378128795
35	0.40394811693345695
37	0.40399539467517886
39	0.4040127692452617
41	0.40490430925978305
43	0.4063923761804809
45	0.40764405439256907
47	0.40865390695574955
48	0.4091438225543431
49	0.4095931974894101


==> figures/cracking/data/comparison-four-SOTAs/data-EYEEM-100W-7K7K-NOTRIM-SEMANTIC.txt <==
a   b
1	0.3408738179530369
3	0.36542124881554483
5	0.4869749230584302
7	0.4919556331488359
9	0.4968582167710461
11	0.5001404739900913
13	0.5036759035160575
15	0.5215182868532066
17	0.5315971922221969
19	0.5528513737907093
21	0.5720957785586223
23	0.5807129743479247
25	0.5832393786711905
27	0.5849515420876503
29	0.5869003306014284
31	0.5882783585782685
33	0.5900364995985529
35	0.5917756113277942
37	0.5931607309658925
39	0.594030995996639
41	0.5948873140935775
43	0.5959093406752515
45	0.5968310202501206
47	0.5976606264229861
48	0.5981237119031525
49	0.5986984910481369


==> figures/cracking/data/comparison-four-SOTAs/data-EYEEM-100W-7K7K-NOTRIM-SEPCFG.txt <==
a   b
1	0.20453580290193143
3	0.2180730750778812
5	0.22504287795688294
7	0.2300129505554012
9	0.23384162027439764
11	0.23698216246263137
13	0.23923837449195634
15	0.24135393523965856
17	0.24291126405197905
19	0.24445204565469686
21	0.24612662326648774
23	0.24758679631956965
25	0.2485758466763925
27	0.24963628642321545
29	0.25060063415998857
31	0.25145104253921186
33	0.25217711045770647
35	0.25290105087782355
37	0.25349710500658285
39	0.254158638807627
41	0.2548232456618831
43	0.2553995613334734
45	0.2559328542600968
47	0.25649971438334285
48	0.2567532412733267
49	0.2570033405270357


==> figures/cracking/data/comparison-four-SOTAs/data-EYEEM-100W-8FIT-NOTRIM-FLA.txt <==
a   b
1	0.37071391377539376
3	0.4234567593015293
5	0.4474666885414289
7	0.46357317107966217
9	0.47558972694590274
11	0.4855136170394887
13	0.49372467758502625
15	0.5007329234193106
17	0.5068655843414746
19	0.5124293825610591
21	0.5174697914288975
23	0.5219689782583885
25	0.5261890835425702
27	0.530021327893175
29	0.5336360134672449
31	0.5368806707943392
33	0.5399728586509929
35	0.5428849363729742
37	0.5456721852887468
39	0.5483774038461539
41	0.5509613601346725
43	0.553414246176672
45	0.5556620563227573
47	0.5578652847523397
48	0.5589718029559462


==> figures/cracking/data/comparison-four-SOTAs/data-EYEEM-100W-8FIT-NOTRIM-PCFG.txt <==
a   b
1	0.40382832115955264
3	0.4475799261013467
5	0.4840263709769459
7	0.4893075211139009
9	0.4916141791257704
11	0.5015933505478202
13	0.5158577165601461
15	0.5256460782355626
17	0.5332481525336681
19	0.5427975562086281
21	0.5453199897283725
23	0.5462597723122575
25	0.5472245206573841
27	0.5496087508559689
29	0.5501419481853458
31	0.5502676686258845
33	0.5503514822529103
35	0.550477202693449
37	0.5505948984250171
39	0.550666229171422
41	0.5537628751997261
43	0.5586044496119608
45	0.563007339933805
47	0.56655069476147
48	0.5682403418169367
49	0.5697962437228943


==> figures/cracking/data/comparison-four-SOTAs/data-EYEEM-100W-8FIT-NOTRIM-SEMANTIC.txt <==
a   b
1	0.3933649922962794
3	0.44960304439625653
5	0.46956762868066654
7	0.4856018888381648
9	0.4995559661036293
11	0.5098418597352202
13	0.5190524423647569
15	0.5240331117324811
17	0.5268916913946587
19	0.5282621333599635
21	0.5295398453549418
23	0.531524623373659
25	0.5374370506162977
27	0.542014701266834
29	0.5467038062086281
31	0.5501383816480255
33	0.5545109564026478
35	0.5581907312828122
37	0.5617813427299704
39	0.564280593757133
41	0.56698581231454
43	0.569617916856882
45	0.5725843842729971
47	0.574537955090162
48	0.5756302071444875
49	0.5776934489842501


==> figures/cracking/data/comparison-four-SOTAs/data-EYEEM-100W-8FIT-NOTRIM-SEPCFG.txt <==
a   b
1	0.3564548975690482
3	0.4050302442364757
5	0.42698138980826295
7	0.4408578948870121
9	0.45109742353343985
11	0.45920772939968046
13	0.46599663318876966
15	0.4714587850947272
17	0.4764109221638895
19	0.480801329605113
21	0.4846772640378909
23	0.4882750085596896
25	0.4915918882675188
27	0.494459384272997
29	0.49744011783839304
31	0.5000552813284638
33	0.5024359449897283
35	0.504601724777448
37	0.5067104399680439
39	0.5087549574868752
41	0.510749543483223
43	0.5124570232252911
45	0.5142117595868523
47	0.5159049731796393
48	0.5166806950467929
49	0.5175197229513809


==> figures/cracking/data/comparison-four-SOTAs/data-EYEEM-100W-DE3-NOTRIM-FLA.txt <==
a   b
1	0.3170182162926853
3	0.35663275530948024
5	0.37567123263358654
7	0.3880788403927969
9	0.3976871157795409
11	0.4052681048119025
13	0.4115080706170674
15	0.4168122634037616
17	0.4214843250254576
19	0.42557099236754126
21	0.4292102575631299
23	0.4325432186775976
25	0.435686717924409
27	0.4386614615186086
29	0.44138151866776215
31	0.44390250034941736
33	0.446354559915282
35	0.4486187845303867
37	0.4507788864641254
39	0.45280439800007544
41	0.4547491552973523
43	0.4566038405591861
45	0.4583579527765186
47	0.46006370119156875
48	0.4609057046361955


==> figures/cracking/data/comparison-four-SOTAs/data-EYEEM-100W-DE3-NOTRIM-PCFG.txt <==
a   b
1	0.33102804139172387
3	0.36394190131861615
5	0.38854295541286343
7	0.39346349161509214
9	0.39697659680044606
11	0.40259256602509447
13	0.41039363254307076
15	0.41575003457198406
17	0.42002793860015636
19	0.43125972914791705
21	0.4333137856803212
23	0.4340509269359017
25	0.4347664745672216
27	0.43919301963910545
29	0.4396133558045067
31	0.43969277892935554
33	0.43975859511288956
35	0.43983920145002664
37	0.4399167018549071
39	0.4399652135587254
41	0.44163309918055155
43	0.44431159599808023
45	0.4467216515277119
47	0.44876210111880116
48	0.44970689613096976
49	0.4505599921907989


==> figures/cracking/data/comparison-four-SOTAs/data-EYEEM-100W-DE3-NOTRIM-SEMANTIC.txt <==
a   b
1	0.3427165518827496
3	0.3931666532322771
5	0.41081648303458457
7	0.4213066952806838
9	0.430157271098339
11	0.4406483707536545
13	0.44634790434616056
15	0.45037659428612
17	0.4523720818102556
19	0.45390715185272557
21	0.45534490268448685
23	0.45758058230313753
25	0.4616054268031601
27	0.46475972286210177
29	0.46809845213647466
31	0.4704145901907264
33	0.47313745746906455
35	0.475593510376402
37	0.47786394685602007
39	0.47997006472910725
41	0.48164638073848715
43	0.4841583404264445
45	0.4896740324096636
47	0.49088771241433726
48	0.4916050348640896
49	0.4925526400054428


==> figures/cracking/data/comparison-four-SOTAs/data-EYEEM-100W-DE3-NOTRIM-SEPCFG.txt <==
a   b
1	0.27799173378315123
3	0.30967372181643793
5	0.3248670550067998
7	0.33503099646441376
9	0.34290719696269406
11	0.34917615146892106
13	0.35438982851556405
15	0.35874685986551313
17	0.36256671283659614
19	0.36601755147528087
21	0.3692699062526114
23	0.3720034224415438
25	0.37456833087940034
27	0.3768707140908012
29	0.3791220712722712
31	0.3810366566561977
33	0.3830179456328744
35	0.38493415793369723
37	0.38666268318529623
39	0.3882196426550988
41	0.3896704088220308
43	0.39106319758683855
45	0.392407622549364
47	0.39371359311252124
48	0.39437160704632496
49	0.3949806655717023


==> figures/cracking/data/comparison-four-SOTAs/data-EYEEM-100W-DODONEW-NOTRIM-FLA.txt <==
a   b
1	0.15168278769384672
3	0.17783816416569118
5	0.1953150645667177
7	0.20814216431976876
9	0.2177050286785384
11	0.22484173768915924
13	0.23260516573394033
15	0.23740656568732052
17	0.24158910626226213
19	0.24523010947721535
21	0.24858080108443423
23	0.2517253714501617
25	0.25451455792339683
27	0.25721495152929075
29	0.2598205336125612
31	0.2623187004009699
33	0.2646164105646235
35	0.26686221867743093
37	0.26899947857202944
39	0.2710660015651336
41	0.27303813788186954
43	0.27489924771057433
45	0.2767132704126588
47	0.2784399164015862
48	0.2793074524547475


==> figures/cracking/data/comparison-four-SOTAs/data-EYEEM-100W-DODONEW-NOTRIM-PCFG.txt <==
a   b
1	0.13437320590966806
3	0.1541734488650799
5	0.1741840615245353
7	0.1772014612445333
9	0.18037817831023917
11	0.18477314201279127
13	0.19137624412685456
15	0.19697345192397292
17	0.20070877100758522
19	0.20918941033888852
21	0.21139910652000218
23	0.21212063707678586
25	0.21328259158481533
27	0.21808023872960774
29	0.21859798469930372
31	0.21863452147725274
33	0.21865923336776477
35	0.21869789437698986
37	0.21873924607916473
39	0.21875616912166435
41	0.22044861498704643
43	0.22328807493381603
45	0.22551143700280596
47	0.22721620340958945
48	0.22800677148284654
49	0.22870854668876245


==> figures/cracking/data/comparison-four-SOTAs/data-EYEEM-100W-DODONEW-NOTRIM-SEMANTIC.txt <==
a   b
1	0.14308977652803745
3	0.16238431082431787
5	0.20521815996821016
7	0.2121437911976954
9	0.2191634550650029
11	0.2248283550321198
13	0.23031481957204386
15	0.23566150969400024
17	0.2390239553809469
19	0.24543644314183435
21	0.2514941842796123
23	0.2547117573935286
25	0.25872747500558674
27	0.26134516520713097
29	0.2643172479932387
31	0.266082838222228
33	0.2684730940618106
35	0.2707082810182375
37	0.2729205262768825
39	0.2742170862401078
41	0.2753814482102502
43	0.27692795938696385
45	0.2780042365668571
47	0.2794289584837407
48	0.280126343611686
49	0.2809768150069292


==> figures/cracking/data/comparison-four-SOTAs/data-EYEEM-100W-DODONEW-NOTRIM-SEPCFG.txt <==
a   b
1	0.10122648865419752
3	0.11787217735688417
5	0.12514837755463593
7	0.13070550818834512
9	0.135031151143587
11	0.13834325254928995
13	0.14145949983133604
15	0.144233321031674
17	0.14618322372772
19	0.1487943996200175
21	0.1505213996474909
23	0.15266800615970424
25	0.153917054150054
27	0.1553430506057033
29	0.15666687153697195
31	0.15782825958332777
33	0.15876235488314036
35	0.15997083005611654
37	0.16081924802779288
39	0.16165654918912428
41	0.16255538224975352
43	0.16360538976953223
45	0.16439588703508012
47	0.16493799085674213
48	0.16529656109614865
49	0.16560924793999132


==> figures/cracking/data/comparison-four-SOTAs/data-EYEEM-100W-FR1-NOTRIM-FLA.txt <==
a   b
1	0.3426491554217065
3	0.3849372461121358
5	0.40422043338692554
7	0.41746584633536593
9	0.427431997654809
11	0.4354162076732173
13	0.4418145004907057
15	0.4478422604145234
17	0.45281850807251883
19	0.4572712755981785
21	0.4612797678115253
23	0.4649541431404074
25	0.46845554242556114
27	0.47172205845133636
29	0.4747072608059955
31	0.4773019014619207
33	0.47981278529667215
35	0.48229635712451907
37	0.48458237210242366
39	0.4868001070630671
41	0.4889277124009257
43	0.4909087433017303
45	0.49280328618067076
47	0.4946796210550082
48	0.49555997807756247


==> figures/cracking/data/comparison-four-SOTAs/data-EYEEM-100W-FR1-NOTRIM-PCFG.txt <==
a   b
1	0.3379587734359779
3	0.38071572024493405
5	0.40746783100786765
7	0.4142302839174158
9	0.4197755317192544
11	0.42466529135538567
13	0.43234360689646384
15	0.43735718096389536
17	0.44121909874018816
19	0.4548040909744742
21	0.45717477317378263
23	0.4582699846506521
25	0.45905383924881055
27	0.4667612875972535
29	0.46715822209759855
31	0.4672501725208436
33	0.4673184525381048
35	0.4673885533558263
37	0.46744863977101614
39	0.4675050845852854
41	0.4689189361427071
43	0.47130873674684864
45	0.47353739651025384
47	0.4754292081885038
48	0.47627405960208224
49	0.4770224085912649


==> figures/cracking/data/comparison-four-SOTAs/data-EYEEM-100W-FR1-NOTRIM-SEMANTIC.txt <==
a   b
1	0.3598912253805018
3	0.413968999051363
5	0.43080320970705144
7	0.4422341949968045
9	0.45171146139265744
11	0.4612679326085334
13	0.46746684777561914
15	0.4730521531875843
17	0.4757715186750399
19	0.4783661593309651
21	0.480861566361804
23	0.4845550600955192
25	0.4893310197028818
27	0.49243457408746033
29	0.4960525046020732
31	0.4986790092660535
33	0.5017079108317598
35	0.5045046603387782
37	0.5068971921436102
39	0.5088235990306058
41	0.5104677818462553
43	0.5123495791219737
45	0.5151445078285316
47	0.5163817417413044
48	0.5171191659277251
49	0.5180049853516603


==> figures/cracking/data/comparison-four-SOTAs/data-EYEEM-100W-FR1-NOTRIM-SEPCFG.txt <==
a   b
1	0.2762063258249592
3	0.30942591982287254
5	0.32721787152067794
7	0.3390166585034113
9	0.34762449267947176
11	0.3540282478983411
13	0.35994402859385044
15	0.36461711297520616
17	0.3688923524559867
19	0.37265139500627265
21	0.37595432704125387
23	0.37900143661156316
25	0.3820266965763489
27	0.38463226203503587
29	0.387184113880144
31	0.3893208232203041
33	0.3914202061510281
35	0.3932619458166199
37	0.39505725507047407
39	0.39668869228290143
41	0.3985149551445807
43	0.4018461095866965
45	0.40340835638163247
47	0.40499245278209206
48	0.4057052961622989
49	0.4064408995482594


==> figures/cracking/data/comparison-four-SOTAs/data-EYEEM-100W-FR5-NOTRIM-FLA.txt <==
a   b
1	0.35342589039974376
3	0.39934423889532034
5	0.42095590487389906
7	0.4348997495074645
9	0.4452758111254001
11	0.45357759385983115
13	0.460378093794782
15	0.4661550183391806
17	0.4712270983878906
19	0.4756488818457377
21	0.4796684109679988
23	0.4832945339887898
25	0.48675886072860053
27	0.4899805902802829
29	0.49296283411077874
31	0.49561759604563665
33	0.49813778703525624
35	0.5005490766819083
37	0.502824239649851
39	0.5049724158732264
41	0.5070517508905116
43	0.5090919008709969
45	0.5109667541701922
47	0.5127514721614136
48	0.5136822869437596


==> figures/cracking/data/comparison-four-SOTAs/data-EYEEM-100W-FR5-NOTRIM-PCFG.txt <==
a   b
1	0.3465799824941091
3	0.3877778467054135
5	0.4137849459061749
7	0.4203996329246875
9	0.429107656561724
11	0.4337760237747189
13	0.4404747204006636
15	0.4451402678467424
17	0.4487162184630948
19	0.4630933348683237
21	0.46555382458599504
23	0.4665644679420699
25	0.46747710008947413
27	0.4775559193811137
29	0.4781348466989961
31	0.47826902871086674
33	0.4783821110875374
35	0.47852251603329193
37	0.4786279169759497
39	0.4786742000467109
41	0.48015175791075887
43	0.4825063605190627
45	0.4846617320097412
47	0.4863818870619176
48	0.48714069606238025
49	0.48787422439393974


==> figures/cracking/data/comparison-four-SOTAs/data-EYEEM-100W-FR5-NOTRIM-SEMANTIC.txt <==
a   b
1	0.37592646359029447
3	0.4323368730807354
5	0.4517587469655905
7	0.46206684247751334
9	0.4707891594158143
11	0.4830606878014355
13	0.4887617703391246
15	0.49416833308409186
17	0.4967653384138403
19	0.49891808460428655
21	0.5007523915998949
23	0.5046385165770207
25	0.5092098449147643
27	0.5121914081118666
29	0.5156546652849161
31	0.5181169052027422
33	0.5209753709889545
35	0.5235599304509352
37	0.5259261038269293
39	0.5276246730771961
41	0.5292485671208566
43	0.531186427625626
45	0.5331310944643308
47	0.5344713588495662
48	0.5352291955166095
49	0.5361405636305685


==> figures/cracking/data/comparison-four-SOTAs/data-EYEEM-100W-FR5-NOTRIM-SEPCFG.txt <==
a   b
1	0.28453538700523057
3	0.31484039438621353
5	0.3309108294412447
7	0.3416313887896569
9	0.34996671702705556
11	0.3564332204324589
13	0.36198757785716773
15	0.3665887568308854
17	0.37076988776744274
19	0.37450491213120124
21	0.3779143992661605
23	0.38094273170073367
25	0.3839365462989198
27	0.3864195941519201
29	0.3888675407684818
31	0.3910404142607086
33	0.39317449164950335
35	0.39502717574673746
37	0.3967837933021396
39	0.39844269134889676
41	0.4001558456004538
43	0.4016726857346436
45	0.4031603558662528
47	0.4046273152960298
48	0.4053782483957957
49	0.4060778422910198


==> figures/cracking/data/comparison-four-SOTAs/data-EYEEM-100W-MYHERITAGE-NOTRIM-FLA.txt <==
a   b
1	0.2606138266159643
3	0.2885927026046161
5	0.3015789015469301
7	0.3102146288252464
9	0.3167707869821833
11	0.32187749132058907
13	0.3263117936659442
15	0.32974246203201635
17	0.3328469794164496
19	0.33547929346214406
21	0.3379442290780942
23	0.34011596361458424
25	0.3422042211359299
27	0.344043533009937
29	0.3457684220751613
31	0.34732140578311455
33	0.3487908063760595
35	0.3501923620004752
37	0.35151620536901856
39	0.3527876943491625
41	0.3539191786644491
43	0.3550709752092363
45	0.3561601021010779
47	0.357189188258824
48	0.35769469516595465


==> figures/cracking/data/comparison-four-SOTAs/data-EYEEM-100W-MYHERITAGE-NOTRIM-PCFG.txt <==
a   b
1	0.26043605039955736
3	0.28564240726680323
5	0.3057170909610048
7	0.3091127581608626
9	0.3112549851463138
11	0.31487677473389714
13	0.3197243124714083
15	0.323004047886641
17	0.32557126377139395
19	0.3367618993502503
21	0.33795900053692424
23	0.33833814250614597
25	0.3386727932657709
27	0.34158899518064945
29	0.3417641896337014
31	0.34179533583819394
33	0.341820080684231
35	0.3418524529315952
37	0.34187726851087485
39	0.3418939969227503
41	0.343036456679514
43	0.34464066304398505
45	0.3460204799851743
47	0.347278317449496
48	0.34780823911419817
49	0.3483282345471885


==> figures/cracking/data/comparison-four-SOTAs/data-EYEEM-100W-MYHERITAGE-NOTRIM-SEMANTIC.txt <==
a   b
1	0.2803102407176029
3	0.3169666709086964
5	0.329915899942877
7	0.3364041070314207
9	0.34201003480723924
11	0.34694561185404266
13	0.35030261154794456
15	0.35426944968181534
17	0.35611616496854814
19	0.3572850082248025
21	0.35849411048497126
23	0.36035168332444356
25	0.36281568761936606
27	0.3645983539549225
29	0.36652192090974267
31	0.3677445921636173
33	0.3692828869348569
33	0.3692828869348569
35	0.3706454449648512
37	0.3718989441236266
39	0.3729031321799767
41	0.3738154731208078
43	0.3753903134007252
45	0.3765486881370744
47	0.37726146702277713
48	0.37789274942412826
49	0.37830037331237115


==> figures/cracking/data/comparison-four-SOTAs/data-EYEEM-100W-MYHERITAGE-NOTRIM-SEPCFG.txt <==
a   b
1	0.22716794293996476
3	0.25059221112646873
5	0.26140605072198303
7	0.26825763805552194
9	0.27324746749940126
11	0.2772745467782216
13	0.2805673206878407
15	0.2832340228783137
17	0.2856027259177034
19	0.2876875175101616
21	0.2895873652509624
23	0.29129063352169793
25	0.2928236350886161
27	0.2942713205760822
29	0.29562853824626
31	0.29677703390639243
33	0.297900879031478
35	0.2989286684131097
37	0.2998149441540419
39	0.30071086319371554
41	0.3016061220564582
43	0.30242674555938176
45	0.3032336468132405
47	0.30398394968414366
48	0.304401924203554
49	0.3047581486021726


==> figures/cracking/data/comparison-four-SOTAs/data-EYEEM-100W-ROCKYOU-NOTRIM-FLA.txt <==
a   b
1	0.4737910745749475
3	0.5206638336396522
5	0.5433648598075234
7	0.5588892495964335
9	0.5706096166133217
11	0.5797882785670012
13	0.5872382382913466
15	0.5934388393031167
17	0.5987643248726996
19	0.6034081742073684
21	0.6076027086670986
23	0.6113883728611168
25	0.6149494841256999
27	0.6182115979045024
29	0.6211739129692624
31	0.6239513881575746
33	0.6265791730049338
35	0.6290171015902047
37	0.6313502782892189
39	0.6335548752701837
41	0.6356476138185678
43	0.6376615881451938
45	0.6395783003280124
47	0.6414368015357943
48	0.6423371382502296


==> figures/cracking/data/comparison-four-SOTAs/data-EYEEM-100W-ROCKYOU-NOTRIM-PCFG.txt <==
a   b
1	0.46392812884948814
3	0.5035115222023661
5	0.5366731407071439
7	0.5421199252683949
9	0.5466488854374917
11	0.5522644504739387
13	0.5600962128831443
15	0.5656498394913357
17	0.5698611997445684
19	0.5878419463687761
21	0.5899117279856526
23	0.5908580133991144
25	0.5915836823524284
27	0.5977600723362809
29	0.5981635081842157
31	0.598258087955146
33	0.5983219772000395
35	0.5984071512478939
37	0.5984647351747254
39	0.5985082801889658
41	0.6003547978088288
43	0.603183238081808
45	0.6056522403892408
47	0.6077036285921023
48	0.6086533976067033
49	0.6095439105659259


==> figures/cracking/data/comparison-four-SOTAs/data-EYEEM-100W-ROCKYOU-NOTRIM-SEMANTIC.txt <==
a   b
1	0.4972363372902049
3	0.5521786842138907
5	0.5794254963443612
7	0.5907967716910867
9	0.6012163968785958
11	0.609773340536956
13	0.616232564097303
15	0.6231954815463719
17	0.6252993327823902
19	0.6271983482714214
21	0.6284676331825132
23	0.6316733126228601
25	0.6365922967755057
27	0.6401316703689799
29	0.6441598280383003
31	0.6467395043539266
33	0.6499262330040761
35	0.6527218229183123
37	0.6553696733082335
39	0.6571085824889055
41	0.6590038008526949
43	0.6612153998719498
45	0.6631841918917999
47	0.6647995725760746
48	0.6656723540054986
49	0.6666311455470503


==> figures/cracking/data/comparison-four-SOTAs/data-EYEEM-100W-ROCKYOU-NOTRIM-SEPCFG.txt <==
a   b
1	0.4126634196484928
3	0.4542064083142133
5	0.47343769807538355
7	0.48607738743291584
9	0.495531706744743
11	0.5029988754587162
13	0.5092218063537889
15	0.5145082059185896
17	0.5190728033273407
19	0.5231458646153458
21	0.5268197052127945
23	0.5301211836844705
25	0.5331429986566886
27	0.5360222298342778
29	0.5387239018618002
31	0.5409883122743258
33	0.5432564501400704
35	0.545340270669538
37	0.5471990157293997
39	0.5489786830434008
41	0.5506874242382069
43	0.5523147188383779
45	0.5539156425779248
47	0.5553628349991973
48	0.556096829759234
49	0.5568180048670784


==> figures/cracking/data/comparison-four-SOTAs/data-EYEEM-100W-TIANYA-NOTRIM-FLA.txt <==
a   b
1	0.45563637260895906
3	0.491808928724023
5	0.5176396737253196
7	0.5368942149404038
9	0.5504979668858437
11	0.560446205970595
13	0.5679980323710764
15	0.5738083644774934
17	0.5787827317571932
19	0.5830725842943587
21	0.5869071286613223
23	0.5905343994670542
25	0.5937791308126071
27	0.5971662615720994
29	0.6000706678975137
31	0.6028079010765707
33	0.6053608176864366
35	0.607923808947486
37	0.610230342530543
39	0.6124126441034339
41	0.6144656928563885
43	0.6164394326339621
45	0.6182830607688756
47	0.6200163632154204
48	0.6208946085454645


==> figures/cracking/data/comparison-four-SOTAs/data-EYEEM-100W-TIANYA-NOTRIM-PCFG.txt <==
a   b
1	0.28172378008443616
3	0.3250100308842561
5	0.3777885849974042
7	0.38516005862588165
9	0.39307371364624055
11	0.3953490653580939
13	0.39858167409058354
15	0.4008701063331537
17	0.40265206439016765
19	0.45568687799144886
21	0.459405250069193
23	0.46000933276047656
25	0.4608342980500001
27	0.4715847436220934
29	0.4720124703702031
31	0.4720745037961781
33	0.47212061597011906
35	0.4721779589027562
37	0.47226232171955074
39	0.4723186406712479
41	0.47307569290230256
43	0.47431933426969236
45	0.47539811470575033
47	0.4762646998657363
48	0.47668010581092335
49	0.4772723962055759


==> figures/cracking/data/comparison-four-SOTAs/data-EYEEM-100W-TIANYA-NOTRIM-SEMANTIC.txt <==
a   b
1	0.43882353046100514
3	0.4676500803445174
5	0.5463289771312355
7	0.5505092967394696
9	0.5550145155904567
11	0.5575345657153146
13	0.560186114811848
15	0.5741078954182501
17	0.5811944380922759
19	0.5956664928431494
21	0.6108499500941418
23	0.6204738514740751
25	0.6232603018015359
27	0.6245811711507838
29	0.62616982803165
31	0.6272896007369492
33	0.6286989618583946
35	0.6299932737664903
37	0.6310820627904452
39	0.6317159069922736
41	0.6324314384477955
43	0.6332146187086405
45	0.6339623229846626
47	0.6346726354405551
48	0.6350752251081712
49	0.6355253473103869


==> figures/cracking/data/comparison-four-SOTAs/data-EYEEM-100W-TIANYA-NOTRIM-SEPCFG.txt <==
a   b
1	0.23418463915621857
3	0.24680057981103984
5	0.25280067870777967
7	0.2568462292116592
9	0.26014130078148573
11	0.2628697805750882
13	0.26473157611377496
15	0.2665555834526134
17	0.26790872471729127
19	0.26908825166518296
21	0.27066273797110596
23	0.27190340649060557
25	0.272701979497193
27	0.2735251941096256
29	0.27427405449316067
31	0.27496775203251134
33	0.27557517091976047
35	0.27616072285919524
37	0.27664651923609307
39	0.27715827848456503
41	0.2777070001418048
43	0.2781721847733308
45	0.2785993169518624
47	0.2790264491303941
48	0.27922840459706666
49	0.27942679264627096


==> figures/cracking/data/comparison-four-SOTAs/data-EYEEM-100W-TWITTER-NOTRIM-FLA.txt <==
a   b
1	0.349189793026074
3	0.3905780203887121
5	0.4116562446442754
7	0.42644773596013774
9	0.43776257349196174
11	0.4467569193372116
13	0.45405338078785085
15	0.4601968398275747
17	0.4656174907608604
19	0.47037018097685973
21	0.47466125887307425
23	0.4785430530319257
25	0.48215309924338473
27	0.48550183043473577
29	0.4885748640705082
31	0.4914257508760343
33	0.49414191878195635
35	0.49666585255057427
37	0.4991208693823884
39	0.5014068429838333
41	0.5035584404818564
43	0.5056645653211017
45	0.5076447945363892
47	0.5095251061166568
48	0.5104758140675296


==> figures/cracking/data/comparison-four-SOTAs/data-EYEEM-100W-TWITTER-NOTRIM-PCFG.txt <==
a   b
1	0.3271896258905789
3	0.369381918959018
5	0.4000509544168565
7	0.406409242333546
9	0.4106326701484127
11	0.4164255083104749
13	0.42447421362667587
15	0.4302675436267386
17	0.4347800678566533
19	0.4524660109015446
21	0.45480584821614006
23	0.4555908514733745
25	0.45628690657341936
27	0.4625303130565268
29	0.46294348678534875
31	0.4630301396985358
33	0.4630921858075137
35	0.46317742282342644
37	0.4632590232189715
39	0.46332823823941194
41	0.4652847549014004
43	0.46820282975863736
45	0.47071340938033135
47	0.47290949586113107
48	0.4738919348151299
49	0.4748081992017827


==> figures/cracking/data/comparison-four-SOTAs/data-EYEEM-100W-TWITTER-NOTRIM-SEMANTIC.txt <==
a   b
1	0.36539297863695686
3	0.41632781139854835
5	0.4450967276184609
7	0.455806947205796
9	0.4654969308339994
11	0.47351362196761937
13	0.4799633768482285
15	0.48888825430194677
17	0.4926631407644978
19	0.4949960327303583
21	0.4976912453566208
23	0.501587123967306
25	0.5063924706577274
27	0.509769370752746
29	0.5134552941539255
31	0.5159797644730896
33	0.5190300394232004
35	0.5217623932705949
37	0.5242542383357227
39	0.5262775257323308
41	0.5280580240068513
43	0.5310694288507372
45	0.5334375990150005
47	0.5349192982520986
48	0.5359121999417455
49	0.536772856825973


==> figures/cracking/data/comparison-four-SOTAs/data-EYEEM-100W-TWITTER-NOTRIM-SEPCFG.txt <==
a   b
1	0.26767871824274686
3	0.2984322902199519
5	0.31372401059073274
7	0.3237955561780867
9	0.33148033118224757
11	0.3378229995163742
13	0.34296658170935257
15	0.3473765502640626
17	0.3512628156774644
19	0.35480448150266586
21	0.3579954072167509
23	0.36086689160157254
25	0.3635212667696079
27	0.36595128928848525
29	0.3682304069662861
31	0.37019449495264667
33	0.37212916208406543
35	0.37390895986203976
37	0.3757579130437271
39	0.3774095646662865
41	0.3789154831988661
43	0.38035606179828224
45	0.3817355481563579
47	0.38303474568689
48	0.3836537610710312
49	0.38426131513934153


==> figures/cracking/data/comparison-four-SOTAs/data-EYEEM-100W-WEBHOST-NOTRIM-FLA.txt <==
a   b
1	0.16037495434325602
3	0.18739889797625206
5	0.20003940004700574
7	0.20864583049764518
9	0.21525281939269206
11	0.2206095079212589
13	0.22512804495761482
15	0.22904623001190522
17	0.2325051634634387
19	0.23556850326439224
21	0.23841884175637484
23	0.24101267818425354
25	0.24336088773681155
27	0.24561828599959368
29	0.2476560331564418
31	0.24960747149020773
33	0.2514597170192756
35	0.25321865758470646
37	0.2548936444634795
39	0.25649506796334937
41	0.25806019465479624
43	0.2595485023375768
45	0.26098527409389416
47	0.26235866497290794
48	0.2630167177973711


==> figures/cracking/data/comparison-four-SOTAs/data-EYEEM-100W-WEBHOST-NOTRIM-PCFG.txt <==
a   b
1	0.1912958868027229
3	0.21473725232190477
5	0.2348385495102667
7	0.23697860656413927
9	0.23802962082788448
11	0.24423658287437613
13	0.2528087253094251
15	0.2585898925441299
17	0.26319224472970687
19	0.2660927337737854
21	0.26728207766810463
23	0.2678094896897322
25	0.2684029840686797
27	0.2693099193982266
29	0.26973051905613615
31	0.2698350455521482
33	0.2699215621813855
35	0.27006737283354293
37	0.2701951736189255
39	0.27029824547185194
41	0.27221657335823957
43	0.27517365494522195
45	0.27772703844157576
47	0.2799684356304156
48	0.2809626495451019
49	0.28193989262378893


==> figures/cracking/data/comparison-four-SOTAs/data-EYEEM-100W-WEBHOST-NOTRIM-SEMANTIC.txt <==
a   b
1	0.17907736976424599
3	0.2043571963375412
5	0.2144693209192707
7	0.22694586393365554
9	0.2364086635494358
11	0.2453784776966156
13	0.2506041098100368
15	0.2511871446125111
17	0.2511910929294579
19	0.2511942100217843
21	0.2511958032023067
23	0.25119829687616785
25	0.2548662833197255
27	0.2583680941079266
29	0.2615650532666054
31	0.2640432109348153
33	0.2666195916456661
35	0.26890975401223466
37	0.2719600712941357
39	0.27374678861563073
41	0.2754934686179111
43	0.27704030836770965
45	0.27825507388166865
47	0.27962950379145796
48	0.2803284944284745
49	0.2813022740712433


==> figures/cracking/data/comparison-four-SOTAs/data-EYEEM-100W-WEBHOST-NOTRIM-SEPCFG.txt <==
a   b
1	0.14502410586033446
3	0.17108618407012044
5	0.18280534291790734
7	0.1904772690890907
9	0.19631080347487911
11	0.20096372182486222
13	0.20467770269741395
15	0.20806092543977497
17	0.21093100551649147
17	0.21093100551649147
19	0.2136453002456061
21	0.21591613663975093
23	0.21800611241024592
25	0.2199407877141676
27	0.2216613534096245
29	0.22348034995387742
31	0.2250436756586468
33	0.22644103351421474
35	0.22780659702805334
37	0.22913018369856303
39	0.2303556165951502
41	0.23154766196948562
43	0.2326639966346486
45	0.23371556504814073
47	0.2347535567928334
48	0.23525028277222554
49	0.23572629740482667


==> figures/cracking/data/comparison-four-SOTAs/data-FR0-100W-17173-NOTRIM-FLA.txt <==
a   b
1	0.2725527418176622
3	0.3115551383990796
5	0.34092160680247685
7	0.3664752028422126
9	0.38718748260080554
11	0.4028722973390595
13	0.4153082592467853
15	0.42473702728600543
17	0.4316802637917127
19	0.437747876692177
21	0.44230668160835407
23	0.4487459231893454
25	0.4519310172900411
27	0.4546928738082649
29	0.4575140861370408
31	0.4601462516025372
33	0.46273394200998613
35	0.4650167163239793
37	0.4672780891062804
39	0.4694831714015791
41	0.4715882684160041
43	0.4736303869647729


==> figures/cracking/data/comparison-four-SOTAs/data-FR0-100W-17173-NOTRIM-PCFG.txt <==
a   b
1	0.21187248855951585
3	0.23466773926982099
5	0.24652758754968124
7	0.25163330192026917
9	0.25527323430257565
11	0.25862106921717937
13	0.27194023443928905
15	0.27282522121464725
17	0.2870908468825743
19	0.288360336697368
21	0.2907970459867084
23	0.2929561484287625
25	0.29455819798211424
27	0.29623414969958994
29	0.29754594097936865
31	0.2988114180069701
33	0.29981740146280583
35	0.30097169084528863
37	0.30184636698688894
39	0.30264619350072264
41	0.303295429028536
43	0.3039857956250699


==> figures/cracking/data/comparison-four-SOTAs/data-FR0-100W-17173-NOTRIM-SEMANTIC.txt <==
a   b
1	0.28599847703579423
3	0.30038654844624046
5	0.3193308610477131
7	0.3460363499442473
9	0.4376288864052956
11	0.44146093097443123
13	0.4449467611819241
15	0.44782259200303903
17	0.4510767394833347
19	0.4535123898427216
21	0.45728753086014484
23	0.47155232053074014
25	0.4797371245403617
27	0.49807918466406365
29	0.5176204550935395
31	0.5230060613707871
33	0.5252485406133913
35	0.5271382289820099
37	0.5287039405180096
39	0.5293721810518307
41	0.5308324454577228
43	0.5319060332311168


==> figures/cracking/data/comparison-four-SOTAs/data-FR0-100W-17173-NOTRIM-SEPCFG.txt <==
a   b
1	0.18154718694979183
3	0.19493217302848562
5	0.20169527997578507
7	0.2062037578525926
9	0.2098764613303025
11	0.21289976208073272
13	0.21557434047752502
15	0.21800960070482378
17	0.219947386786594
19	0.22169612600508476
21	0.223218867278234
23	0.22454927343193234
25	0.2259729211546951
27	0.22737879000087
29	0.2285361447069024
31	0.2298002841387731
33	0.230794340699343
35	0.23174704325857046
37	0.2327287270586309
39	0.23360251146974406
41	0.2344249099115342
43	0.23518789680961683


==> figures/cracking/data/comparison-four-SOTAs/data-FR0-100W-178-NOTRIM-FLA.txt <==
a   b
1	0.3097000580202912
3	0.34708478898425693
5	0.37124036448734926
7	0.39191758826050227
9	0.412061563232418
11	0.42391571274136175
13	0.43782019176676196
15	0.4482804875467998
17	0.4632977569602305
19	0.46873804103039807
21	0.4734492137280594
23	0.477244119934467
25	0.4809606590681835
27	0.4859857409402814
29	0.48819930763628155
31	0.4907540080734618
33	0.4930144186596078
35	0.49523492927344137
37	0.49832905088326634
39	0.49990245448757853
41	0.5013288233872916
43	0.5026271155802999


==> figures/cracking/data/comparison-four-SOTAs/data-FR0-100W-178-NOTRIM-PCFG.txt <==
a   b
1	0.24275837546711626
3	0.2706244279534356
5	0.28264787679241254
7	0.28646967690280983
9	0.2894854314399437
11	0.2928379108815381
13	0.3017945728983516
15	0.3025655682196941
17	0.31540972201402717
19	0.32060366233248627
21	0.3226709658703132
23	0.3255931428480732
25	0.32722827016646006
27	0.3380163629566012
29	0.3392103861611906
31	0.34136917306094955
33	0.34208230240034704
35	0.34379866253529273
37	0.3443807392031998
39	0.34495267554665165
41	0.3455689206991357
43	0.34613799129871986


==> figures/cracking/data/comparison-four-SOTAs/data-FR0-100W-178-NOTRIM-SEMANTIC.txt <==
a   b
1	0.3158180905151814
3	0.3366080702874385
5	0.35443696509788497
7	0.3775755321906804
9	0.45962222000800645
11	0.4631803716825708
13	0.46665508612221646
15	0.47266477145472213
17	0.4768380660725906
19	0.4793441590849371
21	0.48301153968922994
23	0.49504678216643183
25	0.502408988383597
27	0.5157986255010643
29	0.5285656246528041
31	0.5330583394910087
33	0.5346588574411464
35	0.5359143839179745
37	0.5376009844050628
39	0.5380792329682229
41	0.5390562311852893
43	0.5401452138550339


==> figures/cracking/data/comparison-four-SOTAs/data-FR0-100W-178-NOTRIM-SEPCFG.txt <==
a   b
1	0.2112955939849359
3	0.2287049879815111
5	0.24314304647090257
7	0.2486103346659777
9	0.2515750569180821
11	0.25419611034789247
13	0.2565521926908541
15	0.2585044255902991
17	0.26011673717866196
19	0.26129488857106076
21	0.26240437233155156
23	0.2633939357332689
25	0.2648139118197385
27	0.266224188465425
29	0.2668809949157295
31	0.2678383738093936
33	0.2700429023901186
35	0.27214117800590076
37	0.27278211264401464
39	0.2736212244926752
41	0.27434063642439815
43	0.27490474708267276


==> figures/cracking/data/comparison-four-SOTAs/data-FR0-100W-7K7K-NOTRIM-FLA.txt <==
a   b
1	0.3210223669814143
3	0.36090740642464325
5	0.38982235506742335
7	0.4156763063224169
9	0.4367843996690085
11	0.45268236768348874
13	0.4656226401758448
15	0.4743934886257436
17	0.4810889624084038
19	0.48692173559899304
21	0.49120533538770883
23	0.49476936794741677
25	0.49771276195267
27	0.5002895170708697
29	0.5027841271128275
31	0.5051624339101494
33	0.5077192141824716
35	0.5098257921592466
37	0.5117651251246803
39	0.5137561090229452
41	0.5157387011220544
43	0.5176195278821073


==> figures/cracking/data/comparison-four-SOTAs/data-FR0-100W-7K7K-NOTRIM-PCFG.txt <==
a   b
1	0.20276915188813707
3	0.22657834081365702
5	0.2388950198927008
7	0.24246732605721008
9	0.24513828207579072
11	0.24769128012877512
13	0.2638458480864511
15	0.26460016445562456
17	0.28380343758823945
19	0.28470585148335686
21	0.286532899812201
23	0.288085382655995
25	0.28944709981194094
27	0.29081933626542006
29	0.29174834389025606
31	0.29272876605921466
33	0.2934986840831563
35	0.2943843143799625
37	0.2950694870518676
39	0.29565537646615664
41	0.2961943427217867
43	0.29676486687001613


==> figures/cracking/data/comparison-four-SOTAs/data-FR0-100W-7K7K-NOTRIM-SEMANTIC.txt <==
a   b
1	0.32924703932007043
3	0.3410967325052558
5	0.3585643215449042
7	0.3878847950173042
9	0.4839994983831603
11	0.48701534552760245
13	0.4896377236665638
15	0.4917824784197793
17	0.49414057398251504
19	0.4961209203888925
21	0.5002016986656213
23	0.5179894762110814
25	0.5279696892942273
27	0.5496277409713992
29	0.5719461445060723
31	0.5747479416748684
33	0.5765954376270073
35	0.5781103346661323
37	0.5793990077111179
39	0.5799422289635029
41	0.5811882338465845
43	0.5820080298880428


==> figures/cracking/data/comparison-four-SOTAs/data-FR0-100W-7K7K-NOTRIM-SEPCFG.txt <==
a   b
1	0.17802185437249968
3	0.18631850707292746
5	0.19175060140242328
7	0.1953355543628432
9	0.1981164311309273
11	0.2008282823960974
13	0.2030167690604057
15	0.20495692938631954
17	0.20681222616584252
19	0.20831955876629205
21	0.2097174433946553
23	0.21096096619629648
25	0.21210520574032157
27	0.21338182296116806
29	0.21438174719858696
31	0.2154900556589034
33	0.2163954244128784
35	0.2172386229364891
37	0.21809316811811302
39	0.218864740863015
41	0.21960641043627782
43	0.22028768269449087


==> figures/cracking/data/comparison-four-SOTAs/data-FR0-100W-8FIT-NOTRIM-FLA.txt <==
a   b
1	0.3500395885642547
3	0.405121190938142
5	0.4299585568363387
7	0.44649480712166173
9	0.45895807178726317
11	0.46905583057521116
13	0.47767525964391694
15	0.4850062771056836
17	0.49145457658068936
19	0.4972840818306323
21	0.5024823099748916
23	0.5071000841702807
25	0.5113522882903446
27	0.5152995534695275
29	0.5189320717301986
31	0.52242460340105
33	0.5256335953549418
35	0.5288024637639809
37	0.5316672848664689
39	0.534375178326866
41	0.5370135243095183
43	0.5394744350604884


==> figures/cracking/data/comparison-four-SOTAs/data-FR0-100W-8FIT-NOTRIM-PCFG.txt <==
a   b
1	0.3529917898310888
3	0.40339052870349235
5	0.42361903674960055
7	0.44089088535722437
9	0.45384633217301984
11	0.4645129536635471
13	0.47251091360419994
15	0.47369767889751196
17	0.4781192935402876
19	0.48159845069618806
21	0.48913276078520884
23	0.4949604827664917
25	0.49998038404473866
27	0.5043574169710112
29	0.5079132546792969
31	0.5111454291257703
33	0.5139148453549418
35	0.516406071673134
37	0.5187180794909838
39	0.5208927756220041
41	0.5226938769687286
43	0.5244450467929697


==> figures/cracking/data/comparison-four-SOTAs/data-FR0-100W-8FIT-NOTRIM-SEMANTIC.txt <==
a   b
1	0.3669102017233508
3	0.4162264965190596
5	0.4471198427870349
7	0.4617809860762383
9	0.47201070674503537
11	0.4815378195617439
13	0.49012960796621774
15	0.4978342202122803
17	0.5036824497831546
19	0.5089297178155672
21	0.5153922834398539
23	0.519646270828578
25	0.522222202408126
27	0.5235569790002282
29	0.5249835939283268
31	0.5273098678954576
33	0.5314559675302443
35	0.5352703791942479
37	0.5387762853800502
39	0.5401538604199955
41	0.5432505064482995
43	0.5458059304382561


==> figures/cracking/data/comparison-four-SOTAs/data-FR0-100W-8FIT-NOTRIM-SEPCFG.txt <==
a   b
1	0.3395887425816024
3	0.38623191765578635
5	0.4081135157498288
7	0.42328199897283725
9	0.4343953292627254
11	0.44320110990641404
13	0.45020757247203835
15	0.45619668026706234
17	0.46127721267975347
19	0.4658174146884273
21	0.46984581859164576
23	0.47337312400136955
25	0.47651702664916684
27	0.4796181308491212
29	0.48241786264551473
31	0.48510346524766035
33	0.4875902333942022
35	0.489829127196987
37	0.4919110933576809
39	0.4940064340333257
41	0.49596089648482083
43	0.49776556436886554


==> figures/cracking/data/comparison-four-SOTAs/data-FR0-100W-DE3-NOTRIM-FLA.txt <==
a   b
1	0.3179897814828756
3	0.3592726498261048
5	0.3784920107287774
7	0.3917303814158762
9	0.4016164158872872
11	0.40966181574278737
13	0.41619758462001505
15	0.42180260913099715
17	0.42669903738285275
19	0.43117527737084316
21	0.4351522017731915
23	0.43867994921061254
25	0.44194916476305063
27	0.44487879838876065
29	0.44768582164110066
31	0.450306193154969
33	0.4527962634155937
35	0.45516830825046534
37	0.457342460830127
39	0.45939415093795455
41	0.46138815944672995
43	0.4631915228755608


==> figures/cracking/data/comparison-four-SOTAs/data-FR0-100W-DE3-NOTRIM-PCFG.txt <==
a   b
1	0.324331207741758
3	0.35276261581614654
5	0.3671402720352952
7	0.3767875934275515
9	0.38389677655997295
11	0.3900156110071281
13	0.39626859214746374
15	0.39726367368188303
17	0.404794671995066
19	0.4067252307448839
21	0.41082890676361117
23	0.414191004480677
25	0.4169941822930802
27	0.41944742507123306
29	0.421477077850192
31	0.42333664386271486
33	0.42494640418088064
35	0.42641166469834374
37	0.4278001643186065
39	0.4290604333071301
41	0.4303443665414187
43	0.4314533322585822


==> figures/cracking/data/comparison-four-SOTAs/data-FR0-100W-DE3-NOTRIM-SEMANTIC.txt <==
a   b
1	0.34510102044664787
3	0.38011951923126697
5	0.40907952739543174
7	0.4204527118116385
9	0.4309593411282373
11	0.4372862730365886
13	0.44319671421947554
15	0.44954952889663236
17	0.45351610019145855
19	0.45707313213301376
21	0.4620334538484349
23	0.4656052759435933
25	0.4673648605177589
27	0.46888647152045
29	0.4704483117409416
31	0.47288365843323465
33	0.4758391748277502
35	0.479370915606644
37	0.4817247685525838
39	0.4827370066651827
41	0.48475157348746645
43	0.48657519942673366


==> figures/cracking/data/comparison-four-SOTAs/data-FR0-100W-DE3-NOTRIM-SEPCFG.txt <==
a   b
1	0.2836486717332803
3	0.313065251939174
5	0.3278139931122255
7	0.33827595616494277
9	0.34606740908307704
11	0.35250585874959606
13	0.3573861657340242
15	0.3618025055999219
17	0.365773218137757
19	0.3691394570978317
21	0.37216226869124147
23	0.37488927721258847
25	0.37738659464847873
27	0.3798223850453799
29	0.38212432455217266
31	0.3846698578888091
33	0.3866502594562696
35	0.38838558817852603
37	0.3899100093104017
39	0.3915151846809505
41	0.39301372304402066
43	0.3944749902200109


==> figures/cracking/data/comparison-four-SOTAs/data-FR0-100W-DODONEW-NOTRIM-FLA.txt <==
a   b
1	0.12373668425624573
3	0.14614527079558692
5	0.1614062439370899
7	0.17382697824702203
9	0.18393789427502677
11	0.19202703778214394
13	0.19848640024652411
15	0.2039448249336036
17	0.20851914456356818
19	0.21243027918913276
21	0.21579293729920704
23	0.22094249875874086
25	0.2236293680921769
27	0.22604306128350585
29	0.2285155248734737
31	0.23083553946552643
33	0.23303128652792698
35	0.23505893608867845
37	0.23704686252456675
39	0.23898274529419045
41	0.24085752101077154
43	0.24271891407031318


==> figures/cracking/data/comparison-four-SOTAs/data-FR0-100W-DODONEW-NOTRIM-PCFG.txt <==
a   b
1	0.10844427249185641
3	0.1267009073866319
5	0.13547377013381806
7	0.14267526819836016
9	0.14772314978747775
11	0.15215599561445373
13	0.1582453169905364
15	0.15894617169623265
17	0.16405693053112297
19	0.1656129299408699
21	0.16897318058883123
23	0.17173531851715063
25	0.1738281819780785
27	0.17579175056200078
29	0.17746989327012377
31	0.17916425094365435
33	0.18047900848814494
35	0.18202835197322675
37	0.18303367982849805
39	0.1840721456916766
41	0.18487751257615723
43	0.18573733058901534


==> figures/cracking/data/comparison-four-SOTAs/data-FR0-100W-DODONEW-NOTRIM-SEMANTIC.txt <==
a   b
1	0.1344711329714965
3	0.1490634689149908
5	0.16017914633659322
7	0.17258557748926626
9	0.20543044148040226
11	0.20944884978541015
13	0.2136949756832165
15	0.2178570528301983
17	0.2220497897152652
19	0.2248666620027989
21	0.22823519715273705
23	0.23329950613038986
25	0.23664318777439758
27	0.24315119513500055
29	0.25030581849604994
31	0.25196441827643273
33	0.2547046766226082
35	0.25703580802500586
37	0.25885797361364876
39	0.2595942321739468
41	0.2613801442154775
43	0.263029609801373


==> figures/cracking/data/comparison-four-SOTAs/data-FR0-100W-DODONEW-NOTRIM-SEPCFG.txt <==
a   b
1	0.08986093082681595
3	0.10386556278392121
5	0.11089620184615524
7	0.11573335969268321
9	0.11946443031374329
11	0.12236096127413092
13	0.12495613462414844
15	0.127815066690949
17	0.12962186700669473
19	0.1312129162324974
21	0.1326589512698513
23	0.13394821803902865
25	0.13527295947051696
27	0.13649835768599272
29	0.1375515515526856
31	0.1386291740790537
33	0.13953027298637743
35	0.14043052220119076
37	0.1412765327107542
39	0.1420676672456849
41	0.14283925885287546
43	0.14351908366893829


==> figures/cracking/data/comparison-four-SOTAs/data-FR0-100W-FR1-NOTRIM-FLA.txt <==
a   b
1	0.3555768386898248
3	0.4000280403270886
5	0.42000404217702186
7	0.43301821346700436
9	0.4426375022987606
11	0.45060623551325635
13	0.4571966227793062
15	0.46271911057539117
17	0.4674386253684845
19	0.4719096008987471
21	0.4756822994524853
23	0.4791217915219889
25	0.48233641473464567
27	0.4852806490789481
29	0.488069204983895
31	0.4908340904828581
33	0.4931729086741113
35	0.4954953396612219
37	0.4976784794131196
39	0.49982338235535106
41	0.5018936324787103
43	0.5037353721443021


==> figures/cracking/data/comparison-four-SOTAs/data-FR0-100W-FR1-NOTRIM-PCFG.txt <==
a   b
1	0.35024189334115063
3	0.380727555447926
5	0.3986888415885392
7	0.4083709480361757
9	0.4151525193505569
11	0.4218630794469865
13	0.42902155645664947
15	0.4300512191169482
17	0.4432228896467465
19	0.44507646451533023
21	0.4488928622801156
23	0.45211112709369294
25	0.4547021261486975
27	0.4569690227217689
29	0.45876342157539296
31	0.46037482998275703
33	0.46183420155168614
35	0.4631287906789583
37	0.4644197382053098
39	0.46550493527964765
41	0.4666110715592789
43	0.4676316302172761


==> figures/cracking/data/comparison-four-SOTAs/data-FR0-100W-FR1-NOTRIM-SEMANTIC.txt <==
a   b
1	0.378713750138836
3	0.41415198949762294
5	0.4408139706377718
7	0.45487328139196553
9	0.46223022565180105
11	0.469357749053639
13	0.4756540770453507
15	0.48161446735213737
17	0.48591337723890177
19	0.4895923045689346
21	0.49410424810955395
23	0.49921250380092097
25	0.5017752804487909
27	0.5043107450897564
29	0.5067360513028738
31	0.5108929387537349
33	0.5142095267921684
35	0.5169188778770923
37	0.5193833313001062
39	0.520432112365238
41	0.522586119309771
43	0.524294940541761


==> figures/cracking/data/comparison-four-SOTAs/data-FR0-100W-FR1-NOTRIM-SEPCFG.txt <==
a   b
1	0.29301686607466376
3	0.3225238479340288
5	0.3386388424078994
7	0.35005708209443037
9	0.3589808251503526
11	0.3660100253273344
13	0.37195767003089897
15	0.377004928906846
17	0.3814130868212284
19	0.38518578537496656
21	0.3886016070384863
23	0.39172063822697734
25	0.39470128858048575
27	0.3973796860575846
29	0.4004349892299653
31	0.4028693994453842
33	0.4049360079678228
35	0.40689336846264357
37	0.4087769865388222
39	0.4107516446380158
41	0.4124185874594189
43	0.4140818886799015


==> figures/cracking/data/comparison-four-SOTAs/data-FR0-100W-FR5-NOTRIM-FLA.txt <==
a   b
1	0.3613582836681628
3	0.4095914663351917
5	0.4310811044696417
7	0.44517935565020034
9	0.45556183466870365
11	0.46384475413479925
13	0.4707651427803563
15	0.47648324115288404
17	0.4815682532360715
19	0.48606276723368613
21	0.49004952871971497
23	0.49362791016961577
25	0.4969580548975559
27	0.4999218243930841
29	0.5027294371414642
31	0.5054203698795221
33	0.5078552872282645
35	0.5102548116405423
37	0.5124293380995821
39	0.5145292865853576
41	0.5165769235331719
43	0.5184667507670252


==> figures/cracking/data/comparison-four-SOTAs/data-FR0-100W-FR5-NOTRIM-PCFG.txt <==
a   b
1	0.34992335095655247
3	0.3773571549835296
5	0.39534882364185925
7	0.40371089104829017
9	0.4099131142303135
11	0.41536236241239033
13	0.4224809126088114
15	0.4236929262160342
17	0.4393793868037631
19	0.4411123766570749
21	0.4446989257076983
23	0.4476526801690071
25	0.45008098565049787
27	0.4523022813470085
29	0.4539827651956753
31	0.4555081618639554
33	0.45686291401713913
35	0.4581126541610328
37	0.4594253042771586
39	0.460468229102756
41	0.4614300613211794
43	0.46259404165748624


==> figures/cracking/data/comparison-four-SOTAs/data-FR0-100W-FR5-NOTRIM-SEMANTIC.txt <==
a   b
1	0.39058468158705817
3	0.4280243798992235
5	0.45387415555273364
7	0.4653299934328601
9	0.47636296350891016
11	0.4829934023288163
13	0.4900682947547085
15	0.49842637559412
17	0.5026922940048449
19	0.5062944003901779
21	0.5111137709831983
23	0.5159210846418186
25	0.5183466675897352
27	0.5204291140739623
29	0.5223474306770027
31	0.52695813851823
33	0.5300410188576288
35	0.5326740005238932
37	0.5351529645765323
39	0.5362130997036523
41	0.538345718592318
43	0.5400191044070234


==> figures/cracking/data/comparison-four-SOTAs/data-FR0-100W-FR5-NOTRIM-SEPCFG.txt <==
a   b
1	0.2960019205529699
3	0.3237965575118688
5	0.33849746094574207
7	0.3494785084171987
9	0.3578668288259521
11	0.36455210725070974
13	0.37005697290437356
15	0.37485679959566487
17	0.37915412437583484
19	0.38293300097680616
21	0.38631010940890104
23	0.38926930893735817
25	0.39218854556228
27	0.3949003834688539
29	0.3975224750008216
31	0.3999165543459512
33	0.4019744980280106
35	0.4038706454290898
37	0.405709716858453
39	0.40761228166009983
41	0.4091623755972315
43	0.4107537937046856


==> figures/cracking/data/comparison-four-SOTAs/data-FR0-100W-MYHERITAGE-NOTRIM-FLA.txt <==
a   b
1	0.25195466305659914
3	0.28129488282124726
5	0.29433556993811255
7	0.3030272825779485
9	0.30963541787932425
11	0.31499535901511977
13	0.31942811701801144
15	0.32306083489157683
17	0.3262377595386872
19	0.32909011291324347
21	0.3316039959330743
23	0.33392972852758324
25	0.33596536051643283
27	0.3377984242873434
29	0.33952964397778057
31	0.34110655909948095
33	0.3426465632574167
35	0.34414848935308495
37	0.34559446545385486
39	0.3468579851553323
41	0.3481428545072018
43	0.34933311814709084


==> figures/cracking/data/comparison-four-SOTAs/data-FR0-100W-MYHERITAGE-NOTRIM-PCFG.txt <==
a   b
1	0.24271469705335333
3	0.26254335874091056
5	0.2727220138178568
7	0.2789967126136057
9	0.28368639733137624
11	0.2877534880477619
13	0.29256465710970175
15	0.293088200993696
17	0.30008191498937026
19	0.3015066239618644
21	0.30435577076275605
23	0.306576393758758
25	0.30852421042691697
27	0.3102766147235135
29	0.31164079961808766
31	0.31290450794154534
33	0.31431985654826844
35	0.3153521846463005
37	0.3162415844387809
39	0.3170678901788602
41	0.31793983064929165
43	0.31869796133237616


==> figures/cracking/data/comparison-four-SOTAs/data-FR0-100W-MYHERITAGE-NOTRIM-SEMANTIC.txt <==
a   b
1	0.272350063061633
3	0.2982506784938936
5	0.3194083234989566
7	0.3274627414118202
9	0.3352446359298112
11	0.3390970394660253
13	0.3427412043360185
15	0.3462402481699394
17	0.3488303462586742
19	0.3509197355119015
21	0.3542339298051553
23	0.3578908030810693
25	0.35939019456887766
27	0.3605099135881447
29	0.36191810634849125
31	0.3639014664710578
33	0.36561556871678524
35	0.36707195439309137
37	0.3683856475413213
39	0.36897971246818995
41	0.37020000236956363
43	0.371148865241325


==> figures/cracking/data/comparison-four-SOTAs/data-FR0-100W-MYHERITAGE-NOTRIM-SEPCFG.txt <==
a   b
1	0.22073444801457387
3	0.24158119684065257
5	0.25186289846319654
7	0.25893972401892845
9	0.2640948924173905
11	0.2682788108728075
13	0.2715545262820857
15	0.2743652413544968
17	0.27684257886564984
19	0.27958060374241334
21	0.2814981583716123
23	0.28319025079001664
25	0.28470387144846176
27	0.2861865581021422
29	0.28756184811580493
31	0.28893598281983845
33	0.29018220824349966
35	0.2912770527391183
37	0.29222156551645967
39	0.2931944541129583
41	0.29411438708849535
43	0.2950011815398733


==> figures/cracking/data/comparison-four-SOTAs/data-FR0-100W-ROCKYOU-NOTRIM-FLA.txt <==
a   b
1	0.44926829919131334
3	0.4980201823825442
5	0.5213910353774676
7	0.5375284344588489
9	0.5499241323925892
11	0.5601812475869531
13	0.5684249458308732
15	0.575474953308423
17	0.581357501536181
19	0.5865031636149566
21	0.5911954698414721
23	0.5953037851730063
25	0.5990604658055461
27	0.6023798499870776
29	0.6054464640699463
31	0.6083072321614975
33	0.6110538078077047
35	0.6135833202669261
37	0.6159785747382414
39	0.6182195753511113
41	0.6203810801859839
43	0.622474794142687


==> figures/cracking/data/comparison-four-SOTAs/data-FR0-100W-ROCKYOU-NOTRIM-PCFG.txt <==
a   b
1	0.4251804862459241
3	0.4540552200247705
5	0.47119589623425157
7	0.48083947959597334
9	0.4879836836483281
11	0.4946299417538406
13	0.5023246941302401
15	0.50349410419667
17	0.5166320878611584
19	0.5186941010474945
21	0.5231738727685052
23	0.5267164164390162
25	0.5296675839801307
27	0.5322550983983203
29	0.5342927263766817
31	0.5361619570759725
33	0.5377914115088497
35	0.539271001420717
37	0.5406593906547592
39	0.5419376632567902
41	0.5430966921918251
43	0.5441855962359272


==> figures/cracking/data/comparison-four-SOTAs/data-FR0-100W-ROCKYOU-NOTRIM-SEMANTIC.txt <==
a   b
1	0.4799747104491696
3	0.522560863476034
5	0.5546145923105009
7	0.569106024689605
9	0.5869485420206078
11	0.5942715244834281
13	0.6015509270959966
15	0.6078033292567072
17	0.6127804547123665
19	0.6170986221765282
21	0.6221053582418711
23	0.6281544226040845
25	0.630186198132532
27	0.6318594414317295
29	0.6334815106301914
31	0.6370967570564783
33	0.6406301040199817
35	0.6436997488358415
37	0.6463833409734512
39	0.6475993267871126
41	0.649981796442247
43	0.6518302300427364


==> figures/cracking/data/comparison-four-SOTAs/data-FR0-100W-ROCKYOU-NOTRIM-SEPCFG.txt <==
a   b
1	0.3896755885988284
3	0.4240908506455827
5	0.4427560900576386
7	0.4559566043625764
9	0.46570128182935877
11	0.473973754618689
13	0.4803372836557412
15	0.4860772132528589
17	0.49108321776196256
19	0.49541845487170644
21	0.49934830531687757
23	0.5028457015166241
25	0.5059721290310534
27	0.5088591286391831
29	0.5116511304442459
31	0.5142998168984405
33	0.516628499751985
35	0.5187169186349565
37	0.5206695467455206
39	0.5225253307444139
41	0.524271973519615
43	0.525966501621773


==> figures/cracking/data/comparison-four-SOTAs/data-FR0-100W-TIANYA-NOTRIM-FLA.txt <==
a   b
1	0.4166164227846858
3	0.4522613974941733
5	0.4736153969209422
7	0.492735202063315
9	0.5084843592361644
11	0.5205152103945561
13	0.529673728953104
15	0.536508174126043
17	0.5418720835742854
19	0.546328019213582
21	0.549706264461047
23	0.5525255812735158
25	0.5549463052471988
27	0.557079587861545
29	0.5591128836918516
31	0.5610433520168014
33	0.56314469303215
35	0.5647609643667515
37	0.5663409008938065
39	0.5679536708742263
41	0.5695258779967669
43	0.5710145480935935


==> figures/cracking/data/comparison-four-SOTAs/data-FR0-100W-TIANYA-NOTRIM-PCFG.txt <==
a   b
1	0.23430252909088561
3	0.2577393057495109
5	0.2730533370861684
7	0.2760424035131663
9	0.27835260360862113
11	0.28057801147591954
13	0.2969206481825775
15	0.29764982170675097
17	0.32153004817566067
19	0.3223011388550856
21	0.3241454276228636
23	0.3254799720724063
25	0.3266174497384736
27	0.3277711129097208
29	0.3285595782334816
31	0.32939825165494313
33	0.33004084924222604
35	0.33076493589334294
37	0.33133747336534736
39	0.33195612301129274
41	0.33246375330436173
43	0.3329468410865151


==> figures/cracking/data/comparison-four-SOTAs/data-FR0-100W-TIANYA-NOTRIM-SEMANTIC.txt <==
a   b
1	0.42801848358266226
3	0.43878009385016536
5	0.4526482971312579
7	0.47703311498206
9	0.5429703526798456
11	0.5456770976522066
13	0.5479003254310522
15	0.549537703985674
17	0.5515361844640224
19	0.5531787820182738
21	0.5580489674952445
23	0.5703819590942076
25	0.57802927997525
27	0.5922349014918775
29	0.6089116532697478
31	0.6160154054298934
33	0.6175182791333065
35	0.618699556758289
37	0.6196829087770724
39	0.6201252355114872
41	0.6211145992893374
43	0.6217821357672545


==> figures/cracking/data/comparison-four-SOTAs/data-FR0-100W-TIANYA-NOTRIM-SEPCFG.txt <==
a   b
1	0.20709687497202633
3	0.21490406900627373
5	0.21993756292734482
7	0.2230341143213941
9	0.2254485292512212
11	0.22789984052652967
13	0.22999764715605314
15	0.2320236760248505
17	0.2337493151301673
19	0.23506998628955586
21	0.23631177788492508
23	0.2373480796277968
25	0.2382990606362205
27	0.23943551432134788
29	0.24029582346912123
31	0.24129384153749614
33	0.24209571770840596
35	0.24280675686044934
37	0.2436383945419041
39	0.2442950636092005
41	0.24487675084637806
43	0.2454578765456208


==> figures/cracking/data/comparison-four-SOTAs/data-FR0-100W-TWITTER-NOTRIM-FLA.txt <==
a   b
1	0.35226896718476236
3	0.396173676225101
5	0.41836735925753804
7	0.43389070551821224
9	0.4461366072892508
11	0.4559405930043079
13	0.4641123621499181
15	0.47090433194963405
17	0.47683525735639487
19	0.48200131505558
21	0.48662368310561654
23	0.4907388618478178
25	0.4945092770558184
27	0.4979171778490532
29	0.5011135733978717
31	0.5040902962106282
33	0.5069145194348519
35	0.5096009833063774
37	0.5120961370998725
39	0.5145352809780327
41	0.5168407939618629
43	0.519017996844278


==> figures/cracking/data/comparison-four-SOTAs/data-FR0-100W-TWITTER-NOTRIM-PCFG.txt <==
a   b
1	0.3277227782831703
3	0.357296922735067
5	0.3745444890796538
7	0.3848139025850454
9	0.392413306435657
11	0.39905934939102927
13	0.4069007226337275
15	0.40795192948271175
17	0.41927184934054135
19	0.42156075906580764
21	0.4261670156952809
23	0.4298271697660683
25	0.43296937370973565
27	0.4356605771110846
29	0.43785967423661487
31	0.4398518864140975
33	0.4415627672552681
35	0.44315027127921086
37	0.4446644467285269
39	0.4460932659284755
41	0.44734484459804563
43	0.44851869795934773


==> figures/cracking/data/comparison-four-SOTAs/data-FR0-100W-TWITTER-NOTRIM-SEMANTIC.txt <==
a   b
1	0.37238427696453025
3	0.40804758452172696
5	0.43464335179668345
7	0.45377911403372845
9	0.47183356297448303
11	0.4790638945703216
13	0.48575982182229466
15	0.49153726396452163
17	0.49640464185973904
19	0.5004115566250928
21	0.5060822401128378
23	0.5144396259390175
25	0.517466933544921
27	0.5197791236022131
29	0.5229574105701024
31	0.5269197171192249
33	0.5303178854817218
35	0.5332488971687912
37	0.535928117607945
39	0.5371288730174588
41	0.539427351227463
43	0.5413007472673592


==> figures/cracking/data/comparison-four-SOTAs/data-FR0-100W-TWITTER-NOTRIM-SEPCFG.txt <==
a   b
1	0.27855757864754177
3	0.307256281266831
5	0.3220281288710352
7	0.3329112220634712
9	0.34087302109539386
11	0.34750329542638503
13	0.35279077749497756
15	0.35746198654888645
17	0.36151965005338754
19	0.3652427742924266
21	0.3684580236312659
23	0.37131063932188474
25	0.3739356085391602
27	0.3764774720385253
29	0.3787964136901885
31	0.3812425476296292
33	0.3833435305261416
35	0.38520333395220463
37	0.3868939003935345
39	0.3885761204930369
41	0.39006975797978466
43	0.3915994486823906


==> figures/cracking/data/comparison-four-SOTAs/data-FR0-100W-WEBHOST-NOTRIM-FLA.txt <==
a   b
1	0.1512427743202297
3	0.18079668862277232
5	0.19478993949446718
7	0.2043050369926127
9	0.2114915972542157
11	0.21744766800279097
13	0.22252458017788346
15	0.22687181567372383
17	0.2307740689227904
19	0.23433004784875258
21	0.2375103132463055
23	0.24047252071844682
25	0.24314657032219167
27	0.24563809685304594
29	0.2479690584947312
31	0.25023927147041075
33	0.25221183676327785
35	0.2541291948876084
37	0.25594133382874323
39	0.25763876377226635
41	0.25925653468967025
43	0.26081826721391727


==> figures/cracking/data/comparison-four-SOTAs/data-FR0-100W-WEBHOST-NOTRIM-PCFG.txt <==
a   b
1	0.16958270653801802
3	0.20096344474998876
5	0.2129071727827135
7	0.2245499975028627
9	0.23288011503594597
11	0.2396622152510184
13	0.24300595482391166
15	0.24369483222804703
17	0.24467359921853804
19	0.247010587238721
21	0.2516227755823057
23	0.25527351411499066
25	0.25836075162377997
27	0.2609340152423044
29	0.26309422949322103
31	0.2649742517783531
33	0.2666759071136965
35	0.2682796857499908
37	0.2701873462537503
39	0.2714796234635592
41	0.27263177005611666
43	0.27373909978789224


==> figures/cracking/data/comparison-four-SOTAs/data-FR0-100W-WEBHOST-NOTRIM-SEMANTIC.txt <==
a   b
1	0.17425363475477593
3	0.2016625739244421
5	0.21350025154935073
7	0.22244367431483367
9	0.2269437858721046
11	0.2328810155292847
13	0.23888848366688645
15	0.24626878853375508
17	0.25031491291086483
19	0.2536263732610002
21	0.2567222000908667
23	0.2567305816057888
25	0.25673383723555193
27	0.2567364694468498
29	0.2567384782396824
31	0.2570322468742664
33	0.26004564392927915
35	0.2625181908313015
37	0.26542055013077587
39	0.2665108397578338
41	0.2683674492161586
43	0.2705641680816534


==> figures/cracking/data/comparison-four-SOTAs/data-FR0-100W-WEBHOST-NOTRIM-SEPCFG.txt <==
a   b
1	0.13930389509779045
3	0.1668986822388287
5	0.17897228911848698
7	0.18750377081585598
9	0.19362934211826927
11	0.19855642605553925
13	0.20240367994222436
15	0.20580421986417652
17	0.2087602624203834
19	0.21147053956383288
21	0.21367660970630686
23	0.21571068562108167
25	0.2175415963848933
27	0.21953161739478827
29	0.22119787641504735
31	0.22329173123377077
33	0.22475330119126263
35	0.22612371351538677
37	0.22739943550150657
39	0.22863906848535842
41	0.22981351960522925
43	0.2310205962914498


==> figures/cracking/data/comparison-four-SOTAs/data-GMAIL-100W-17173-NOTRIM-FLA.txt <==
a   b
1	0.2944461743396638
3	0.34159207666251584
5	0.3798550057374497
7	0.40762884349076595
9	0.42539451132082506
11	0.4365995507573272
13	0.4444748685547462
15	0.45075454611169
17	0.4558818292134363
19	0.4604243043150671
21	0.46480983485095645
23	0.46871600451683787
25	0.47248629674973713
27	0.4758978903941733
29	0.47919718173038184
31	0.4828164928451726
33	0.4859404476743418
35	0.48904918735207376
37	0.49192468377425597
39	0.49470370610435777
41	0.49736362668126727
43	0.49988293250698157
45	0.5025447480111763
47	0.5049863060850407
49	0.5072504097919587


==> figures/cracking/data/comparison-four-SOTAs/data-GMAIL-100W-17173-NOTRIM-PCFG.txt <==
a   b
1	0.2209574944959329
3	0.259590714655663
5	0.2672795493149531
7	0.311660195397099
9	0.3128382271038026
11	0.3137752686463492
13	0.3179537505097494
15	0.32196224624903325
17	0.3246298022682391
19	0.32708233977372675
21	0.3719766783496365
23	0.379625998201714
25	0.3820157244410118
27	0.38288906298688136
29	0.3838380871578493
31	0.3845997364602011
33	0.3849030920253044
35	0.385079710394919
37	0.38528358227754766
39	0.385421354637815
41	0.38561045723424997
43	0.38582993440040403
45	0.38706408939464376
47	0.3884921400366869
49	0.3897378317941043


==> figures/cracking/data/comparison-four-SOTAs/data-GMAIL-100W-17173-NOTRIM-SEMANTIC.txt <==
a   b
1	0.28152784197153585
3	0.3050865254451672
5	0.42531514730746717
7	0.43108815474823353
9	0.4358119298045366
11	0.4395339013916625
13	0.44308148393539165
15	0.445939703079385
17	0.4490640480406424
19	0.45112026707773956
21	0.46347875989939274
23	0.4730635250407117
25	0.4889252368143575
27	0.5032615321233925
29	0.5181311379969091
31	0.5206608101895368
33	0.5222431859390153
35	0.5238666927572145
37	0.5252876652885158
39	0.5270435940840593
41	0.528513388859533
43	0.5293936383166782
45	0.5307402070854563
47	0.53178760027579
49	0.5327875645508373


==> figures/cracking/data/comparison-four-SOTAs/data-GMAIL-100W-17173-NOTRIM-SEPCFG.txt <==
a   b
1	0.18255930105272686
3	0.1951281865361961
5	0.20157851901512158
7	0.20596912126815667
9	0.20971840210145207
11	0.21275641640492055
13	0.21550723775836567
15	0.21775010713305806
17	0.2196206232962026
19	0.2217634516568659
21	0.22334733220154157
23	0.22543069328534188
25	0.2268227960421211
27	0.22822047211444513
29	0.22957556805600693
31	0.23053038847514143
33	0.231500145379936
35	0.2324209128410918
37	0.23329302525754153
39	0.23412461966998058
41	0.23494300532457849
43	0.2358724114248287
45	0.23645565889659165
47	0.2370492727352679
49	0.2377323940215936


==> figures/cracking/data/comparison-four-SOTAs/data-GMAIL-100W-178-NOTRIM-FLA.txt <==
a   b
1	0.32518223926580525
3	0.3684624666912386
5	0.4004292884313888
7	0.42427426138758434
9	0.43824740804489254
11	0.44675018032142183
13	0.45978468564112424
15	0.46511298525861355
17	0.469926112305416
19	0.4764384050239576
21	0.488958950203071
23	0.49649232950587524
25	0.49931508721560797
27	0.5020400789710833
29	0.5049474863458326
31	0.5072648811465797
33	0.5107402569117333
35	0.5138088072685846
37	0.5159951493978411
39	0.518586994284384
41	0.5206718229481715
43	0.522709697500895
45	0.5254934370056592
47	0.5273211202677751
49	0.5298051690965235


==> figures/cracking/data/comparison-four-SOTAs/data-GMAIL-100W-178-NOTRIM-PCFG.txt <==
a   b
1	0.2551584491828662
3	0.28923236421223786
5	0.29813281356087634
7	0.33339700428362573
9	0.33442525522755767
11	0.3351787254229397
13	0.34714298562895585
15	0.3514962710059025
17	0.35852053988850935
19	0.36114864745707115
21	0.4048424237668043
23	0.41026848933855103
25	0.412792768802366
27	0.4137886147964087
29	0.414562145198865
31	0.4157339037780204
33	0.41598157018074466
35	0.4160986247956504
37	0.4162879843327578
39	0.4163803494620337
41	0.4165671739180274
43	0.41677670388312704
45	0.41787329179621296
47	0.4190092285770215
49	0.41987512410875366


==> figures/cracking/data/comparison-four-SOTAs/data-GMAIL-100W-178-NOTRIM-SEMANTIC.txt <==
a   b
1	0.31300955130386937
3	0.34086171595452197
5	0.4396361916115709
7	0.4446072652338535
9	0.4488431653331405
11	0.451863328706994
13	0.4587854227986237
15	0.46199020621011105
17	0.46526090173055656
19	0.4756041428956887
21	0.48455904137781436
23	0.49371762811638625
25	0.50632590914622
27	0.5166719058343018
29	0.5264062866484552
31	0.5287451745282103
33	0.5302916842285329
35	0.5313428611234069
37	0.5324222545732863
39	0.5336217888237753
41	0.5398095911597534
43	0.5403538620527897
45	0.5416529257922239
47	0.5427268081962038
49	0.5445684895149046


==> figures/cracking/data/comparison-four-SOTAs/data-GMAIL-100W-178-NOTRIM-SEPCFG.txt <==
a   b
1	0.21400658768382644
3	0.2284685641124218
5	0.24125650523857978
7	0.24452830296820524
9	0.2506221970820555
11	0.26157683367928003
13	0.26399254553887447
15	0.2658433751937684
17	0.2674771798611393
19	0.26911605469073774
21	0.2746598362028982
23	0.2760526979435422
25	0.27698737132810036
27	0.27800911923787086
29	0.2797747481231582
31	0.28082140596039457
33	0.2815282527074666
35	0.2822515223713193
37	0.28378667931708884
39	0.2844090968409803
41	0.28493209509684453
43	0.28560752888228935
45	0.2860603164133937
47	0.2867577943824366
49	0.28738649449865356


==> figures/cracking/data/comparison-four-SOTAs/data-GMAIL-100W-7K7K-NOTRIM-FLA.txt <==
a   b
1	0.34643048913197
3	0.3923442680052256
5	0.4317843057044969
7	0.4599392646490969
9	0.47771522275912665
11	0.48904923397648004
13	0.4967412043602843
15	0.5030706302276624
17	0.5080052445198893
19	0.5124349325305257
21	0.5164524768277013
23	0.5202337506106216
25	0.5237652797228957
27	0.5271347643754178
29	0.5305613369010693
31	0.5339221933657272
33	0.5371160412077525
35	0.5401647463826913
37	0.5430919477614048
39	0.5458766067488268
41	0.5486037050857021
43	0.551212727262627
45	0.5538681998207937
47	0.5563894035924701
49	0.5587245694504707


==> figures/cracking/data/comparison-four-SOTAs/data-GMAIL-100W-7K7K-NOTRIM-PCFG.txt <==
a   b
1	0.2178773452271524
3	0.26649009218095887
5	0.2721867054753889
7	0.3354307315485907
9	0.3365000358719865
11	0.33712410206271604
13	0.3401426676773072
15	0.34290203307290784
17	0.3450001010561729
19	0.3467356669547851
21	0.40730601853925724
23	0.4159461440332949
25	0.41831487708791804
27	0.41900134989772053
29	0.4197794233321092
31	0.4206529978047763
33	0.4208963599802899
35	0.42106289582550543
37	0.42123014083684673
39	0.4213486897742145
41	0.42152160811456246
43	0.4216689964743806
45	0.4225309879003258
47	0.4236045472204766
49	0.4245249266574483


==> figures/cracking/data/comparison-four-SOTAs/data-GMAIL-100W-7K7K-NOTRIM-SEMANTIC.txt <==
a   b
1	0.3282682718720721
3	0.3491588876067428
5	0.47754655941553364
7	0.48206312027658427
9	0.4854224402146362
11	0.4881192807968096
13	0.49092722407202954
15	0.4932931204621494
17	0.49541423634450393
19	0.4971014607522054
21	0.5130834649525964
23	0.5244785826511253
25	0.5433224267522992
27	0.5606971150294641
29	0.5747903734480638
31	0.5759825998999366
33	0.5772531892087136
35	0.5785574639084674
37	0.5797350342604065
39	0.5811591580354254
41	0.5823019792471988
43	0.5830508586760743
45	0.5840609476279635
47	0.584885116860531
49	0.5856540893296382


==> figures/cracking/data/comparison-four-SOTAs/data-GMAIL-100W-7K7K-NOTRIM-SEPCFG.txt <==
a   b
1	0.179480254510267
3	0.1900538032520231
5	0.19548648855329046
7	0.1992723719160286
9	0.20249895959419623
11	0.20514604035320727
13	0.20755165004637355
15	0.20946344372725423
17	0.21118719019043591
19	0.21292003761889908
21	0.2143186314133882
23	0.21560174932372145
25	0.2167914936941539
27	0.21804459023849376
29	0.21918634770107845
31	0.21997919542975528
33	0.22080064619217385
35	0.22165649151169514
37	0.222425700369511
39	0.2231738706322606
41	0.22390833034991084
43	0.22485471254482964
45	0.22536306646269472
47	0.22589092244902012
49	0.22648449449633898


==> figures/cracking/data/comparison-four-SOTAs/data-GMAIL-100W-8FIT-NOTRIM-FLA.txt <==
a   b
1	0.32584419938370235
3	0.3693256391234878
5	0.38942486019173705
7	0.40319526078520884
9	0.4137611275964392
11	0.4221861803811915
13	0.42934243751426615
15	0.43537791029445333
17	0.4406751098493495
19	0.4453196330746405
21	0.4495771870006848
23	0.45330065196302216
25	0.4569376283953435
27	0.4601243294909838
29	0.46315856111618353
31	0.46591995263638436
33	0.4684941009472723
35	0.4709683862131933
37	0.4734355384044739
39	0.4755763524309518
41	0.4778152462337366
43	0.47989899566309063
45	0.48181065966674275
47	0.48366971724492125
49	0.4854788433006163


==> figures/cracking/data/comparison-four-SOTAs/data-GMAIL-100W-8FIT-NOTRIM-PCFG.txt <==
a   b
1	0.3243355540972381
3	0.3578039403104314
5	0.3798816979570874
7	0.3956181522483451
9	0.3972462765350377
11	0.3990527276877425
13	0.40856468272084
15	0.4158983750855969
17	0.4216075097009815
19	0.42587308833599635
21	0.43554286264551473
23	0.4408463036407213
25	0.4422613273225291
27	0.44312710425701896
29	0.4439063926614928
31	0.444255913318877
33	0.44449041314768317
35	0.44471421336452865
37	0.4449531713649852
39	0.44514843928326864
41	0.4453544068135129
43	0.44562278874686145
45	0.4479784866468843
47	0.45072561201780414
49	0.45311697529102946


==> figures/cracking/data/comparison-four-SOTAs/data-GMAIL-100W-8FIT-NOTRIM-SEMANTIC.txt <==
a   b
1	0.32855387611275966
3	0.38164267575895916
5	0.39872193135128964
7	0.4154480997489158
9	0.42615573641862586
11	0.4346601446587537
13	0.4419831374115499
15	0.4527531884843643
17	0.45754839791143576
19	0.4617640450239671
21	0.46633991240584344
23	0.4693634444190824
25	0.47086495663090616
27	0.4722318320588907
29	0.47420947700296734
31	0.47811661863729743
33	0.4843571673133988
35	0.48729956060260216
37	0.49050409438484366
39	0.4959475219698699
41	0.49813915915316137
43	0.501128809061858
45	0.5030226403789089
47	0.5049298462109107
49	0.5065722366468842


==> figures/cracking/data/comparison-four-SOTAs/data-GMAIL-100W-8FIT-NOTRIM-SEPCFG.txt <==
a   b
1	0.33197418540287604
3	0.3818985748116868
5	0.40480644401963023
7	0.4196343229285551
9	0.43061658297192423
11	0.439395614585711
13	0.446311130449669
15	0.45239207658068936
17	0.45783728743437574
19	0.46255849121205206
21	0.46676968015293313
23	0.47076331031727914
25	0.47412209683862133
27	0.477170594613102
29	0.4800987217530244
31	0.48286367981054557
33	0.48531745748687516
35	0.48767850519287836
37	0.48980237816708516
39	0.4918094470440539
41	0.49382899880164344
43	0.4956702236932207
45	0.49748469955489616
47	0.49916899680438254
49	0.5007454062999315


==> figures/cracking/data/comparison-four-SOTAs/data-GMAIL-100W-DE3-NOTRIM-FLA.txt <==
a   b
1	0.30567002723606784
3	0.3429129651225993
5	0.3612009900528822
7	0.3740917921303072
9	0.3836348429396613
11	0.3912233749503605
13	0.39778251227028116
15	0.403311071687135
17	0.4083290750016084
19	0.41264809565679744
21	0.41631797647034463
23	0.4199633056289106
25	0.4228919039438684
27	0.42583706723086173
29	0.4284543328124734
31	0.4308182430628633
33	0.43315863696902424
35	0.435333529056366
37	0.4374748474950287
39	0.43941516774622463
41	0.44116809675126883
43	0.4430704063077047
45	0.4447508635600935
47	0.4463419882847193
49	0.44786108496129784


==> figures/cracking/data/comparison-four-SOTAs/data-GMAIL-100W-DE3-NOTRIM-PCFG.txt <==
a   b
1	0.28736750795525384
3	0.3177935161445619
5	0.3319306844661235
7	0.3524619319933947
9	0.3538752790717108
11	0.3552819705809055
13	0.36191165693351307
15	0.36696737513967453
17	0.3707443366653084
19	0.373667018918825
21	0.3890189025558125
23	0.3940653029652039
25	0.395323205529151
27	0.3961195073991441
29	0.3968103554739468
31	0.3971684250926788
33	0.397433316743711
35	0.397649696690925
37	0.39783412990635614
39	0.3980420794660163
41	0.39820713758022735
43	0.39843120840731494
45	0.40010767231823086
47	0.4019946001149195
49	0.4036059873499816


==> figures/cracking/data/comparison-four-SOTAs/data-GMAIL-100W-DE3-NOTRIM-SEMANTIC.txt <==
a   b
1	0.3100896209357582
3	0.36901107856455645
5	0.386991468299894
7	0.40089125465612524
9	0.4086016575325143
11	0.4161189010028464
13	0.42142812244176564
15	0.42711952144979004
17	0.43073748882419016
19	0.4337654769713611
21	0.4376767330917115
23	0.43976539858354696
25	0.4413347817823762
27	0.4428065499674247
29	0.4450762469393626
31	0.44795441083053367
33	0.4507790343656614
35	0.4530203342426813
37	0.45565224207636007
39	0.4580263575327362
41	0.4597282605078495
43	0.46696005401364094
45	0.468580315340865
47	0.4701069549957811
49	0.4714207643403481


==> figures/cracking/data/comparison-four-SOTAs/data-GMAIL-100W-DE3-NOTRIM-SEPCFG.txt <==
a   b
1	0.26552126787112745
3	0.29740602891031326
5	0.3128257993523392
7	0.323323110872168
9	0.3314968892609434
11	0.33813752032721733
13	0.34350383175904475
15	0.34811096460642293
17	0.35212382908202694
19	0.35559596554190015
21	0.3587184627705951
23	0.3619438994683679
25	0.364610120458406
27	0.3669925184007998
29	0.36927597021558867
31	0.37140249850064816
33	0.37338112524967626
35	0.3753325381160746
37	0.3771029195023705
39	0.37871149660824804
41	0.38019568852232316
43	0.38167973253486226
45	0.38312295572345667
47	0.3845930969916088
49	0.385785479175094


==> figures/cracking/data/comparison-four-SOTAs/data-GMAIL-100W-DODONEW-NOTRIM-FLA.txt <==
a   b
1	0.12852144439796312
3	0.15302487701408987
5	0.1706897010753425
7	0.18308600672559944
9	0.19188365217100684
11	0.19828488150613097
13	0.2033173978223514
15	0.207528119865556
17	0.21103550893324222
19	0.21434350349181136
21	0.21746251227451638
23	0.2201803953845836
25	0.22282088566849134
27	0.22522197508758204
29	0.22754715864240663
31	0.23022793851285117
33	0.23236895121603743
35	0.2345122297659182
37	0.23646099953861696
39	0.23835121133580442
41	0.2401908664286206
43	0.24191921180256884
45	0.24388752450300777
47	0.2455845728694881
49	0.24717385190256067


==> figures/cracking/data/comparison-four-SOTAs/data-GMAIL-100W-DODONEW-NOTRIM-PCFG.txt <==
a   b
1	0.11117390968165138
3	0.1307494089680513
5	0.14088539092511404
7	0.1585849107638764
9	0.1593316488651365
11	0.16010848024280813
13	0.1656538567967895
15	0.17087280981134279
17	0.1740850015393596
19	0.17733365923761624
21	0.1945546605775813
23	0.19743504738027054
25	0.19901611271907552
27	0.19950263248901276
29	0.20013749440973136
31	0.20067280069130983
33	0.20091814940369995
35	0.20103760200912626
37	0.2011596744997931
39	0.2012406077114127
41	0.20133846396553193
43	0.20147165326654373
45	0.2029028894926741
47	0.20465587594942516
49	0.2063025800346618


==> figures/cracking/data/comparison-four-SOTAs/data-GMAIL-100W-DODONEW-NOTRIM-SEMANTIC.txt <==
a   b
1	0.1266990663861926
3	0.1439039235684593
5	0.18709641375946734
7	0.1932843702744705
9	0.19871093149240843
11	0.2038352854074658
13	0.20756047898866198
15	0.2105841097870699
17	0.21415664194722334
19	0.21627011045152944
21	0.22105005566902097
23	0.22473255220156746
25	0.23047045491687315
27	0.2358890148636711
29	0.24076292191127568
31	0.2426644629419357
33	0.24431860183663867
35	0.24616023954531255
37	0.24783909033052756
39	0.2502287797084365
41	0.25183880540030573
43	0.25279201878160323
45	0.25437577481335794
47	0.2557193510954944
49	0.2571059076571173


==> figures/cracking/data/comparison-four-SOTAs/data-GMAIL-100W-DODONEW-NOTRIM-SEPCFG.txt <==
a   b
1	0.08857470878913436
3	0.09994614365637981
5	0.10596940143977564
7	0.11017828248254094
9	0.1137387773321298
11	0.11665470960483917
13	0.11896835150306356
15	0.12120339684407208
17	0.1228503133524363
19	0.12534940064106467
21	0.1268563303083336
23	0.12880573735041517
25	0.1302810159716701
27	0.13170156023371077
29	0.13311105849311564
31	0.13427124280841501
33	0.1352356438077667
35	0.1360891599345057
37	0.13689105724123535
39	0.13757697152028966
41	0.1383624414384841
43	0.13910988761683626
45	0.13969008598604976
47	0.14030320994004286
49	0.14096823594488214


==> figures/cracking/data/comparison-four-SOTAs/data-GMAIL-100W-FR1-NOTRIM-FLA.txt <==
a   b
1	0.33619805939086944
3	0.3790023470117933
5	0.3987935376150063
7	0.4119724913466458
9	0.4219905354792074
11	0.4301240511353601
13	0.43693748645779656
15	0.4427303631222358
17	0.4477002379786202
19	0.45232871274869857
21	0.4563718001707911
23	0.4601627067291323
25	0.46349295077101793
27	0.4667357963908093
29	0.46963542112383444
31	0.47226556738873543
33	0.4748064944310818
35	0.4772500086488022
37	0.4796307052506423
39	0.48188121461957106
41	0.4839104967325736
43	0.48582597881680745
45	0.48774965450311264
47	0.48965421178458474
49	0.4914103738285425


==> figures/cracking/data/comparison-four-SOTAs/data-GMAIL-100W-FR1-NOTRIM-PCFG.txt <==
a   b
1	0.3018777915147057
3	0.34330737478810436
5	0.3579147464808479
7	0.3871750098778425
9	0.3889812439344585
11	0.3901483770295097
13	0.3967232874916471
15	0.401550229511898
17	0.4051963824336455
19	0.40802954794986973
21	0.4278708105657409
23	0.4339595673049786
25	0.4354398780792012
27	0.4363530095100408
29	0.43727797614387237
31	0.4375556482140679
33	0.4377268034573359
35	0.437904331502215
37	0.43809005314916544
39	0.43825119398990187
41	0.43840687242925735
43	0.43856892367022393
45	0.44001919123685157
47	0.4417516828748254
49	0.443403148892316


==> figures/cracking/data/comparison-four-SOTAs/data-GMAIL-100W-FR1-NOTRIM-SEMANTIC.txt <==
a   b
1	0.3390203001043319
3	0.39050889552064877
5	0.4112523647645978
7	0.42701230314871025
9	0.43564289733052447
11	0.4435151281206244
13	0.4496967456833373
15	0.4555806623707914
17	0.4593651961275216
19	0.4633063187238374
21	0.468522001642362
23	0.4714544007836725
25	0.4740790846471926
27	0.47663821969414194
29	0.4799675533357975
31	0.484340205641204
33	0.4871087327410876
35	0.4896979109956319
37	0.4920248939838932
39	0.49449389940805777
41	0.49636841348193494
43	0.49978150394476417
45	0.5015522323924043
47	0.5030644071746821
49	0.5044600507275008


==> figures/cracking/data/comparison-four-SOTAs/data-GMAIL-100W-FR1-NOTRIM-SEPCFG.txt <==
a   b
1	0.25781988277686635
3	0.2900016205124097
5	0.30814043469790187
7	0.3197571416346054
9	0.32877829751515364
11	0.33656586108384967
13	0.3423232321393131
15	0.34760628467486876
17	0.3541329439248082
19	0.3581751209466706
21	0.3617074738396494
23	0.36548290359407803
25	0.3686083075841802
27	0.3713040026656519
29	0.3739887729443618
31	0.37638676715057473
33	0.3783896476569029
35	0.3805791602104117
37	0.38260480072249364
39	0.38444380918739496
41	0.3860697839984414
43	0.38762565799176635
45	0.3892916904129393
47	0.3910396588548258
49	0.3923324271816376


==> figures/cracking/data/comparison-four-SOTAs/data-GMAIL-100W-FR5-NOTRIM-FLA.txt <==
a   b
1	0.3644760707773164
3	0.4108219542773822
5	0.43267116131030875
7	0.4470554729828408
9	0.4575589102787116
11	0.4658442605783556
13	0.4726406767129452
15	0.47859544103974333
17	0.48362687755152445
19	0.48814667221804225
21	0.4921361562376453
23	0.4960573824512098
25	0.4993612741768274
27	0.5024462936497488
29	0.505285410000916
31	0.5079228644009094
33	0.5103431967483615
35	0.5127385401269362
37	0.5150237181290983
39	0.517220899956809
41	0.5192120443329589
43	0.5211244297021412
45	0.5229609730646141
47	0.5247123400195517
49	0.5263872815677282


==> figures/cracking/data/comparison-four-SOTAs/data-GMAIL-100W-FR5-NOTRIM-PCFG.txt <==
a   b
1	0.329219747158307
3	0.3707643454669524
5	0.3834987045601854
7	0.41526678203726797
9	0.4172321595778051
11	0.41878322584835603
13	0.4249468473936311
15	0.42970612778133543
17	0.43323987912728795
19	0.4360185163397714
21	0.45784905457104635
23	0.4642537175709789
25	0.4657772668057622
27	0.4667034143876954
29	0.46775509021406697
31	0.4681215626798209
33	0.46839342710387183
35	0.4686509982266583
37	0.4689583528205156
39	0.4691975468416763
41	0.46941943332797254
43	0.46971521715413955
45	0.47118042638376173
47	0.472893288935293
49	0.4744499947396762


==> figures/cracking/data/comparison-four-SOTAs/data-GMAIL-100W-FR5-NOTRIM-SEMANTIC.txt <==
a   b
1	0.3667960583158913
3	0.41633858516542016
5	0.4430084268248122
7	0.45532108491407197
9	0.4642185191011983
11	0.4736501532689169
13	0.4794437047147864
15	0.4852600087626688
17	0.4886812611320022
19	0.49214762977199367
21	0.497352822265813
23	0.500002917000258
25	0.5021519683237108
27	0.5041487522336929
29	0.5075924655050135
31	0.5117446209056741
33	0.5144061891744676
35	0.5168502464573518
37	0.5191397027265591
39	0.5216077766449013
41	0.5235013959790902
43	0.5257803510473684
45	0.5275411496364737
47	0.5290084979996185
49	0.5304424953264795


==> figures/cracking/data/comparison-four-SOTAs/data-GMAIL-100W-FR5-NOTRIM-SEPCFG.txt <==
a   b
1	0.2793731716485466
3	0.3091032382786665
5	0.3252971596779554
7	0.33618000147405747
9	0.34460740968626885
11	0.3515405358996194
13	0.35712668862714103
15	0.36195704658780004
17	0.3664724657539308
19	0.370260482289044
21	0.37369602795964196
23	0.37711105739509154
25	0.3800964126925293
27	0.3826757215540455
29	0.3853436099900647
31	0.38770676913245883
33	0.389814690752273
35	0.39190384633709363
37	0.393802619038405
39	0.3955972548305038
41	0.39721210617336433
43	0.3988166507819797
45	0.40044346182589824
47	0.40212880734166184
49	0.403532467865839


==> figures/cracking/data/comparison-four-SOTAs/data-GMAIL-100W-MYHERITAGE-NOTRIM-FLA.txt <==
a   b
1	0.26709058670808017
3	0.29362196583124617
5	0.3059621227022527
7	0.3144352224669527
9	0.32082976695341725
11	0.325695141256938
13	0.32988741802385585
15	0.33328618569751434
17	0.3362780721819773
19	0.3388520077247774
21	0.341154681282198
23	0.34324226683773895
25	0.34524228463893836
27	0.3469941702250891
29	0.3486798377072904
31	0.35024972666022564
33	0.3517849091687907
35	0.35312616470388797
37	0.35444697833187316
39	0.35569589161875326
41	0.3569144603445569
43	0.3580639226923383
45	0.35919717533868994
47	0.36032581853539863
49	0.3613288159154983


==> figures/cracking/data/comparison-four-SOTAs/data-GMAIL-100W-MYHERITAGE-NOTRIM-PCFG.txt <==
a   b
1	0.24510866364922584
3	0.2697988564674557
5	0.28029164966367226
7	0.29822114736510713
9	0.29894842656554327
11	0.299912909695046
13	0.30460451599924054
15	0.3083840053512056
17	0.3113855587121575
19	0.31364983590771883
21	0.3279461559695114
23	0.3318015774574099
25	0.33239795300353686
27	0.33275796163063465
29	0.3331507904822999
31	0.3332800436942817
33	0.33336355607604745
35	0.33343958252297107
37	0.33353100523903445
39	0.33361040330385544
41	0.3336888936253964
43	0.33380127695901757
45	0.33515723321970237
47	0.3368054474499458
49	0.3381980788969198


==> figures/cracking/data/comparison-four-SOTAs/data-GMAIL-100W-MYHERITAGE-NOTRIM-SEMANTIC.txt <==
a   b
1	0.27120325321044925
3	0.30570466548805436
5	0.3190582764701919
7	0.3269802699640304
9	0.3317823851709172
11	0.3357427630019636
13	0.3388163699593797
15	0.3422828411350823
17	0.344121363154547
19	0.3459853373524748
21	0.34998053951662905
23	0.35194802002623143
25	0.3531506501947021
27	0.3542624942462928
29	0.3562271336373173
31	0.35798736574609513
33	0.35971032143602155
35	0.361009820780236
37	0.36238263513040764
39	0.3639387428899092
41	0.36493286324806223
43	0.36716449705216264
45	0.3680991307532872
47	0.3689099577021104
49	0.36972321315892953


==> figures/cracking/data/comparison-four-SOTAs/data-GMAIL-100W-MYHERITAGE-NOTRIM-SEPCFG.txt <==
a   b
1	0.2260677698734034
3	0.2498191910958165
5	0.2608654011821529
7	0.2679236710505755
9	0.2733461993172002
11	0.27764576662427193
13	0.2810085900218147
15	0.2838474922914028
17	0.2862856671639017
19	0.2884430074855222
21	0.29034177064993655
23	0.2921721701353758
25	0.29383310456041384
27	0.29532730894376463
29	0.2967099198480367
31	0.2980031357225333
33	0.2991332171618416
35	0.30027307157750277
37	0.3013215032771006
39	0.302404417432467
41	0.3033110289806473
43	0.30420659435410796
45	0.3050452784116426
47	0.3058670690130691
49	0.3066130100006785


==> figures/cracking/data/comparison-four-SOTAs/data-GMAIL-100W-ROCKYOU-NOTRIM-FLA.txt <==
a   b
1	0.49346453782872085
3	0.5405125917027518
5	0.5639026045039409
7	0.5798510182235188
9	0.5919447576105102
11	0.6011162085098314
13	0.6084226438672404
15	0.6146207018501789
17	0.6198838657953809
19	0.6245195635033838
21	0.6285696330238699
23	0.6322396764960769
25	0.6355720196738465
27	0.6386340005672
29	0.641513127236755
31	0.6441671087646812
33	0.6466238139600926
35	0.648969705803265
37	0.651211159284283
39	0.6532903466242355
41	0.6552158374819249
43	0.6570799821235523
45	0.6588496863382952
47	0.6605430300160661
49	0.6621440582636471


==> figures/cracking/data/comparison-four-SOTAs/data-GMAIL-100W-ROCKYOU-NOTRIM-PCFG.txt <==
a   b
1	0.44575686407897575
3	0.48577379159363154
5	0.5016306562752703
7	0.5334321027152337
9	0.5350523604411034
11	0.536725011528107
13	0.5437541173988215
15	0.5493772070137293
17	0.5536634646914556
19	0.557022527089963
21	0.5822047830052658
23	0.5884480232949801
25	0.5897004127405466
27	0.5906667636965705
29	0.5914951292114691
31	0.5918259668116623
33	0.5920902676300961
35	0.5923397283076767
37	0.592562260748451
39	0.5927851067133278
41	0.5929874691035061
43	0.593233933884107
45	0.5951500538547319
47	0.5972666550709197
49	0.5991332382333446


==> figures/cracking/data/comparison-four-SOTAs/data-GMAIL-100W-ROCKYOU-NOTRIM-SEMANTIC.txt <==
a   b
1	0.48949518334663084
3	0.5420850195849798
5	0.5705467376127585
7	0.5849336271216742
9	0.5948645379053601
11	0.602132165946078
13	0.6084977851438137
15	0.6142734216526086
17	0.6177932174076803
19	0.6218270185108462
21	0.6287815404811696
23	0.6309768710831042
25	0.6330244969967352
27	0.6342427123151257
29	0.6373422464287601
31	0.6408635401323218
33	0.6437115234076921
35	0.6464595621663777
37	0.6489764988254865
39	0.651510992834337
41	0.6536142170221502
43	0.6560651742756818
45	0.6580596404359281
47	0.6596219658748522
49	0.6611912933520663


==> figures/cracking/data/comparison-four-SOTAs/data-GMAIL-100W-ROCKYOU-NOTRIM-SEPCFG.txt <==
a   b
1	0.4110439631508852
3	0.45220121266245816
5	0.47137763570568547
7	0.48418331865750236
9	0.49407995080597816
11	0.501873114914561
13	0.508255002529617
15	0.5136682748479086
17	0.5184644620603961
19	0.5225268286929038
21	0.5261744726097854
23	0.5296926659083332
25	0.5327862430640194
27	0.5355193720098292
29	0.538144997024482
31	0.5405178519404721
33	0.5427006764143169
35	0.5448462263559717
37	0.5469230100111381
39	0.5488240808248415
41	0.5505120249208465
43	0.552201257949273
45	0.5537748005838655
47	0.5552688126044493
49	0.5567137755209925


==> figures/cracking/data/comparison-four-SOTAs/data-GMAIL-100W-TIANYA-NOTRIM-FLA.txt <==
a   b
1	0.4419118239442484
3	0.4790684257426034
5	0.5080155080922406
7	0.5293214464781183
9	0.5428498862770071
11	0.5519067995009975
13	0.5580366136606787
15	0.563111991705358
17	0.5671475336213406
19	0.5706821506678288
21	0.5739504666066437
23	0.5769395330336416
25	0.5796840001425646
27	0.5823275886130809
29	0.5849257916058073
31	0.5875255140541219
33	0.5899791705760993
35	0.5922885779121168
37	0.594541963581226
39	0.5966530819629688
41	0.5986950651154435
43	0.6006783510379088
45	0.602660447821218
47	0.6044998479057988
49	0.6062884122914576


==> figures/cracking/data/comparison-four-SOTAs/data-GMAIL-100W-TIANYA-NOTRIM-PCFG.txt <==
a   b
1	0.25368780954985104
3	0.30952968522396496
5	0.3145538311900036
7	0.3972269803386741
9	0.3982039572503152
11	0.398826207345372
13	0.40166313002367937
15	0.40402267939411113
17	0.40580767636230175
19	0.40729175506072024
21	0.47979122415963454
23	0.4892835935362491
25	0.49114849404939903
27	0.4917162749647792
29	0.4923692775196777
31	0.4932205359972076
33	0.49350857192612235
35	0.4936777600027165
37	0.49383981324437426
39	0.4939685705896621
41	0.4941225310787299
43	0.49428828386442875
45	0.4950878808519561
47	0.4960208265831794
49	0.4969075280138889


==> figures/cracking/data/comparison-four-SOTAs/data-GMAIL-100W-TIANYA-NOTRIM-SEMANTIC.txt <==
a   b
1	0.4288127294439873
3	0.44624045563055903
5	0.5387693552629532
7	0.5426817552129961
9	0.5454245707397578
11	0.5475843777636131
13	0.5503119326712053
15	0.5521912019491576
17	0.5538548736917859
19	0.5552185850822955
21	0.5684628206228837
23	0.5761219668322003
25	0.5892380395970787
27	0.6027131002605173
29	0.6154401593631447
31	0.6180159008384786
33	0.6190205582671415
35	0.6201044586078992
37	0.6210627065778322
39	0.6224042207040953
41	0.6232940271092677
43	0.6239140640842286
45	0.6247153126539171
47	0.6253233261107444
49	0.6259887155318519


==> figures/cracking/data/comparison-four-SOTAs/data-GMAIL-100W-TIANYA-NOTRIM-SEPCFG.txt <==
a   b
1	0.20917179067279545
3	0.2192465409510953
5	0.22472820820743186
7	0.2280772865139299
9	0.2309310883619248
11	0.23319002334709574
13	0.23544311173141602
15	0.23707698893185608
17	0.23849090842006646
19	0.239838103988964
21	0.2409629635673197
23	0.24198486351374568
25	0.24297386394352039
27	0.24393746303965572
29	0.2448411427349824
31	0.2455452782735919
33	0.2463018680616414
35	0.24698291448163723
37	0.2476336708847965
39	0.24829688021745128
41	0.24913958349938617
43	0.2498842158325885
45	0.25035366154609034
47	0.2508331158474891
49	0.25132053077490485


==> figures/cracking/data/comparison-four-SOTAs/data-GMAIL-100W-TWITTER-NOTRIM-FLA.txt <==
a   b
1	0.36028436165456273
3	0.4007880407294923
5	0.4223241214510181
7	0.43749891851530565
9	0.44885177661498993
11	0.4577652523696047
13	0.46503634690276124
15	0.47103818640669165
17	0.47621831365352874
19	0.4808255390548212
21	0.4848825318711397
23	0.4886073551869079
25	0.49202710480470135
27	0.49520704613677424
29	0.49821241478701705
31	0.5009817459095436
33	0.5036008279749943
35	0.5060782756004697
37	0.5084252371139822
39	0.5106478977509933
41	0.5127115307678278
43	0.5147027294609458
45	0.5166074242826949
47	0.5184207415656155
49	0.5201552157266304


==> figures/cracking/data/comparison-four-SOTAs/data-GMAIL-100W-TWITTER-NOTRIM-PCFG.txt <==
a   b
1	0.3147747256017165
3	0.35460896844535805
5	0.3700312047364655
7	0.4007643281761933
9	0.4021322637933471
11	0.40379616665337464
13	0.4111747203375595
15	0.41693025333248934
17	0.42138013528615276
19	0.42486781816474883
21	0.4487754373956325
23	0.4554375023464771
25	0.4566775451793072
27	0.4574363766932399
29	0.4581616290854989
31	0.45847960980494257
33	0.45872843512067313
35	0.4589535627872865
37	0.45916417378079283
39	0.45935703389373406
41	0.4595497449648569
43	0.45978940420875913
45	0.4617238924899959
47	0.4638913033249456
49	0.4657218051295216


==> figures/cracking/data/comparison-four-SOTAs/data-GMAIL-100W-TWITTER-NOTRIM-SEMANTIC.txt <==
a   b
1	0.35603109566766283
3	0.4013649667041323
5	0.4345729146333326
7	0.4482032807591797
9	0.4565565083186275
11	0.4629916720052204
13	0.4689657003058472
15	0.4741772902805374
17	0.4777297169250235
19	0.4812913245455197
21	0.4902550572012811
23	0.4942105525393052
25	0.49658286606611857
27	0.49900981832353797
29	0.5031293937993805
31	0.5063419454813076
33	0.5091228571531198
35	0.5116010947002324
37	0.5143052051230502
39	0.5167403993930242
41	0.5187420906301538
43	0.5230593551738518
45	0.5249209023891895
47	0.526451084929796
49	0.5278850758808412


==> figures/cracking/data/comparison-four-SOTAs/data-GMAIL-100W-TWITTER-NOTRIM-SEPCFG.txt <==
a   b
1	0.2689171067113933
3	0.3004350694623553
5	0.3159634533364896
7	0.3267035409042215
9	0.33482210212068175
11	0.34130162065241476
13	0.3466311325137812
15	0.3512168958932317
17	0.3552084593512958
19	0.3589073493906716
21	0.36210165835403313
23	0.3650813918115203
25	0.36776080600503797
27	0.37021303575484904
29	0.3726591547901079
31	0.3747829857973729
33	0.37668848544494116
35	0.37850131088986116
37	0.38017600437753707
39	0.3818009626104305
41	0.3833072984601014
43	0.3848810906367563
45	0.3862840361770398
47	0.38761970424052145
49	0.3888698223002718


==> figures/cracking/data/comparison-four-SOTAs/data-GMAIL-100W-WEBHOST-NOTRIM-FLA.txt <==
a   b
1	0.1539145380562685
3	0.181860517599415
5	0.19491275293212754
7	0.20406481307732446
9	0.2111231569412347
11	0.21694117513410943
13	0.2218065406433166
15	0.22598739267764534
17	0.2297204917164657
19	0.2330818255438235
21	0.23595876322365808
23	0.23864825975159823
25	0.24115156196457446
27	0.24341443245610736
29	0.24559660489074556
31	0.24761925146699024
33	0.24950453817471802
35	0.2512559977185655
37	0.2529081259202782
39	0.25446625647117027
41	0.25596917985352574
43	0.2574354600838664
45	0.2587875161976239
47	0.26009537886906486
49	0.2613379904078064


==> figures/cracking/data/comparison-four-SOTAs/data-GMAIL-100W-WEBHOST-NOTRIM-PCFG.txt <==
a   b
1	0.17293565885045376
3	0.19313330882606078
5	0.2120542670534909
7	0.21719213570074417
9	0.2181374459002651
11	0.2196573401186199
13	0.22789075852086627
15	0.23419587434128047
17	0.2389085023264938
19	0.24262781689035962
21	0.24578931046523572
23	0.2472002449896031
25	0.24802551250019828
27	0.24845968882690725
29	0.24897816518386584
31	0.24929423834576325
33	0.24946089888214834
35	0.24958752209931873
37	0.24972169560679086
39	0.24988918736779633
41	0.25005536302315284
43	0.2503821035676784
45	0.2524468655246887
47	0.2547869706371981
49	0.2568908694200844


==> figures/cracking/data/comparison-four-SOTAs/data-GMAIL-100W-WEBHOST-NOTRIM-SEMANTIC.txt <==
a   b
1	0.15885180449513805
3	0.18830929674171726
5	0.1967691545842973
7	0.20826609938357074
9	0.21650921540638815
11	0.22447775022960847
13	0.23012183467066985
15	0.23507350900295923
15	0.23507350900295923
17	0.24088570862349135
19	0.24382983696013952
21	0.24451400409142612
23	0.244518160214528
25	0.24452141584429113
27	0.24452307829353187
29	0.244525571967393
31	0.2468548711598375
33	0.24955448092065885
35	0.25162769366130966
37	0.2538379199268855
39	0.25624556203980026
41	0.25815038252610684
43	0.25943469383330386
45	0.26114902534410794
47	0.26289071799866603
49	0.264387268658932


==> figures/cracking/data/comparison-four-SOTAs/data-GMAIL-100W-WEBHOST-NOTRIM-SEPCFG.txt <==
a   b
1	0.13550575273242582
3	0.1612336093761029
5	0.17298359280356201
7	0.1808465620999948
9	0.18677776537867719
11	0.19160828872254698
13	0.1955129663767563
15	0.1989788959688446
17	0.2019253101731988
19	0.2047285459366935
21	0.20710411663300554
23	0.2092512390961513
25	0.21116991332613078
27	0.21304460191994878
29	0.21490190406545728
31	0.21642290658330593
33	0.21785351342368883
35	0.2193205556099315
37	0.2206210757972258
39	0.22204856554528232
41	0.2231891442618729
43	0.22458567089282044
45	0.22564174177300628
47	0.22666144657605072
49	0.22765531414714518


==> figures/cracking/data/comparison-mc-ra/data-EYEEM-100W-17173-NOTRIM-SEMANTIC-MC.txt <==
a   b
0.00	0
0.01	0.45181
0.02	0.458852
0.03	0.458971
0.04	0.531536
0.05	0.540514
0.06	0.542028
0.07	0.544449
0.08	0.54445
0.09	0.544451
0.10	0.544452
0.11	0.547913
0.12	0.552047
0.13	0.557658
0.14	0.559673
0.15	0.56203
0.16	0.56458
0.17	0.566619
0.18	0.568791
0.19	0.570699
0.20	0.572459
0.21	0.574469
0.22	0.576026
0.23	0.576731
0.24	0.578087
0.25	0.57906
0.26	0.580134
0.27	0.582287
0.28	0.582451
0.29	0.582452
0.30	0.582453
0.31	0.583325
0.32	0.583564
0.33	0.58464
0.34	0.58572
0.35	0.586756
0.36	0.587697
0.37	0.588675
0.38	0.589404
0.39	0.590223
0.40	0.590546
0.41	0.591149
0.42	0.599681
0.43	0.600248
0.44	0.60108
0.45	0.601211
0.46	0.601212
0.47	0.601213
0.48	0.60183
0.49	0.602243
0.50	0.602243


==> figures/cracking/data/comparison-mc-ra/data-EYEEM-100W-17173-NOTRIM-SEMANTIC-RA.txt <==
a   b
0.00	0
0.01	0.457827
0.02	0.50792
0.03	0.540613
0.04	0.549247
0.05	0.555204
0.06	0.559447
0.07	0.564702
0.08	0.568236
0.09	0.570943
0.10	0.573668
0.11	0.576294
0.12	0.578366
0.13	0.580406
0.14	0.582767
0.15	0.58456
0.16	0.586253
0.17	0.588087
0.18	0.589408
0.19	0.591188
0.20	0.592358
0.21	0.593761
0.22	0.59513
0.23	0.597066
0.24	0.59832
0.25	0.599551
0.26	0.600612
0.27	0.601615
0.28	0.608858
0.29	0.609927
0.30	0.611259
0.31	0.612331
0.32	0.613254
0.33	0.61415
0.34	0.615042
0.35	0.616186
0.36	0.617239
0.37	0.618034
0.38	0.619087
0.39	0.61981
0.40	0.625067
0.41	0.631233
0.42	0.640739
0.43	0.649605
0.44	0.658327
0.45	0.664777
0.46	0.667883
0.47	0.67228
0.48	0.676217
0.49	0.679134
0.50	0.679134


==> figures/cracking/data/comparison-mc-ra/data-GMAIL-100W-FR1-NOTRIM-SEMANTIC-MC.txt <==
a   b
0.00	0
0.01	0.417228
0.02	0.451369
0.03	0.453083
0.04	0.453091
0.05	0.474214
0.06	0.483476
0.07	0.490665
0.08	0.495352
0.09	0.499413
0.10	0.503078
0.11	0.507116
0.12	0.50947
0.13	0.511522
0.14	0.513913
0.15	0.516407
0.16	0.518837
0.17	0.520042
0.18	0.521841
0.19	0.523391
0.20	0.524592
0.21	0.526205
0.22	0.527802
0.23	0.529282
0.24	0.530606
0.25	0.531627
0.26	0.532582
0.27	0.533802
0.28	0.534808
0.29	0.535296
0.30	0.53532
0.31	0.53681
0.32	0.538193
0.33	0.53937
0.34	0.540505
0.35	0.541352
0.36	0.54229
0.37	0.543227
0.38	0.544062
0.39	0.544915
0.40	0.545409
0.41	0.545811
0.42	0.545812
0.43	0.545813
0.44	0.545814
0.45	0.545815
0.46	0.545816
0.47	0.545817
0.48	0.545818
0.49	0.546327
0.50	0.546327


==> figures/cracking/data/comparison-mc-ra/data-GMAIL-100W-FR1-NOTRIM-SEMANTIC-RA.txt <==
a   b
0.00	0
0.01	0.442745
0.02	0.469076
0.03	0.48633
0.04	0.499276
0.05	0.509236
0.06	0.515373
0.07	0.520501
0.08	0.524662
0.09	0.52855
0.10	0.531381
0.11	0.534257
0.12	0.536883
0.13	0.539252
0.14	0.541653
0.15	0.543788
0.16	0.545587
0.17	0.547522
0.18	0.549173
0.19	0.550737
0.20	0.552214
0.21	0.553794
0.22	0.555288
0.23	0.556566
0.24	0.557996
0.25	0.55922
0.26	0.560529
0.27	0.561703
0.28	0.563089
0.29	0.564176
0.30	0.565263
0.31	0.566251
0.32	0.567485
0.33	0.568708
0.34	0.569497
0.35	0.570421
0.36	0.57129
0.37	0.572219
0.38	0.573041
0.39	0.574017
0.40	0.574796
0.41	0.575569
0.42	0.576188
0.43	0.576852
0.44	0.577522
0.45	0.578291
0.46	0.578932
0.47	0.579489
0.48	0.581405
0.49	0.582082
0.50	0.582082


==> figures/cracking/data/comparison-population-level/data-CSDN-100W-all-FLA.txt <==
a   b
0.0	0
0.001	0.196943
0.010	0.279367
0.020	0.314245
0.030	0.335694
0.040	0.350063
0.050	0.362070
0.060	0.370671
0.070	0.378046
0.080	0.384318
0.090	0.389712
0.100	0.394287
0.110	0.398319
0.120	0.401889
0.130	0.404977
0.140	0.407773
0.150	0.410340
0.160	0.412630
0.170	0.414776
0.180	0.416853
0.190	0.418831
0.200	0.420688
0.210	0.422433
0.220	0.424127
0.230	0.425733
0.240	0.427309
0.250	0.428734
0.260	0.430242
0.270	0.431640
0.280	0.432981
0.290	0.434279
0.300	0.435609
0.310	0.436765
0.320	0.438043
0.330	0.439234
0.340	0.440375
0.350	0.441486
0.360	0.442551
0.370	0.443612
0.380	0.444638
0.390	0.445656
0.400	0.446590
0.410	0.447569
0.420	0.448558
0.430	0.449466
0.440	0.450369
0.450	0.451297
0.460	0.452140
0.470	0.452997
0.480	0.453855
0.490	0.454670
0.500	0.455558


==> figures/cracking/data/comparison-population-level/data-CSDN-100W-all-PCFG.txt <==
a   b
0.0	0
0.001	0.198897
0.010	0.239021
0.020	0.252161
0.030	0.264056
0.040	0.269716
0.050	0.274014
0.060	0.287497
0.070	0.289034
0.080	0.289877
0.090	0.290162
0.100	0.290311
0.110	0.299510
0.120	0.302003
0.130	0.304625
0.140	0.306444
0.150	0.307878
0.160	0.309351
0.170	0.310472
0.180	0.311637
0.190	0.312736
0.200	0.313521
0.210	0.326458
0.220	0.329580
0.230	0.331965
0.240	0.332692
0.250	0.333077
0.260	0.333407
0.270	0.333698
0.280	0.333987
0.290	0.334412
0.300	0.334907
0.310	0.335163
0.320	0.335240
0.330	0.335375
0.340	0.335399
0.350	0.335422
0.360	0.335471
0.370	0.335494
0.380	0.335521
0.390	0.335553
0.400	0.335586
0.410	0.335626
0.420	0.335637
0.430	0.335655
0.440	0.348108
0.450	0.350604
0.460	0.351353
0.470	0.352121
0.480	0.352809
0.490	0.353556
0.500	0.354174


==> figures/cracking/data/comparison-population-level/data-CSDN-100W-all-SEMANTIC.txt <==
a   b
0.0	0
0.001	0.261659
0.010	0.308508
0.020	0.380003
0.030	0.398498
0.040	0.450277
0.050	0.458931
0.060	0.462811
0.070	0.465295
0.080	0.468505
0.090	0.471341
0.100	0.473701
0.110	0.475426
0.120	0.476599
0.130	0.478062
0.140	0.479112
0.150	0.480566
0.160	0.484878
0.170	0.490265
0.180	0.493289
0.190	0.497004
0.200	0.499106
0.210	0.502167
0.220	0.505048
0.230	0.507323
0.240	0.509479
0.250	0.510810
0.260	0.513300
0.270	0.515130
0.280	0.516431
0.290	0.517873
0.300	0.520357
0.310	0.521319
0.320	0.522407
0.330	0.523633
0.340	0.524933
0.350	0.525973
0.360	0.527339
0.370	0.528747
0.380	0.529467
0.390	0.530613
0.400	0.531453
0.410	0.532720
0.420	0.533873
0.430	0.534547
0.440	0.535605
0.450	0.536503
0.460	0.537254
0.470	0.538145
0.480	0.538804
0.490	0.539721
0.500	0.540810


==> figures/cracking/data/comparison-population-level/data-CSDN-100W-all-SEPCFG.txt <==
a   b
0.0	0
0.001	0.182643
0.010	0.221579
0.020	0.235414
0.030	0.244341
0.040	0.251460
0.050	0.256377
0.060	0.260144
0.070	0.263648
0.080	0.266560
0.090	0.269232
0.100	0.271599
0.110	0.273597
0.120	0.275851
0.130	0.277933
0.140	0.279548
0.150	0.281128
0.160	0.282590
0.170	0.283884
0.180	0.285160
0.190	0.286396
0.200	0.287369
0.210	0.288517
0.220	0.289626
0.230	0.290670
0.240	0.291736
0.250	0.292550
0.260	0.293455
0.270	0.294445
0.280	0.295275
0.290	0.296014
0.300	0.296650
0.310	0.297349
0.320	0.298024
0.330	0.298651
0.340	0.299308
0.350	0.299987
0.360	0.300775
0.370	0.301355
0.380	0.302030
0.390	0.302597
0.400	0.303166
0.410	0.303800
0.420	0.304436
0.430	0.304905
0.440	0.305416
0.450	0.305942
0.460	0.306336
0.470	0.306770
0.480	0.307251
0.490	0.307715
0.500	0.308168


==> figures/cracking/data/comparison-population-level/data-EYEEM-100W-all-FLA.txt <==
a   b
0.0	0
0.001	0.322199
0.010	0.415746
0.020	0.443991
0.030	0.459987
0.040	0.471890
0.050	0.481023
0.060	0.488347
0.070	0.494315
0.080	0.499454
0.090	0.503589
0.100	0.507262
0.110	0.510431
0.120	0.513300
0.130	0.515916
0.140	0.518351
0.150	0.520572
0.160	0.522649
0.170	0.524632
0.180	0.526463
0.190	0.528256
0.200	0.529907
0.210	0.531476
0.220	0.532989
0.230	0.534428
0.240	0.535805
0.250	0.537141
0.260	0.538476
0.270	0.539692
0.280	0.540880
0.290	0.542010
0.300	0.543176
0.310	0.544285
0.320	0.545310
0.330	0.546313
0.340	0.547303
0.350	0.548265
0.360	0.549187
0.370	0.550092
0.380	0.550984
0.390	0.551853
0.400	0.552720
0.410	0.553558
0.420	0.554359
0.430	0.555149
0.440	0.555965
0.450	0.556726
0.460	0.557475
0.470	0.558219
0.480	0.558943
0.490	0.559681
0.500	0.560355


==> figures/cracking/data/comparison-population-level/data-EYEEM-100W-all-PCFG.txt <==
a   b
0.0	0
0.001	0.297597
0.010	0.372987
0.020	0.413891
0.030	0.423645
0.040	0.424036
0.050	0.434199
0.060	0.439920
0.070	0.458059
0.080	0.460101
0.090	0.471844
0.100	0.472769
0.110	0.472962
0.120	0.473132
0.130	0.473283
0.140	0.473379
0.150	0.473439
0.160	0.474878
0.170	0.477738
0.180	0.480072
0.190	0.481998
0.200	0.483621
0.210	0.485050
0.220	0.486291
0.230	0.487406
0.240	0.488489
0.250	0.494873
0.260	0.503254
0.270	0.504235
0.280	0.505368
0.290	0.506888
0.300	0.508215
0.310	0.522085
0.320	0.522458
0.330	0.522847
0.340	0.523281
0.350	0.523707
0.360	0.523784
0.370	0.523824
0.380	0.523864
0.390	0.523992
0.400	0.524080
0.410	0.524139
0.420	0.524209
0.430	0.524273
0.440	0.524357
0.450	0.524414
0.460	0.524466
0.470	0.524543
0.480	0.524568
0.490	0.524587
0.500	0.524616


==> figures/cracking/data/comparison-population-level/data-EYEEM-100W-all-SEMANTIC.txt <==
a   b
0.0	0
0.001	0.335197
0.010	0.443123
0.020	0.472351
0.030	0.492528
0.040	0.503207
0.050	0.511093
0.060	0.516187
0.070	0.521161
0.080	0.525156
0.090	0.527834
0.100	0.530639
0.110	0.533304
0.120	0.535499
0.130	0.537573
0.140	0.539807
0.150	0.541862
0.160	0.543634
0.170	0.545530
0.180	0.546982
0.190	0.548621
0.200	0.549992
0.210	0.551422
0.220	0.552730
0.230	0.554241
0.240	0.555504
0.250	0.556677
0.260	0.557777
0.270	0.558732
0.280	0.561674
0.290	0.563135
0.300	0.564108
0.310	0.565021
0.320	0.565910
0.330	0.566746
0.340	0.567565
0.350	0.568418
0.360	0.569341
0.370	0.570120
0.380	0.571047
0.390	0.571700
0.400	0.573599
0.410	0.575898
0.420	0.578972
0.430	0.581771
0.440	0.584524
0.450	0.586603
0.460	0.587808
0.470	0.589307
0.480	0.590552
0.490	0.591733
0.500	0.592933

==> figures/cracking/data/comparison-population-level/data-EYEEM-100W-all-SEPCFG.txt <==
a   b
0.0	0
0.001	0.248923
0.010	0.306238
0.020	0.323779
0.030	0.334098
0.040	0.340943
0.050	0.346339
0.060	0.350973
0.070	0.354518
0.080	0.357661
0.090	0.360531
0.100	0.363005
0.110	0.365137
0.120	0.367178
0.130	0.369093
0.140	0.370830
0.150	0.372444
0.160	0.373914
0.170	0.375356
0.180	0.376701
0.190	0.378086
0.200	0.379365
0.210	0.380427
0.220	0.381527
0.230	0.382862
0.240	0.384013
0.250	0.384930
0.260	0.385857
0.270	0.386800
0.280	0.387693
0.290	0.388477
0.300	0.389240
0.310	0.389976
0.320	0.390729
0.330	0.391415
0.340	0.392120
0.350	0.392806
0.360	0.393457
0.370	0.394109
0.380	0.394700
0.390	0.395303
0.400	0.395886
0.410	0.396423
0.420	0.396994
0.430	0.397548
0.440	0.398115
0.450	0.398620
0.460	0.399127
0.470	0.399616
0.480	0.400104
0.490	0.400576
0.500	0.401045


==> figures/cracking/data/comparison-population-level/data-FR0-100W-all-FLA.txt <==
a   b
0.0	0
0.001	0.304157
0.010	0.396648
0.020	0.428105
0.030	0.443456
0.040	0.454112
0.050	0.462673
0.060	0.470036
0.070	0.476664
0.080	0.482614
0.090	0.488008
0.100	0.492865
0.110	0.497212
0.120	0.501163
0.130	0.504909
0.140	0.508204
0.150	0.511231
0.160	0.513996
0.170	0.516547
0.180	0.518899
0.190	0.521106
0.200	0.523208
0.210	0.525044
0.220	0.526767
0.230	0.528424
0.240	0.529980
0.250	0.531431
0.260	0.532811
0.270	0.534152
0.280	0.535431
0.290	0.536630
0.300	0.537810
0.310	0.538983
0.320	0.540056
0.330	0.541087
0.340	0.542142
0.350	0.543113
0.360	0.544088
0.370	0.545018
0.380	0.545895
0.390	0.546768
0.400	0.547601
0.410	0.548410
0.420	0.549252
0.430	0.550008
0.440	0.550775
0.450	0.551513
0.460	0.552266
0.470	0.552989
0.480	0.553707
0.490	0.554395
0.500	0.555054


==> figures/cracking/data/comparison-population-level/data-FR0-100W-all-PCFG.txt <==
a   b
0.0	0
0.001	0.272430
0.010	0.331695
0.020	0.359123
0.030	0.371955
0.040	0.378322
0.050	0.387836
0.060	0.389353
0.070	0.407699
0.080	0.408885
0.090	0.412200
0.100	0.414792
0.110	0.416999
0.120	0.418871
0.130	0.420566
0.140	0.422019
0.150	0.423326
0.160	0.424581
0.170	0.425716
0.180	0.426759
0.190	0.434778
0.200	0.436725
0.210	0.438498
0.220	0.438925
0.230	0.439314
0.240	0.439815
0.250	0.464785
0.260	0.464959
0.270	0.465138
0.280	0.465195
0.290	0.465236
0.300	0.465288
0.310	0.465335
0.320	0.465359
0.330	0.465369
0.340	0.465405
0.350	0.466296
0.360	0.467223
0.370	0.468012
0.380	0.468787
0.390	0.469482
0.400	0.470169
0.410	0.470839
0.420	0.471535
0.430	0.472138
0.440	0.472695
0.450	0.473212
0.460	0.473732
0.470	0.474287
0.480	0.474763
0.490	0.475291
0.500	0.475729


==> figures/cracking/data/comparison-population-level/data-FR0-100W-all-SEMANTIC.txt <==
a   b
0.0	0
0.001	0.328305
0.010	0.433639
0.020	0.455530
0.030	0.485153
0.040	0.495973
0.050	0.505154
0.060	0.511087
0.070	0.515782
0.080	0.519454
0.090	0.522438
0.100	0.525768
0.110	0.528422
0.120	0.530653
0.130	0.532536
0.140	0.537160
0.150	0.539062
0.160	0.540782
0.170	0.542098
0.180	0.543364
0.190	0.544905
0.200	0.546364
0.210	0.547678
0.220	0.548844
0.230	0.549915
0.240	0.550859
0.250	0.552035
0.260	0.552982
0.270	0.553881
0.280	0.554764
0.290	0.555595
0.300	0.556603
0.310	0.557522
0.320	0.559348
0.330	0.560421
0.340	0.561302
0.350	0.562247
0.360	0.563008
0.370	0.563799
0.380	0.564606
0.390	0.565401
0.400	0.566356
0.410	0.567003
0.420	0.567668
0.430	0.568249
0.440	0.568908
0.450	0.569500
0.460	0.571798
0.470	0.572544
0.480	0.573102
0.490	0.574208
0.500	0.575308

==> figures/cracking/data/comparison-population-level/data-FR0-100W-all-SEPCFG.txt <==
a   b
0.0	0
0.001	0.239138
0.010	0.292666
0.020	0.310349
0.030	0.320663
0.040	0.328145
0.050	0.334385
0.060	0.338969
0.070	0.343079
0.080	0.346713
0.090	0.349524
0.100	0.352219
0.110	0.354603
0.120	0.356729
0.130	0.358791
0.140	0.360636
0.150	0.362293
0.160	0.363857
0.170	0.365335
0.180	0.366708
0.190	0.368044
0.200	0.369290
0.210	0.370521
0.220	0.371705
0.230	0.372773
0.240	0.373933
0.250	0.374922
0.260	0.375978
0.270	0.376952
0.280	0.377829
0.290	0.378766
0.300	0.379803
0.310	0.380618
0.320	0.381346
0.330	0.382099
0.340	0.382825
0.350	0.383496
0.360	0.384202
0.370	0.384894
0.380	0.385558
0.390	0.386364
0.400	0.386972
0.410	0.387573
0.420	0.388135
0.430	0.388729
0.440	0.389303
0.450	0.389854
0.460	0.390362
0.470	0.390914
0.480	0.391424
0.490	0.391958
0.500	0.392471


==> figures/cracking/data/comparison-population-level/data-GMAIL-100W-all-FLA.txt <==
a   b
0.0	0
0.001	0.303164
0.010	0.396547
0.020	0.423418
0.030	0.438772
0.040	0.450124
0.050	0.459135
0.060	0.466528
0.070	0.472471
0.080	0.477319
0.090	0.481366
0.100	0.484829
0.110	0.487777
0.120	0.490408
0.130	0.492814
0.140	0.494972
0.150	0.497016
0.160	0.498884
0.170	0.500657
0.180	0.502276
0.190	0.503826
0.200	0.505321
0.210	0.506742
0.220	0.508129
0.230	0.509508
0.240	0.510795
0.250	0.512052
0.260	0.513287
0.270	0.514544
0.280	0.515687
0.290	0.516778
0.300	0.517855
0.310	0.518919
0.320	0.519942
0.330	0.520980
0.340	0.522007
0.350	0.523098
0.360	0.524125
0.370	0.525094
0.380	0.525989
0.390	0.527209
0.400	0.528085
0.410	0.528959
0.420	0.529819
0.430	0.530669
0.440	0.531502
0.450	0.532288
0.460	0.533072
0.470	0.533823
0.480	0.534609
0.490	0.535350
0.500	0.536069


==> figures/cracking/data/comparison-population-level/data-GMAIL-100W-all-PCFG.txt <==
a   b
0.0	0
0.001	0.267642
0.010	0.350466
0.020	0.370861
0.030	0.407196
0.040	0.408124
0.050	0.413957
0.060	0.419122
0.070	0.422758
0.080	0.452480
0.090	0.459581
0.100	0.461409
0.110	0.462558
0.120	0.463042
0.130	0.463474
0.140	0.463811
0.150	0.464182
0.160	0.464639
0.170	0.465328
0.180	0.467521
0.190	0.469365
0.200	0.470871
0.210	0.472223
0.220	0.473512
0.230	0.474580
0.240	0.475635
0.250	0.476552
0.260	0.477402
0.270	0.490072
0.280	0.495880
0.290	0.505638
0.300	0.506480
0.310	0.507259
0.320	0.508195
0.330	0.509683
0.340	0.511654
0.350	0.512514
0.360	0.512667
0.370	0.512926
0.380	0.513171
0.390	0.513396
0.400	0.513656
0.410	0.513849
0.420	0.514044
0.430	0.514195
0.440	0.514411
0.450	0.514600
0.460	0.514791
0.470	0.514967
0.480	0.515109
0.490	0.515357
0.500	0.515596


==> figures/cracking/data/comparison-population-level/data-GMAIL-100W-all-SEMANTIC.txt <==
a   b
0.0	0
0.001	0.315596
0.010	0.423172
0.020	0.445774
0.030	0.473832
0.040	0.485059
0.050	0.493071
0.060	0.498558
0.070	0.502880
0.080	0.506426
0.090	0.509670
0.100	0.512741
0.110	0.515549
0.120	0.517768
0.130	0.519755
0.140	0.521697
0.150	0.523553
0.160	0.525131
0.170	0.526656
0.180	0.528043
0.190	0.529306
0.200	0.530758
0.210	0.531979
0.220	0.533258
0.230	0.534328
0.240	0.535589
0.250	0.536810
0.260	0.537748
0.270	0.538725
0.280	0.539763
0.290	0.540661
0.300	0.541508
0.310	0.542372
0.320	0.543468
0.330	0.544877
0.340	0.545626
0.350	0.546303
0.360	0.549309
0.370	0.550045
0.380	0.550826
0.390	0.551561
0.400	0.552160
0.410	0.552771
0.420	0.553324
0.430	0.553994
0.440	0.554506
0.450	0.555289
0.460	0.555752
0.470	0.556374
0.480	0.559538
0.490	0.562191
0.500	0.565351


==> figures/cracking/data/comparison-population-level/data-GMAIL-100W-all-SEPCFG.txt <==
a   b
0.0	0
0.001	0.234565
0.010	0.289666
0.020	0.308225
0.030	0.319084
0.040	0.326233
0.050	0.331711
0.060	0.336093
0.070	0.339794
0.080	0.343324
0.090	0.346200
0.100	0.348991
0.110	0.351226
0.120	0.353257
0.130	0.355130
0.140	0.356917
0.150	0.358562
0.160	0.360089
0.170	0.361451
0.180	0.362767
0.190	0.364052
0.200	0.365248
0.210	0.366390
0.220	0.367489
0.230	0.368546
0.240	0.369588
0.250	0.370561
0.260	0.371496
0.270	0.372397
0.280	0.373246
0.290	0.374580
0.300	0.375388
0.310	0.376139
0.320	0.377202
0.330	0.377921
0.340	0.378663
0.350	0.379379
0.360	0.380030
0.370	0.380709
0.380	0.381335
0.390	0.381956
0.400	0.382527
0.410	0.383117
0.420	0.383675
0.430	0.384357
0.440	0.384931
0.450	0.385645
0.460	0.386142
0.470	0.386646
0.480	0.387146
0.490	0.387622
0.500	0.388141


==> figures/cracking/data/comparison-population-level/mc-data-CSDN-100W-all-FLA.txt <==
a   b
0.0   0.0
0.001	0.0010
0.30	0.0045
0.62	0.0046
0.72	0.0048
0.86	0.0054
0.98	0.0056
1.06	0.0058
1.15	0.0059
1.19	0.0059
1.23	0.0065
1.26	0.0068
1.28	0.0069
1.33	0.0070
1.35	0.0073
1.37	0.0074
1.41	0.0076
1.43	0.0076
1.44	0.0078
1.46	0.0079
1.47	0.0083
1.52	0.0086
1.55	0.0086
1.57	0.0238
1.58	0.0239
1.59	0.0240
1.60	0.0241
1.61	0.0242
1.63	0.0251
1.65	0.0251
1.66	0.0252
1.69	0.0252
1.71	0.0252
1.73	0.0254
1.74	0.0254
1.75	0.0255
1.76	0.0255
1.77	0.0256
1.78	0.0257
1.79	0.0257
1.82	0.0258
1.83	0.0259
1.84	0.0259
1.85	0.0261
1.86	0.0261
1.87	0.0262
1.88	0.0264
1.90	0.0266
1.91	0.0266
1.92	0.0267
1.93	0.0268
1.94	0.0269
1.95	0.0269
1.96	0.0270
1.98	0.0272
1.99	0.0272
2.00	0.0272
2.01	0.0273
2.02	0.0273
2.03	0.0309
2.04	0.0310
2.05	0.0311
2.06	0.0313
2.07	0.0313
2.08	0.0314
2.09	0.0314
2.11	0.0315
2.12	0.0315
2.13	0.0317
2.14	0.0317
2.15	0.0317
2.16	0.0318
2.17	0.0318
2.18	0.0319
2.19	0.0319
2.20	0.0319
2.21	0.0321
2.22	0.0324
2.23	0.0326
2.24	0.0326
2.25	0.0327
2.26	0.0327
2.27	0.0329
2.28	0.0329
2.29	0.0329
2.30	0.0331
2.31	0.0332
2.33	0.0333
2.34	0.0334
2.35	0.0335
2.36	0.0336
2.37	0.0336
2.38	0.0339
2.39	0.0340
2.40	0.0340
2.41	0.0340
2.42	0.0342
2.43	0.0342
2.44	0.0342
2.45	0.0345
2.47	0.0346
2.48	0.0346
2.49	0.0346
2.50	0.0347
2.51	0.0348
2.52	0.0349
2.53	0.0349
2.54	0.0349
2.55	0.0356
2.56	0.0356
2.57	0.0357
2.58	0.0358
2.59	0.0358
2.60	0.0358
2.61	0.0374
2.62	0.0374
2.63	0.0375
2.64	0.0376
2.65	0.0376
2.66	0.0380
2.67	0.0380
2.68	0.0380
2.69	0.0382
2.70	0.0382
2.71	0.0382
2.72	0.0383
2.73	0.0383
2.74	0.0383
2.75	0.0384
2.76	0.0384
2.77	0.0385
2.78	0.0386
2.79	0.0386
2.80	0.0387
2.81	0.0387
2.82	0.0389
2.83	0.0389
2.84	0.0390
2.85	0.0391
2.86	0.0391
2.87	0.0392
2.88	0.0392
2.89	0.0393
2.90	0.0395
2.91	0.0404
2.92	0.0404
2.93	0.0405
2.94	0.0405
2.95	0.0406
2.96	0.0407
2.97	0.0407
2.98	0.0408
2.99	0.0408
3.00	0.0409
3.01	0.0410
3.02	0.0412
3.03	0.0413
3.04	0.0413
3.05	0.0414
3.06	0.0415
3.07	0.0434
3.08	0.0435
3.09	0.0436
3.10	0.0437
3.11	0.0438
3.12	0.0439
3.13	0.0440
3.14	0.0441
3.15	0.0442
3.16	0.0443
3.17	0.0444
3.18	0.0445
3.19	0.0446
3.20	0.0447
3.21	0.0448
3.22	0.0449
3.23	0.0450
3.24	0.0452
3.25	0.0453
3.26	0.0454
3.27	0.0457
3.28	0.0460
3.29	0.0462
3.30	0.0467
3.31	0.0468
3.32	0.0469
3.33	0.0471
3.34	0.0473
3.35	0.0474
3.36	0.0475
3.37	0.0477
3.38	0.0478
3.39	0.0479
3.40	0.0482
3.41	0.0485
3.42	0.0486
3.43	0.0488
3.44	0.0490
3.45	0.0495
3.46	0.0496
3.47	0.0497
3.48	0.0498
3.49	0.0500
3.50	0.0501
3.51	0.0503
3.52	0.0504
3.53	0.0507
3.54	0.0512
3.55	0.0515
3.56	0.0517
3.57	0.0518
3.58	0.0519
3.59	0.0521
3.60	0.0527
3.61	0.0528
3.62	0.0530
3.63	0.0535
3.64	0.0536
3.65	0.0539
3.66	0.0544
3.67	0.0546
3.68	0.0548
3.69	0.0564
3.70	0.0572
3.71	0.0574
3.72	0.0588
3.73	0.0589
3.74	0.0592
3.75	0.0596
3.76	0.0597
3.77	0.0604
3.78	0.0608
3.79	0.0611
3.80	0.0613
3.81	0.0615
3.82	0.0619
3.83	0.0623
3.84	0.0634
3.85	0.0641
3.86	0.0642
3.87	0.0646
3.88	0.0650
3.89	0.0650
3.90	0.0651
3.91	0.0656
3.92	0.0659
3.93	0.0664
3.94	0.0670
3.95	0.0673
3.96	0.0674
3.97	0.0676
3.98	0.0677
3.99	0.0679
4.00	0.0683
4.01	0.0686
4.02	0.0687
4.03	0.0693
4.04	0.0697
4.05	0.0702
4.06	0.0706
4.07	0.0707
4.08	0.0709
4.09	0.0713
4.10	0.0717
4.11	0.0718
4.12	0.0725
4.13	0.0736
4.14	0.0741
4.15	0.0745
4.16	0.0749
4.17	0.0751
4.18	0.0752
4.19	0.0755
4.20	0.0758
4.21	0.0763
4.22	0.0766
4.23	0.0768
4.24	0.0772
4.25	0.0773
4.26	0.0777
4.27	0.0779
4.28	0.0782
4.29	0.0785
4.30	0.0786
4.31	0.0787
4.32	0.0788
4.33	0.0790
4.34	0.0793
4.35	0.0794
4.36	0.0796
4.37	0.0798
4.38	0.0802
4.39	0.0805
4.40	0.0810
4.41	0.0811
4.42	0.0816
4.43	0.0817
4.44	0.0821
4.45	0.0823
4.46	0.0829
4.47	0.0832
4.48	0.0839
4.49	0.0840
4.50	0.0841
4.51	0.0843
4.52	0.0846
4.53	0.0850
4.54	0.0853
4.55	0.0859
4.56	0.0864
4.57	0.0867
4.58	0.0870
4.59	0.0871
4.60	0.0871
4.61	0.0872
4.62	0.0875
4.63	0.0881
4.64	0.0884
4.65	0.0888
4.66	0.0891
4.67	0.0892
4.68	0.0895
4.69	0.0897
4.70	0.0898
4.71	0.0905
4.72	0.0907
4.73	0.0911
4.74	0.0916
4.75	0.0919
4.76	0.0921
4.77	0.0926
4.78	0.0929
4.79	0.0930
4.80	0.0931
4.81	0.0934
4.82	0.0939
4.83	0.0943
4.84	0.0946
4.85	0.0948
4.86	0.0951
4.87	0.0952
4.88	0.0954
4.89	0.0956
4.90	0.0957
4.91	0.0958
4.92	0.0964
4.93	0.0969
4.94	0.0974
4.95	0.0979
4.96	0.0982
4.97	0.0985
4.98	0.0993
4.99	0.0995
5.00	0.1008
5.01	0.1010
5.02	0.1016
5.03	0.1019
5.04	0.1024
5.05	0.1027
5.06	0.1029
5.07	0.1034
5.08	0.1038
5.09	0.1040
5.10	0.1042
5.11	0.1051
5.12	0.1053
5.13	0.1056
5.14	0.1060
5.15	0.1063
5.16	0.1065
5.17	0.1070
5.18	0.1076
5.19	0.1081
5.20	0.1083
5.21	0.1085
5.22	0.1091
5.23	0.1095
5.24	0.1103
5.25	0.1111
5.26	0.1118
5.27	0.1121
5.28	0.1125
5.29	0.1128
5.30	0.1131
5.31	0.1138
5.32	0.1145
5.33	0.1155
5.34	0.1164
5.35	0.1175
5.36	0.1180
5.37	0.1185
5.38	0.1187
5.39	0.1191
5.40	0.1199
5.41	0.1204
5.42	0.1207
5.43	0.1209
5.44	0.1217
5.45	0.1224
5.46	0.1229
5.47	0.1235
5.48	0.1242
5.49	0.1249
5.50	0.1257
5.51	0.1258
5.52	0.1265
5.53	0.1269
5.54	0.1273
5.55	0.1278
5.56	0.1282
5.57	0.1291
5.58	0.1297
5.59	0.1299
5.60	0.1304
5.61	0.1305
5.62	0.1309
5.63	0.1311
5.64	0.1316
5.65	0.1321
5.66	0.1326
5.67	0.1328
5.68	0.1333
5.69	0.1338
5.70	0.1342
5.71	0.1349
5.72	0.1352
5.73	0.1355
5.74	0.1358
5.75	0.1365
5.76	0.1369
5.77	0.1376
5.78	0.1378
5.79	0.1382
5.80	0.1386
5.81	0.1389
5.82	0.1390
5.83	0.1399
5.84	0.1404
5.85	0.1412
5.86	0.1418
5.87	0.1428
5.88	0.1431
5.89	0.1437
5.90	0.1444
5.91	0.1449
5.92	0.1452
5.93	0.1454
5.94	0.1459
5.95	0.1463
5.96	0.1464
5.97	0.1465
5.98	0.1469
5.99	0.1476
6.00	0.1485
6.01	0.1492
6.02	0.1494
6.03	0.1497
6.04	0.1502
6.05	0.1506
6.06	0.1510
6.07	0.1513
6.08	0.1517
6.09	0.1520
6.10	0.1525
6.11	0.1531
6.12	0.1536
6.13	0.1538
6.14	0.1540
6.15	0.1547
6.16	0.1551
6.17	0.1554
6.18	0.1558
6.19	0.1564
6.20	0.1570
6.21	0.1572
6.22	0.1578
6.23	0.1580
6.24	0.1583
6.25	0.1587
6.26	0.1593
6.27	0.1599
6.28	0.1602
6.29	0.1606
6.30	0.1612
6.31	0.1616
6.32	0.1618
6.33	0.1621
6.34	0.1626
6.35	0.1628
6.36	0.1632
6.37	0.1635
6.38	0.1638
6.39	0.1647
6.40	0.1656
6.41	0.1663
6.42	0.1669
6.43	0.1674
6.44	0.1677
6.45	0.1681
6.46	0.1689
6.47	0.1693
6.48	0.1697
6.49	0.1702
6.50	0.1705
6.51	0.1707
6.52	0.1710
6.53	0.1716
6.54	0.1719
6.55	0.1723
6.56	0.1728
6.57	0.1733
6.58	0.1739
6.59	0.1746
6.60	0.1749
6.61	0.1755
6.62	0.1760
6.63	0.1763
6.64	0.1767
6.65	0.1774
6.66	0.1779
6.67	0.1786
6.68	0.1791
6.69	0.1796
6.70	0.1808
6.71	0.1814
6.72	0.1818
6.73	0.1823
6.74	0.1831
6.75	0.1833
6.76	0.1840
6.77	0.1849
6.78	0.1857
6.79	0.1863
6.80	0.1870
6.81	0.1877
6.82	0.1884
6.83	0.1887
6.84	0.1896
6.85	0.1900
6.86	0.1905
6.87	0.1910
6.88	0.1914
6.89	0.1920
6.90	0.1929
6.91	0.1936
6.92	0.1941
6.93	0.1947
6.94	0.1954
6.95	0.1960
6.96	0.1964
6.97	0.1968
6.98	0.1976
6.99	0.1980
7.00	0.1987
7.01	0.1992
7.02	0.1996
7.03	0.1999
7.04	0.2005
7.05	0.2014
7.06	0.2019
7.07	0.2022
7.08	0.2027
7.09	0.2035
7.10	0.2041
7.11	0.2048
7.12	0.2059
7.13	0.2066
7.14	0.2071
7.15	0.2082
7.16	0.2086
7.17	0.2095
7.18	0.2101
7.19	0.2106
7.20	0.2110
7.21	0.2120
7.22	0.2125
7.23	0.2130
7.24	0.2136
7.25	0.2142
7.26	0.2151
7.27	0.2159
7.28	0.2167
7.29	0.2173
7.30	0.2183
7.31	0.2189
7.32	0.2196
7.33	0.2205
7.34	0.2210
7.35	0.2214
7.36	0.2222
7.37	0.2229
7.38	0.2237
7.39	0.2248
7.40	0.2255
7.41	0.2262
7.42	0.2271
7.43	0.2280
7.44	0.2288
7.45	0.2294
7.46	0.2303
7.47	0.2307
7.48	0.2320
7.49	0.2324
7.50	0.2331
7.51	0.2346
7.52	0.2355
7.53	0.2365
7.54	0.2371
7.55	0.2381
7.56	0.2392
7.57	0.2401
7.58	0.2408
7.59	0.2414
7.60	0.2423
7.61	0.2428
7.62	0.2437
7.63	0.2442
7.64	0.2455
7.65	0.2461
7.66	0.2475
7.67	0.2482
7.68	0.2490
7.69	0.2500
7.70	0.2512
7.71	0.2523
7.72	0.2532
7.73	0.2539
7.74	0.2549
7.75	0.2555
7.76	0.2565
7.77	0.2573
7.78	0.2584
7.79	0.2598
7.80	0.2604
7.81	0.2613
7.82	0.2618
7.83	0.2627
7.84	0.2634
7.85	0.2647
7.86	0.2655
7.87	0.2669
7.88	0.2678
7.89	0.2687
7.90	0.2696
7.91	0.2711
7.92	0.2724
7.93	0.2735
7.94	0.2742
7.95	0.2756
7.96	0.2769
7.97	0.2779
7.98	0.2790
7.99	0.2798
8.00	0.2814
8.01	0.2828
8.02	0.2834
8.03	0.2856
8.04	0.2867
8.05	0.2884
8.06	0.2895
8.07	0.2906
8.08	0.2919
8.09	0.2931
8.10	0.2945
8.11	0.2958
8.12	0.2968
8.13	0.2980
8.14	0.2999
8.15	0.3007
8.16	0.3018
8.17	0.3028
8.18	0.3039
8.19	0.3048
8.20	0.3059
8.21	0.3072
8.22	0.3082
8.23	0.3093
8.24	0.3102
8.25	0.3111
8.26	0.3123
8.27	0.3137
8.28	0.3148
8.29	0.3156
8.30	0.3172
8.31	0.3183
8.32	0.3195
8.33	0.3203
8.34	0.3217
8.35	0.3221
8.36	0.3239
8.37	0.3252
8.38	0.3264
8.39	0.3284
8.40	0.3294
8.41	0.3307
8.42	0.3317
8.43	0.3333
8.44	0.3342
8.45	0.3351
8.46	0.3361
8.47	0.3374
8.48	0.3390
8.49	0.3399
8.50	0.3411
8.51	0.3420
8.52	0.3437
8.53	0.3453
8.54	0.3464
8.55	0.3471
8.56	0.3481
8.57	0.3496
8.58	0.3506
8.59	0.3519
8.60	0.3524
8.61	0.3543
8.62	0.3554
8.63	0.3565
8.64	0.3577
8.65	0.3586
8.66	0.3602
8.67	0.3611
8.68	0.3633
8.69	0.3638
8.70	0.3651
8.71	0.3667
8.72	0.3676
8.73	0.3684
8.74	0.3694
8.75	0.3704
8.76	0.3716
8.77	0.3728
8.78	0.3742
8.79	0.3754
8.80	0.3765
8.81	0.3778
8.82	0.3787
8.83	0.3795
8.84	0.3803
8.85	0.3813
8.86	0.3824
8.87	0.3834
8.88	0.3844
8.89	0.3859
8.90	0.3874
8.91	0.3888
8.92	0.3901
8.93	0.3911
8.94	0.3921
8.95	0.3927
8.96	0.3934
8.97	0.3951
8.98	0.3964
8.99	0.3973
9.00	0.3984
9.01	0.3993
9.02	0.4001
9.03	0.4012
9.04	0.4020
9.05	0.4029
9.06	0.4035
9.07	0.4044
9.08	0.4052
9.09	0.4062
9.10	0.4070
9.11	0.4074
9.12	0.4083
9.13	0.4093
9.14	0.4100
9.15	0.4107
9.16	0.4111
9.17	0.4119
9.18	0.4125
9.19	0.4130
9.20	0.4139
9.21	0.4153
9.22	0.4162
9.23	0.4173
9.24	0.4182
9.25	0.4193
9.26	0.4203
9.27	0.4208
9.28	0.4216
9.29	0.4225
9.30	0.4235
9.31	0.4241
9.32	0.4252
9.33	0.4252
9.330	0.4254
9.34	0.4269
9.35	0.4277
9.36	0.4289
9.37	0.4298
9.38	0.4306
9.39	0.4316
9.40	0.4325
9.41	0.4332
9.42	0.4341
9.43	0.4350
9.44	0.4356
9.45	0.4363
9.46	0.4372
9.47	0.4380
9.48	0.4386
9.49	0.4395
9.50	0.4402
9.51	0.4408
9.52	0.4415
9.53	0.4423
9.54	0.4437
9.55	0.4445
9.56	0.4456
9.57	0.4465
9.58	0.4472
9.59	0.4485
9.60	0.4489
9.61	0.4499
9.62	0.4510
9.63	0.4521
9.64	0.4527
9.65	0.4539
9.66	0.4545
9.67	0.4552
9.68	0.4560
9.69	0.4566
9.70	0.4574
9.71	0.4580
9.72	0.4589
9.73	0.4602
9.74	0.4614
9.75	0.4628
9.76	0.4642
9.77	0.4655
9.78	0.4665
9.79	0.4677
9.80	0.4691
9.81	0.4709
9.82	0.4718
9.83	0.4730
9.84	0.4745
9.85	0.4755
9.86	0.4770
9.87	0.4781
9.88	0.4790
9.89	0.4800
9.90	0.4816
9.91	0.4827
9.92	0.4842
9.93	0.4854
9.94	0.4865
9.95	0.4878
9.96	0.4890
9.97	0.4902
9.98	0.4915
9.99	0.4926
10.00	0.4934
10.01	0.4945
10.02	0.4959
10.03	0.4969
10.04	0.4979
10.05	0.4986
10.06	0.4996
10.07	0.5001
10.08	0.5010
10.09	0.5023
10.10	0.5035
10.11	0.5046
10.12	0.5056
10.13	0.5071
10.14	0.5085
10.15	0.5093
10.16	0.5102
10.17	0.5112
10.18	0.5119
10.19	0.5135
10.20	0.5147
10.21	0.5158
10.22	0.5165
10.23	0.5176
10.24	0.5184
10.25	0.5199
10.26	0.5208
10.27	0.5219
10.28	0.5227
10.29	0.5235
10.30	0.5244
10.31	0.5253
10.32	0.5269
10.33	0.5278
10.34	0.5288
10.35	0.5298
10.36	0.5312
10.37	0.5322
10.38	0.5330
10.39	0.5343
10.40	0.5355
10.41	0.5362
10.42	0.5368
10.43	0.5376
10.44	0.5395
10.45	0.5403
10.46	0.5415
10.47	0.5424
10.48	0.5435
10.49	0.5442
10.50	0.5454
10.51	0.5461
10.52	0.5468
10.53	0.5479
10.54	0.5490
10.55	0.5498
10.56	0.5504
10.57	0.5517
10.58	0.5526
10.59	0.5538
10.60	0.5550
10.61	0.5563
10.62	0.5573
10.63	0.5583
10.64	0.5589
10.65	0.5608
10.66	0.5621
10.67	0.5643
10.68	0.5652
10.69	0.5660
10.70	0.5667
10.71	0.5676
10.72	0.5692
10.73	0.5709
10.74	0.5720
10.75	0.5730
10.76	0.5740
10.77	0.5748
10.78	0.5757
10.79	0.5764
10.80	0.5778
10.81	0.5791
10.82	0.5800
10.83	0.5806
10.84	0.5814
10.85	0.5828
10.86	0.5842
10.87	0.5850
10.88	0.5857
10.89	0.5872
10.90	0.5879
10.91	0.5888
10.92	0.5907
10.93	0.5915
10.94	0.5928
10.95	0.5940
10.96	0.5948
10.97	0.5959
10.98	0.5967
10.99	0.5976
11.00	0.5986
11.01	0.5992
11.02	0.6007
11.03	0.6021
11.04	0.6029
11.05	0.6045
11.06	0.6052
11.07	0.6064
11.08	0.6073
11.09	0.6087
11.10	0.6097
11.11	0.6110
11.12	0.6122
11.13	0.6134
11.14	0.6148
11.15	0.6157
11.16	0.6174
11.17	0.6182
11.18	0.6191
11.19	0.6200
11.20	0.6209
11.21	0.6218
11.22	0.6226
11.23	0.6239
11.24	0.6247
11.25	0.6261
11.26	0.6270
11.27	0.6284
11.28	0.6294
11.29	0.6301
11.30	0.6310
11.31	0.6322
11.32	0.6332
11.33	0.6349
11.34	0.6358
11.35	0.6374
11.36	0.6385
11.37	0.6395
11.38	0.6399
11.39	0.6409
11.40	0.6417
11.41	0.6425
11.42	0.6438
11.43	0.6448
11.44	0.6458
11.45	0.6469
11.46	0.6477
11.47	0.6486
11.48	0.6498
11.49	0.6505
11.50	0.6514
11.51	0.6522
11.52	0.6533
11.53	0.6548
11.54	0.6561
11.55	0.6577
11.56	0.6584
11.57	0.6591
11.58	0.6596
11.59	0.6602
11.60	0.6611
11.61	0.6619
11.62	0.6629
11.63	0.6638
11.64	0.6643
11.65	0.6652
11.66	0.6662
11.67	0.6668
11.68	0.6680
11.69	0.6691
11.70	0.6699
11.71	0.6708
11.72	0.6725
11.73	0.6736
11.74	0.6744
11.75	0.6744
11.750	0.6749
11.76	0.6763
11.77	0.6774
11.78	0.6777
11.79	0.6790
11.80	0.6798
11.81	0.6807
11.82	0.6818
11.83	0.6822
11.84	0.6829
11.85	0.6834
11.86	0.6849
11.87	0.6857
11.88	0.6872
11.89	0.6884
11.90	0.6899
11.91	0.6910
11.92	0.6917
11.93	0.6934
11.94	0.6941
11.95	0.6953
11.96	0.6966
11.97	0.6971
11.98	0.6986
11.99	0.6992
12.00	0.7006
12.01	0.7017
12.02	0.7023
12.03	0.7043
12.04	0.7045
12.05	0.7053
12.06	0.7074
12.07	0.7079
12.08	0.7093
12.09	0.7105
12.10	0.7113
12.11	0.7123
12.12	0.7135
12.13	0.7144
12.14	0.7150
12.15	0.7159
12.16	0.7165
12.17	0.7175
12.18	0.7181
12.19	0.7192
12.20	0.7202
12.21	0.7206
12.22	0.7213
12.23	0.7222
12.24	0.7223
12.25	0.7232
12.26	0.7243
12.27	0.7257
12.28	0.7264
12.29	0.7280
12.30	0.7294
12.31	0.7305
12.32	0.7311
12.33	0.7322
12.34	0.7331
12.35	0.7343
12.36	0.7346
12.37	0.7353
12.38	0.7361
12.39	0.7375
12.40	0.7382
12.41	0.7392
12.42	0.7402
12.43	0.7409
12.44	0.7422
12.45	0.7426
12.46	0.7440
12.47	0.7452
12.48	0.7458
12.49	0.7460
12.50	0.7468
12.51	0.7477
12.52	0.7489
12.53	0.7499
12.54	0.7509
12.55	0.7515
12.56	0.7520
12.57	0.7528
12.58	0.7535
12.59	0.7540
12.60	0.7551
12.61	0.7564
12.62	0.7572
12.63	0.7577
12.64	0.7585
12.65	0.7592
12.66	0.7600
12.67	0.7605
12.68	0.7618
12.69	0.7626
12.70	0.7631
12.71	0.7635
12.72	0.7646
12.73	0.7652
12.74	0.7661
12.75	0.7675
12.76	0.7678
12.77	0.7692
12.78	0.7703
12.79	0.7710
12.80	0.7724
12.81	0.7730
12.82	0.7740
12.83	0.7746
12.84	0.7754
12.85	0.7760
12.86	0.7769
12.87	0.7780
12.88	0.7788
12.89	0.7794
12.90	0.7796
12.91	0.7810
12.92	0.7815
12.93	0.7824
12.94	0.7829
12.95	0.7841
12.96	0.7848
12.97	0.7853
12.98	0.7862
12.99	0.7867
13.00	0.7875
13.01	0.7882
13.02	0.7889
13.03	0.7898
13.04	0.7904
13.05	0.7911
13.06	0.7916
13.07	0.7925
13.08	0.7936
13.09	0.7941
13.10	0.7949
13.11	0.7954
13.12	0.7959
13.13	0.7966
13.14	0.7973
13.15	0.7979
13.16	0.7986
13.17	0.7992
13.18	0.7999
13.19	0.8004
13.20	0.8011
13.21	0.8017
13.22	0.8024
13.23	0.8032
13.24	0.8035
13.25	0.8045
13.26	0.8049
13.27	0.8058
13.28	0.8062
13.29	0.8069
13.30	0.8084
13.31	0.8086
13.32	0.8091
13.33	0.8109
13.34	0.8116
13.35	0.8124
13.36	0.8135
13.37	0.8144
13.38	0.8144
13.39	0.8154
13.40	0.8160
13.41	0.8162
13.42	0.8168
13.43	0.8172
13.44	0.8180
13.45	0.8184
13.46	0.8187
13.47	0.8190
13.48	0.8192
13.49	0.8201
13.50	0.8211
13.51	0.8216
13.52	0.8220
13.53	0.8222
13.54	0.8230
13.55	0.8241
13.56	0.8250
13.57	0.8255
13.58	0.8261
13.59	0.8270
13.60	0.8277
13.61	0.8283
13.62	0.8285
13.63	0.8299
13.64	0.8315
13.65	0.8321
13.66	0.8324
13.67	0.8325
13.68	0.8331
13.69	0.8336
13.70	0.8339
13.71	0.8341
13.72	0.8345
13.73	0.8349
13.74	0.8356
13.75	0.8363
13.76	0.8368
13.77	0.8379
13.78	0.8384
13.79	0.8386
13.80	0.8391
13.81	0.8409
13.82	0.8416
13.83	0.8418
13.84	0.8423
13.85	0.8425
13.86	0.8434
13.87	0.8442
13.88	0.8445
13.89	0.8447
13.90	0.8448
13.91	0.8461
13.92	0.8467
13.93	0.8469
13.94	0.8476
13.95	0.8482
13.96	0.8485
13.97	0.8487
13.98	0.8492
13.99	0.8493
14.00	0.8499
14.01	0.8504
14.02	0.8509
14.03	0.8513
14.04	0.8515
14.05	0.8517
14.06	0.8520
14.07	0.8525
14.08	0.8533
14.09	0.8538
14.10	0.8543
14.11	0.8552
14.12	0.8557
14.13	0.8566
14.14	0.8567
14.15	0.8569
14.16	0.8573
14.17	0.8574
14.18	0.8579
14.19	0.8581
14.20	0.8583
14.21	0.8584
14.22	0.8589
14.23	0.8591
14.24	0.8596
14.25	0.8601
14.26	0.8606
14.27	0.8615
14.28	0.8619
14.29	0.8623
14.30	0.8625
14.31	0.8627
14.32	0.8636
14.33	0.8649
14.34	0.8653
14.35	0.8656
14.36	0.8658
14.37	0.8663
14.38	0.8669
14.39	0.8670
14.40	0.8674
14.41	0.8683
14.42	0.8685
14.43	0.8688
14.44	0.8689
14.45	0.8691
14.46	0.8696
14.47	0.8697
14.48	0.8709
14.49	0.8715
14.50	0.8718
14.51	0.8720
14.52	0.8721
14.53	0.8723
14.54	0.8728
14.55	0.8734
14.56	0.8737
14.57	0.8738
14.58	0.8746
14.59	0.8747
14.60	0.8748
14.61	0.8752
14.62	0.8755
14.63	0.8756
14.64	0.8757
14.65	0.8758
14.66	0.8762
14.67	0.8770
14.68	0.8770
14.69	0.8772
14.70	0.8776
14.71	0.8776
14.72	0.8777
14.73	0.8780
14.74	0.8783
14.75	0.8789
14.76	0.8794
14.77	0.8796
14.78	0.8806
14.79	0.8809
14.80	0.8814
14.81	0.8818
14.82	0.8823
14.83	0.8829
14.84	0.8830
14.85	0.8836
14.86	0.8842
14.87	0.8842
14.88	0.8844
14.89	0.8847
14.90	0.8847
14.91	0.8848
14.92	0.8850
14.93	0.8851
14.94	0.8853
14.95	0.8856
14.96	0.8859
14.97	0.8863
14.98	0.8865
14.99	0.8865
15.00	0.8868
15.01	0.8874
15.02	0.8874
15.03	0.8875
15.04	0.8875
15.05	0.8877
15.06	0.8880
15.07	0.8884
15.08	0.8887
15.09	0.8894
15.10	0.8895
15.11	0.8899
15.12	0.8901
15.13	0.8902
15.14	0.8903
15.15	0.8910
15.16	0.8914
15.17	0.8914
15.18	0.8919
15.19	0.8921
15.20	0.8921
15.21	0.8924
15.22	0.8930
15.23	0.8930
15.24	0.8933
15.25	0.8937
15.26	0.8937
15.27	0.8939
15.28	0.8941
15.29	0.8941
15.30	0.8954
15.31	0.8954
15.32	0.8956
15.33	0.8967
15.34	0.8969
15.35	0.8971
15.36	0.8972
15.37	0.8972
15.38	0.8982
15.39	0.8982
15.40	0.8987
15.41	0.8988
15.42	0.8988
15.43	0.8989
15.44	0.8989
15.45	0.8991
15.46	0.8992
15.47	0.8994
15.48	0.9005
15.49	0.9011
15.50	0.9012
15.51	0.9012
15.52	0.9013
15.53	0.9015
15.54	0.9015
15.55	0.9019
15.56	0.9022
15.57	0.9022
15.58	0.9027
15.59	0.9029
15.60	0.9029
15.61	0.9030
15.62	0.9030
15.63	0.9035
15.64	0.9036
15.65	0.9036
15.66	0.9042
15.67	0.9043
15.68	0.9043
15.69	0.9055
15.70	0.9057
15.71	0.9057
15.72	0.9061
15.73	0.9064
15.74	0.9068
15.75	0.9068
15.76	0.9070
15.77	0.9074
15.78	0.9077
15.79	0.9079
15.80	0.9079
15.81	0.9085
15.82	0.9088
15.83	0.9097
15.84	0.9099
15.85	0.9099
15.86	0.9103
15.87	0.9103
15.88	0.9104
15.89	0.9104
15.90	0.9104
15.91	0.9107
15.92	0.9108
15.93	0.9108
15.94	0.9115
15.95	0.9115
15.96	0.9117
15.97	0.9117
15.98	0.9120
15.99	0.9120
16.00	0.9123
16.01	0.9123
16.02	0.9125
16.03	0.9128
16.04	0.9128
16.05	0.9128
16.06	0.9128
16.07	0.9129
16.08	0.9135
16.09	0.9141
16.10	0.9142
16.11	0.9145
16.12	0.9145
16.13	0.9145
16.14	0.9150
16.15	0.9152
16.16	0.9157
16.17	0.9161
16.18	0.9162
16.19	0.9166
16.20	0.9168
16.21	0.9169
16.22	0.9170
16.23	0.9176
16.24	0.9182
16.25	0.9182
16.26	0.9182
16.27	0.9185
16.28	0.9186
16.29	0.9186
16.30	0.9187
16.31	0.9187
16.32	0.9192
16.33	0.9192
16.34	0.9195
16.35	0.9196
16.36	0.9197
16.37	0.9198
16.38	0.9208
16.39	0.9211
16.40	0.9211
16.41	0.9213
16.43	0.9213
16.44	0.9213
16.45	0.9215
16.46	0.9218
16.47	0.9224
16.48	0.9231
16.49	0.9232
16.51	0.9232
16.52	0.9233
16.53	0.9234
16.54	0.9242
16.55	0.9246
16.57	0.9246
16.58	0.9247
16.59	0.9248
16.60	0.9249
16.61	0.9249
16.63	0.9249
16.64	0.9251
16.65	0.9252
16.66	0.9255
16.67	0.9259
16.68	0.9266
16.69	0.9267
16.71	0.9267
16.72	0.9267
16.73	0.9271
16.74	0.9273
16.75	0.9273
16.77	0.9273
16.78	0.9280
16.79	0.9288
16.80	0.9301
16.82	0.9311
16.84	0.9311
16.86	0.9312
16.87	0.9315
16.89	0.9315
16.91	0.9319
16.92	0.9320
16.94	0.9320
16.95	0.9325
16.97	0.9325
16.99	0.9325

==> figures/cracking/data/comparison-population-level/mc-data-CSDN-100W-all-PCFG.txt <==
a   b
0.0   0.0
0.000	0.0025
0.30	0.0032
0.48	0.0034
0.60	0.0036
0.78	0.0037
0.85	0.0041
0.90	0.0043
0.95	0.0169
1.00	0.0170
1.04	0.0171
1.08	0.0172
1.11	0.0173
1.15	0.0173
1.18	0.0173
1.20	0.0174
1.23	0.0175
1.26	0.0179
1.28	0.0180
1.30	0.0189
1.32	0.0189
1.34	0.0190
1.36	0.0191
1.38	0.0191
1.40	0.0193
1.41	0.0194
1.43	0.0194
1.45	0.0195
1.46	0.0196
1.49	0.0196
1.51	0.0197
1.52	0.0197
1.54	0.0198
1.56	0.0198
1.57	0.0198
1.58	0.0199
1.59	0.0199
1.60	0.0199
1.61	0.0200
1.62	0.0200
1.63	0.0201
1.64	0.0201
1.65	0.0201
1.66	0.0202
1.67	0.0202
1.68	0.0202
1.69	0.0202
1.70	0.0203
1.71	0.0203
1.72	0.0204
1.73	0.0204
1.74	0.0204
1.75	0.0205
1.76	0.0205
1.77	0.0206
1.78	0.0206
1.79	0.0206
1.80	0.0206
1.81	0.0207
1.82	0.0207
1.83	0.0208
1.84	0.0208
1.85	0.0208
1.86	0.0209
1.87	0.0209
1.88	0.0210
1.89	0.0211
1.90	0.0211
1.91	0.0212
1.92	0.0225
1.93	0.0226
1.94	0.0228
1.95	0.0229
1.96	0.0229
1.97	0.0230
1.98	0.0231
1.99	0.0232
2.00	0.0232
2.000	0.0232
2.01	0.0232
2.02	0.0233
2.03	0.0233
2.04	0.0233
2.05	0.0234
2.06	0.0234
2.07	0.0261
2.08	0.0262
2.09	0.0263
2.10	0.0264
2.11	0.0264
2.12	0.0264
2.13	0.0265
2.14	0.0266
2.15	0.0266
2.16	0.0267
2.17	0.0268
2.18	0.0268
2.19	0.0269
2.20	0.0269
2.21	0.0270
2.22	0.0270
2.23	0.0276
2.24	0.0276
2.25	0.0277
2.26	0.0277
2.27	0.0278
2.28	0.0278
2.29	0.0292
2.30	0.0292
2.31	0.0293
2.32	0.0293
2.33	0.0293
2.34	0.0294
2.35	0.0294
2.36	0.0295
2.37	0.0295
2.38	0.0295
2.39	0.0295
2.40	0.0296
2.41	0.0297
2.42	0.0297
2.43	0.0297
2.44	0.0298
2.45	0.0304
2.46	0.0306
2.47	0.0307
2.48	0.0307
2.49	0.0307
2.50	0.0308
2.51	0.0308
2.52	0.0308
2.53	0.0309
2.54	0.0309
2.55	0.0309
2.56	0.0310
2.57	0.0310
2.58	0.0311
2.59	0.0311
2.60	0.0311
2.61	0.0312
2.62	0.0312
2.63	0.0312
2.64	0.0313
2.65	0.0314
2.66	0.0314
2.67	0.0315
2.68	0.0315
2.69	0.0316
2.70	0.0316
2.71	0.0317
2.72	0.0317
2.73	0.0318
2.74	0.0318
2.75	0.0322
2.76	0.0323
2.77	0.0323
2.78	0.0324
2.79	0.0325
2.80	0.0326
2.81	0.0327
2.82	0.0327
2.83	0.0328
2.84	0.0328
2.85	0.0329
2.86	0.0330
2.87	0.0335
2.88	0.0335
2.89	0.0336
2.90	0.0339
2.91	0.0339
2.92	0.0340
2.93	0.0351
2.94	0.0351
2.95	0.0352
2.96	0.0353
2.97	0.0354
2.98	0.0354
2.99	0.0355
3.00	0.0355
3.000	0.0358
3.02	0.0358
3.03	0.0359
3.04	0.0360
3.05	0.0363
3.06	0.0364
3.07	0.0364
3.08	0.0371
3.09	0.0371
3.10	0.0372
3.11	0.0374
3.12	0.0375
3.13	0.0376
3.14	0.0377
3.15	0.0377
3.16	0.0378
3.17	0.0379
3.18	0.0380
3.19	0.0380
3.20	0.0382
3.21	0.0384
3.22	0.0385
3.23	0.0386
3.24	0.0390
3.25	0.0391
3.26	0.0392
3.27	0.0392
3.28	0.0394
3.29	0.0397
3.30	0.0398
3.31	0.0399
3.32	0.0400
3.33	0.0401
3.34	0.0402
3.35	0.0403
3.36	0.0405
3.37	0.0408
3.38	0.0409
3.39	0.0410
3.40	0.0411
3.41	0.0413
3.42	0.0414
3.43	0.0415
3.44	0.0419
3.45	0.0419
3.46	0.0420
3.47	0.0421
3.48	0.0423
3.49	0.0428
3.50	0.0429
3.51	0.0431
3.52	0.0432
3.53	0.0438
3.54	0.0439
3.55	0.0440
3.56	0.0441
3.57	0.0447
3.58	0.0453
3.59	0.0455
3.60	0.0457
3.61	0.0459
3.62	0.0461
3.63	0.0462
3.64	0.0464
3.65	0.0471
3.66	0.0473
3.67	0.0475
3.68	0.0476
3.69	0.0482
3.70	0.0484
3.71	0.0486
3.72	0.0487
3.73	0.0491
3.74	0.0494
3.75	0.0496
3.76	0.0498
3.77	0.0500
3.78	0.0502
3.79	0.0506
3.80	0.0509
3.81	0.0510
3.82	0.0511
3.83	0.0513
3.84	0.0525
3.85	0.0528
3.86	0.0528
3.87	0.0531
3.88	0.0533
3.89	0.0535
3.90	0.0543
3.91	0.0546
3.92	0.0550
3.94	0.0552
3.95	0.0553
3.96	0.0554
3.97	0.0560
3.98	0.0566
3.99	0.0568
4.00	0.0568
4.000	0.0569
4.03	0.0573
4.04	0.0575
4.05	0.0576
4.06	0.0577
4.07	0.0585
4.08	0.0592
4.09	0.0595
4.10	0.0599
4.11	0.0600
4.12	0.0604
4.17	0.0606
4.18	0.0608
4.19	0.0609
4.20	0.0610
4.21	0.0612
4.22	0.0619
4.23	0.0623
4.24	0.0623
4.240	0.0631
4.25	0.0639
4.26	0.0639
4.260	0.0647
4.27	0.0651
4.28	0.0651
4.32	0.0652
4.33	0.0652
4.34	0.0653
4.35	0.0653
4.45	0.0655
4.46	0.0657
4.47	0.0659
4.48	0.0661
4.49	0.0661
4.50	0.0662
4.51	0.0663
4.52	0.0670
4.53	0.0679
4.54	0.0686
4.55	0.0690
4.56	0.0694
4.57	0.0709
4.58	0.0718
4.59	0.0726
4.60	0.0726
4.61	0.0726
4.610	0.0726
4.62	0.0735
4.75	0.0735
4.76	0.0735
4.760	0.0735
4.77	0.0736
4.78	0.0736
4.95	0.0738
4.950	0.0739
4.960	0.0740
4.97	0.0740
4.98	0.0749
5.19	0.0751
5.20	0.0751
5.21	0.0751
5.210	0.0752
5.22	0.0752
5.23	0.0752
5.30	0.0753
5.31	0.0753
5.310	0.0753
5.48	0.0754
5.480	0.0758
5.49	0.0768
5.50	0.0768
5.500	0.0770
5.510	0.0772
5.520	0.0773
5.53	0.0800
5.54	0.0800
5.540	0.0802
5.550	0.0816
5.58	0.0819
5.580	0.0821
5.590	0.0838
5.600	0.0915
5.61	0.0983
5.62	0.0983
5.620	0.1013
5.630	0.1038
5.640	0.1052
5.65	0.1095
5.66	0.1095
5.660	0.1106
5.670	0.1124
5.680	0.1140
5.69	0.1154
5.70	0.1165
5.71	0.1165
5.710	0.1184
5.720	0.1214
5.73	0.1237
5.74	0.1237
5.740	0.1241
5.75	0.1250
5.76	0.1256
5.77	0.1268
5.78	0.1277
5.79	0.1281
5.80	0.1298
5.81	0.1303
5.82	0.1303
5.820	0.1309
5.83	0.1312
5.84	0.1312
5.840	0.1323
5.850	0.1326
5.86	0.1347
5.87	0.1348
5.88	0.1348
5.880	0.1350
5.89	0.1355
5.90	0.1360
5.91	0.1364
5.92	0.1370
5.93	0.1370
5.930	0.1372
5.94	0.1377
5.95	0.1388
5.96	0.1388
5.97	0.1390
5.970	0.1391
6.00	0.1395
6.01	0.1420
6.02	0.1420
6.020	0.1422
6.03	0.1425
6.030	0.1425
6.040	0.1429
6.05	0.1436
6.06	0.1436
6.07	0.1441
6.08	0.1444
6.09	0.1447
6.10	0.1447
6.100	0.1449
6.11	0.1455
6.12	0.1459
6.13	0.1463
6.14	0.1463
6.140	0.1464
6.16	0.1474
6.17	0.1474
6.170	0.1477
6.18	0.1500
6.19	0.1500
6.190	0.1508
6.200	0.1512
6.21	0.1518
6.22	0.1518
6.23	0.1519
6.230	0.1565
6.24	0.1570
6.25	0.1572
6.26	0.1572
6.260	0.1573
6.28	0.1582
6.29	0.1585
6.30	0.1588
6.31	0.1588
6.310	0.1589
6.32	0.1593
6.33	0.1595
6.34	0.1598
6.35	0.1600
6.36	0.1603
6.37	0.1607
6.38	0.1610
6.39	0.1610
6.390	0.1612
6.40	0.1614
6.400	0.1614
6.41	0.1617
6.42	0.1619
6.43	0.1621
6.44	0.1621
6.440	0.1621
6.450	0.1622
6.46	0.1628
6.47	0.1628
6.470	0.1629
6.48	0.1632
6.49	0.1632
6.490	0.1633
6.50	0.1636
6.51	0.1637
6.52	0.1637
6.520	0.1638
6.54	0.1644
6.55	0.1644
6.550	0.1645
6.56	0.1648
6.57	0.1650
6.58	0.1651
6.59	0.1656
6.60	0.1659
6.61	0.1659
6.610	0.1660
6.62	0.1662
6.63	0.1664
6.64	0.1667
6.65	0.1670
6.66	0.1674
6.67	0.1678
6.68	0.1682
6.69	0.1684
6.70	0.1688
6.71	0.1691
6.72	0.1694
6.73	0.1697
6.74	0.1701
6.75	0.1703
6.76	0.1703
6.760	0.1703
6.77	0.1706
6.78	0.1709
6.79	0.1712
6.80	0.1714
6.81	0.1716
6.82	0.1718
6.83	0.1721
6.84	0.1723
6.85	0.1725
6.86	0.1728
6.87	0.1729
6.88	0.1732
6.89	0.1732
6.890	0.1733
6.90	0.1734
6.900	0.1734
6.910	0.1736
6.92	0.1742
6.93	0.1745
6.94	0.1747
6.95	0.1749
6.96	0.1752
6.97	0.1755
6.98	0.1759
6.99	0.1762
7.00	0.1765
7.01	0.1768
7.02	0.1770
7.03	0.1770
7.030	0.1771
7.04	0.1773
7.05	0.1775
7.06	0.1779
7.07	0.1782
7.08	0.1786
7.09	0.1789
7.10	0.1791
7.11	0.1796
7.12	0.1796
7.120	0.1797
7.13	0.1801
7.14	0.1804
7.15	0.1806
7.16	0.1809
7.17	0.1811
7.18	0.1814
7.19	0.1814
7.190	0.1816
7.20	0.1819
7.21	0.1822
7.22	0.1825
7.23	0.1827
7.24	0.1829
7.25	0.1832
7.26	0.1836
7.27	0.1839
7.28	0.1840
7.29	0.1842
7.30	0.1846
7.31	0.1849
7.32	0.1853
7.33	0.1855
7.34	0.1858
7.35	0.1863
7.36	0.1866
7.37	0.1869
7.38	0.1871
7.39	0.1875
7.40	0.1877
7.41	0.1880
7.42	0.1883
7.43	0.1885
7.44	0.1887
7.45	0.1890
7.46	0.1892
7.47	0.1897
7.48	0.1900
7.49	0.1902
7.50	0.1902
7.500	0.1903
7.51	0.1908
7.52	0.1910
7.53	0.1913
7.54	0.1916
7.55	0.1918
7.56	0.1922
7.57	0.1922
7.570	0.1923
7.58	0.1928
7.59	0.1932
7.60	0.1936
7.61	0.1939
7.62	0.1941
7.63	0.1944
7.64	0.1947
7.65	0.1951
7.66	0.1953
7.67	0.1956
7.68	0.1960
7.69	0.1963
7.70	0.1965
7.71	0.1968
7.72	0.1968
7.720	0.1969
7.73	0.1974
7.74	0.1978
7.75	0.1982
7.76	0.1982
7.760	0.1985
7.77	0.1989
7.78	0.1992
7.79	0.1995
7.80	0.1997
7.81	0.2000
7.82	0.2003
7.83	0.2006
7.84	0.2008
7.85	0.2011
7.86	0.2013
7.87	0.2015
7.88	0.2019
7.89	0.2022
7.90	0.2025
7.91	0.2028
7.92	0.2033
7.93	0.2035
7.94	0.2038
7.95	0.2041
7.96	0.2044
7.97	0.2047
7.98	0.2050
7.99	0.2055
8.00	0.2058
8.01	0.2061
8.02	0.2063
8.03	0.2063
8.030	0.2064
8.04	0.2070
8.05	0.2072
8.06	0.2076
8.07	0.2081
8.08	0.2085
8.09	0.2088
8.10	0.2091
8.11	0.2094
8.12	0.2096
8.13	0.2100
8.14	0.2103
8.15	0.2103
8.150	0.2104
8.16	0.2108
8.17	0.2110
8.18	0.2112
8.19	0.2115
8.20	0.2119
8.21	0.2121
8.22	0.2124
8.23	0.2130
8.24	0.2135
8.25	0.2138
8.26	0.2140
8.27	0.2143
8.28	0.2145
8.29	0.2148
8.30	0.2151
8.31	0.2153
8.32	0.2155
8.33	0.2158
8.34	0.2161
8.35	0.2164
8.36	0.2166
8.37	0.2169
8.38	0.2173
8.39	0.2175
8.40	0.2178
8.41	0.2181
8.42	0.2185
8.43	0.2187
8.44	0.2190
8.45	0.2193
8.46	0.2196
8.47	0.2198
8.48	0.2201
8.49	0.2204
8.50	0.2207
8.51	0.2209
8.52	0.2212
8.53	0.2219
8.54	0.2224
8.55	0.2227
8.56	0.2229
8.57	0.2232
8.58	0.2234
8.59	0.2237
8.60	0.2240
8.61	0.2242
8.62	0.2244
8.63	0.2248
8.64	0.2251
8.65	0.2251
8.650	0.2253
8.66	0.2257
8.67	0.2259
8.68	0.2262
8.69	0.2264
8.70	0.2268
8.71	0.2271
8.72	0.2275
8.73	0.2277
8.74	0.2277
8.740	0.2279
8.75	0.2283
8.76	0.2286
8.77	0.2286
8.770	0.2287
8.78	0.2291
8.79	0.2293
8.80	0.2296
8.81	0.2299
8.82	0.2303
8.83	0.2310
8.84	0.2313
8.85	0.2316
8.86	0.2319
8.87	0.2322
8.88	0.2325
8.89	0.2327
8.90	0.2329
8.91	0.2332
8.92	0.2335
8.93	0.2337
8.94	0.2340
8.95	0.2343
8.96	0.2346
8.97	0.2349
8.98	0.2351
8.99	0.2355
9.00	0.2358
9.01	0.2361
9.02	0.2364
9.03	0.2366
9.04	0.2369
9.05	0.2371
9.06	0.2374
9.07	0.2376
9.08	0.2381
9.09	0.2383
9.10	0.2386
9.11	0.2389
9.12	0.2391
9.13	0.2394
9.14	0.2396
9.15	0.2400
9.16	0.2402
9.17	0.2403
9.18	0.2406
9.19	0.2409
9.20	0.2412
9.21	0.2415
9.22	0.2417
9.23	0.2420
9.24	0.2422
9.25	0.2426
9.26	0.2430
9.27	0.2432
9.28	0.2435
9.29	0.2437
9.30	0.2441
9.31	0.2443
9.32	0.2445
9.33	0.2448
9.34	0.2451
9.35	0.2453
9.36	0.2457
9.37	0.2460
9.38	0.2462
9.39	0.2465
9.40	0.2467
9.41	0.2470
9.42	0.2474
9.43	0.2475
9.44	0.2478
9.45	0.2481
9.46	0.2482
9.47	0.2485
9.48	0.2485
9.480	0.2487
9.49	0.2491
9.50	0.2493
9.51	0.2497
9.52	0.2499
9.53	0.2501
9.54	0.2505
9.55	0.2507
9.56	0.2510
9.57	0.2513
9.58	0.2514
9.59	0.2517
9.60	0.2520
9.61	0.2522
9.62	0.2525
9.63	0.2527
9.64	0.2531
9.65	0.2533
9.66	0.2536
9.67	0.2539
9.68	0.2540
9.69	0.2543
9.70	0.2546
9.71	0.2547
9.72	0.2552
9.73	0.2555
9.74	0.2557
9.75	0.2560
9.76	0.2563
9.77	0.2566
9.78	0.2569
9.79	0.2572
9.80	0.2574
9.81	0.2577
9.82	0.2579
9.83	0.2581
9.84	0.2584
9.85	0.2584
9.86	0.2587
9.87	0.2590
9.88	0.2592
9.89	0.2595
9.90	0.2597
9.91	0.2598
9.92	0.2601
9.93	0.2603
9.94	0.2607
9.95	0.2609
9.96	0.2612
9.97	0.2613
9.98	0.2615
9.99	0.2617
10.00	0.2619
10.01	0.2621
10.02	0.2626
10.03	0.2628
10.04	0.2631
10.05	0.2633
10.06	0.2634
10.07	0.2636
10.08	0.2638
10.09	0.2639
10.10	0.2641
10.11	0.2643
10.12	0.2645
10.13	0.2648
10.14	0.2648
10.15	0.2652
10.16	0.2653
10.17	0.2654
10.18	0.2657
10.19	0.2658
10.20	0.2660
10.21	0.2662
10.22	0.2663
10.23	0.2665
10.24	0.2666
10.25	0.2666
10.250	0.2667
10.26	0.2671
10.27	0.2674
10.28	0.2679
10.29	0.2681
10.30	0.2682
10.31	0.2684
10.32	0.2686
10.33	0.2688
10.34	0.2691
10.35	0.2693
10.36	0.2693
10.37	0.2696
10.38	0.2696
10.40	0.2699
10.41	0.2699
10.42	0.2701
10.43	0.2703
10.44	0.2705
10.45	0.2705
10.46	0.2705
10.460	0.2706
10.47	0.2711
10.48	0.2711
10.49	0.2712
10.50	0.2713
10.51	0.2715
10.52	0.2717
10.53	0.2719
10.54	0.2721
10.55	0.2730
10.56	0.2732
10.57	0.2732
10.58	0.2732
10.59	0.2734
10.60	0.2736
10.61	0.2738
10.62	0.2741
10.63	0.2743
10.64	0.2745
10.65	0.2748
10.66	0.2750
10.67	0.2753
10.68	0.2756
10.69	0.2758
10.70	0.2761
10.71	0.2763
10.72	0.2765
10.73	0.2767
10.74	0.2769
10.75	0.2771
10.76	0.2773
10.77	0.2776
10.78	0.2778
10.79	0.2779
10.80	0.2783
10.81	0.2786
10.82	0.2787
10.83	0.2788
10.84	0.2789
10.85	0.2789
10.850	0.2790
10.86	0.2793
10.87	0.2795
10.88	0.2797
10.89	0.2799
10.90	0.2802
10.91	0.2804
10.92	0.2807
10.93	0.2808
10.94	0.2810
10.95	0.2811
10.96	0.2813
10.97	0.2814
10.98	0.2817
10.99	0.2819
11.00	0.2822
11.01	0.2825
11.02	0.2827
11.03	0.2830
11.04	0.2833
11.05	0.2836
11.06	0.2838
11.07	0.2839
11.08	0.2840
11.09	0.2841
11.10	0.2843
11.11	0.2844
11.12	0.2846
11.13	0.2848
11.14	0.2851
11.15	0.2854
11.16	0.2856
11.17	0.2859
11.18	0.2861
11.19	0.2864
11.20	0.2867
11.21	0.2869
11.22	0.2872
11.23	0.2873
11.24	0.2876
11.25	0.2878
11.26	0.2881
11.27	0.2883
11.28	0.2885
11.29	0.2888
11.30	0.2891
11.31	0.2893
11.32	0.2895
11.33	0.2898
11.34	0.2900
11.35	0.2903
11.36	0.2906
11.37	0.2908
11.38	0.2911
11.39	0.2913
11.40	0.2916
11.41	0.2918
11.42	0.2920
11.43	0.2923
11.44	0.2923
11.440	0.2925
11.45	0.2927
11.46	0.2930
11.47	0.2932
11.48	0.2935
11.49	0.2938
11.50	0.2940
11.51	0.2942
11.52	0.2945
11.53	0.2947
11.54	0.2949
11.55	0.2952
11.56	0.2955
11.57	0.2957
11.58	0.2960
11.59	0.2963
11.60	0.2966
11.61	0.2969
11.62	0.2972
11.63	0.2974
11.64	0.2977
11.65	0.2979
11.66	0.2982
11.67	0.2985
11.68	0.2985
11.680	0.2986
11.69	0.2990
11.70	0.2993
11.71	0.2996
11.72	0.2998
11.73	0.3001
11.74	0.3003
11.75	0.3006
11.76	0.3009
11.77	0.3011
11.78	0.3014
11.79	0.3017
11.80	0.3020
11.81	0.3022
11.82	0.3025
11.83	0.3028
11.84	0.3031
11.85	0.3034
11.86	0.3036
11.87	0.3039
11.88	0.3042
11.89	0.3045
11.90	0.3048
11.91	0.3051
11.92	0.3051
11.920	0.3052
11.93	0.3057
11.94	0.3060
11.95	0.3063
11.96	0.3066
11.97	0.3069
11.98	0.3072
11.99	0.3075
12.00	0.3077
12.01	0.3080
12.02	0.3082
12.03	0.3085
12.04	0.3087
12.05	0.3087
12.050	0.3089
12.06	0.3093
12.07	0.3096
12.08	0.3099
12.09	0.3102
12.10	0.3105
12.11	0.3108
12.12	0.3110
12.13	0.3113
12.14	0.3116
12.15	0.3119
12.16	0.3122
12.17	0.3125
12.18	0.3128
12.19	0.3131
12.20	0.3134
12.21	0.3137
12.22	0.3140
12.23	0.3142
12.24	0.3145
12.25	0.3147
12.26	0.3150
12.27	0.3153
12.28	0.3155
12.29	0.3158
12.30	0.3160
12.31	0.3163
12.32	0.3166
12.33	0.3170
12.34	0.3172
12.35	0.3175
12.36	0.3178
12.37	0.3180
12.38	0.3183
12.39	0.3185
12.40	0.3188
12.41	0.3191
12.42	0.3193
12.43	0.3195
12.44	0.3198
12.45	0.3200
12.46	0.3203
12.47	0.3206
12.48	0.3207
12.49	0.3210
12.50	0.3213
12.51	0.3215
12.52	0.3217
12.53	0.3219
12.54	0.3221
12.55	0.3224
12.56	0.3226
12.57	0.3228
12.58	0.3231
12.59	0.3233
12.60	0.3235
12.61	0.3237
12.62	0.3239
12.63	0.3241
12.64	0.3244
12.65	0.3245
12.66	0.3248
12.67	0.3250
12.68	0.3252
12.69	0.3254
12.70	0.3256
12.71	0.3258
12.72	0.3260
12.73	0.3263
12.74	0.3265
12.75	0.3267
12.76	0.3269
12.77	0.3271
12.78	0.3273
12.79	0.3275
12.80	0.3277
12.81	0.3279
12.82	0.3281
12.83	0.3283
12.84	0.3285
12.85	0.3287
12.86	0.3288
12.87	0.3290
12.88	0.3292
12.89	0.3294
12.90	0.3296
12.91	0.3298
12.92	0.3299
12.93	0.3301
12.94	0.3303
12.95	0.3305
12.96	0.3307
12.97	0.3308
12.98	0.3310
12.99	0.3311
13.00	0.3313
13.01	0.3315
13.02	0.3316
13.03	0.3318
13.04	0.3319
13.05	0.3321
13.06	0.3322
13.07	0.3324
13.08	0.3326
13.09	0.3327
13.10	0.3329
13.11	0.3330
13.12	0.3332
13.13	0.3333
13.14	0.3335
13.15	0.3337
13.16	0.3338
13.17	0.3339
13.18	0.3341
13.19	0.3342
13.20	0.3343
13.21	0.3344
13.22	0.3346
13.23	0.3347
13.24	0.3349
13.25	0.3350
13.26	0.3351
13.27	0.3353
13.28	0.3354
13.29	0.3355
13.30	0.3356
13.31	0.3357
13.32	0.3358
13.33	0.3360
13.34	0.3361
13.35	0.3362
13.36	0.3363
13.37	0.3364
13.38	0.3365
13.39	0.3367
13.40	0.3369
13.41	0.3370
13.42	0.3371
13.43	0.3372
13.44	0.3373
13.45	0.3374
13.46	0.3375
13.47	0.3376
13.48	0.3377
13.49	0.3378
13.50	0.3379
13.51	0.3380
13.52	0.3381
13.53	0.3382
13.54	0.3383
13.55	0.3384
13.56	0.3385
13.57	0.3387
13.58	0.3387
13.59	0.3389
13.60	0.3390
13.61	0.3391
13.62	0.3392
13.63	0.3393
13.64	0.3394
13.65	0.3395
13.66	0.3396
13.67	0.3397
13.68	0.3398
13.69	0.3398
13.70	0.3399
13.71	0.3400
13.72	0.3401
13.73	0.3402
13.74	0.3402
13.75	0.3403
13.76	0.3405
13.77	0.3405
13.78	0.3406
13.79	0.3407
13.80	0.3408
13.81	0.3409
13.82	0.3410
13.83	0.3411
13.84	0.3412
13.85	0.3413
13.86	0.3414
13.87	0.3415
13.88	0.3416
13.89	0.3417
13.90	0.3418
13.91	0.3418
13.92	0.3419
13.93	0.3420
13.94	0.3421
13.95	0.3422
13.96	0.3422
13.97	0.3423
13.98	0.3424
13.99	0.3425
14.00	0.3426
14.01	0.3426
14.02	0.3427
14.03	0.3428
14.04	0.3428
14.05	0.3429
14.06	0.3430
14.07	0.3430
14.08	0.3431
14.09	0.3431
14.090	0.3431
14.10	0.3432
14.11	0.3433
14.12	0.3434
14.13	0.3434
14.14	0.3435
14.15	0.3435
14.16	0.3436
14.17	0.3437
14.18	0.3437
14.19	0.3438
14.20	0.3438
14.21	0.3439
14.22	0.3439
14.23	0.3440
14.24	0.3441
14.25	0.3441
14.26	0.3441
14.27	0.3442
14.28	0.3443
14.29	0.3443
14.30	0.3444
14.31	0.3444
14.32	0.3445
14.33	0.3445
14.34	0.3446
14.35	0.3446
14.36	0.3447
14.37	0.3447
14.38	0.3447
14.39	0.3448
14.40	0.3448
14.41	0.3449
14.42	0.3449
14.43	0.3450
14.44	0.3450
14.45	0.3451
14.46	0.3451
14.47	0.3452
14.48	0.3452
14.49	0.3453
14.50	0.3453
14.51	0.3453
14.52	0.3454
14.53	0.3454
14.54	0.3455
14.55	0.3455
14.56	0.3455
14.57	0.3455
14.570	0.3456
14.58	0.3456
14.59	0.3456
14.60	0.3457
14.61	0.3457
14.62	0.3458
14.63	0.3458
14.64	0.3458
14.65	0.3458
14.66	0.3459
14.67	0.3459
14.68	0.3459
14.69	0.3460
14.70	0.3460
14.71	0.3461
14.72	0.3461
14.73	0.3461
14.74	0.3462
14.75	0.3462
14.76	0.3462
14.77	0.3462
14.78	0.3463
14.79	0.3463
14.80	0.3463
14.81	0.3464
14.82	0.3464
14.83	0.3464
14.84	0.3464
14.85	0.3465
14.86	0.3465
14.87	0.3465
14.88	0.3465
14.89	0.3466
14.90	0.3466
14.91	0.3466
14.92	0.3466
14.93	0.3467
14.94	0.3467
14.95	0.3467
14.96	0.3467
14.97	0.3468
14.98	0.3468
14.99	0.3468
15.00	0.3468
15.01	0.3469
15.02	0.3469
15.03	0.3469
15.04	0.3469
15.05	0.3469
15.06	0.3470
15.07	0.3470
15.08	0.3470
15.09	0.3470
15.10	0.3470
15.11	0.3471
15.12	0.3471
15.13	0.3471
15.14	0.3471
15.15	0.3471
15.16	0.3472
15.17	0.3472
15.18	0.3472
15.19	0.3472
15.20	0.3472
15.21	0.3472
15.22	0.3473
15.23	0.3473
15.24	0.3473
15.25	0.3473
15.26	0.3473
15.27	0.3473
15.28	0.3474
15.29	0.3474
15.30	0.3474
15.31	0.3474
15.32	0.3474
15.33	0.3474
15.34	0.3475
15.35	0.3475
15.36	0.3475
15.37	0.3475
15.38	0.3475
15.39	0.3476
15.40	0.3476
15.41	0.3476
15.42	0.3476
15.43	0.3476
15.44	0.3476
15.45	0.3476
15.46	0.3477
15.47	0.3477
15.48	0.3477
15.49	0.3477
15.50	0.3477
15.51	0.3477
15.52	0.3477
15.53	0.3477
15.54	0.3478
15.55	0.3478
15.56	0.3478
15.57	0.3478
15.58	0.3478
15.59	0.3478
15.60	0.3479
15.61	0.3479
15.62	0.3479
15.63	0.3479
15.64	0.3479
15.65	0.3479
15.66	0.3479
15.67	0.3479
15.68	0.3479
15.69	0.3479
15.70	0.3480
15.71	0.3480
15.72	0.3480
15.73	0.3480
15.74	0.3480
15.75	0.3480
15.76	0.3480
15.77	0.3480
15.78	0.3480
15.79	0.3481
15.80	0.3481
15.81	0.3481
15.82	0.3481
15.83	0.3481
15.84	0.3481
15.85	0.3481
15.86	0.3481
15.87	0.3481
15.88	0.3481
15.89	0.3482
15.90	0.3482
15.91	0.3482
15.92	0.3482
15.93	0.3482
15.94	0.3482
15.95	0.3482
15.96	0.3482
15.97	0.3482
15.98	0.3483
15.99	0.3483
16.00	0.3483
16.01	0.3483
16.02	0.3483
16.03	0.3483
16.04	0.3483
16.05	0.3483
16.06	0.3483
16.07	0.3483
16.08	0.3483
16.09	0.3484
16.10	0.3484
16.11	0.3484
16.12	0.3484
16.13	0.3484
16.14	0.3484
16.15	0.3484
16.16	0.3485
16.17	0.3485
16.18	0.3485
16.19	0.3485
16.20	0.3485
16.21	0.3485
16.22	0.3485
16.23	0.3485
16.24	0.3485
16.25	0.3485
16.26	0.3485
16.27	0.3485
16.28	0.3485
16.29	0.3486
16.30	0.3486
16.31	0.3486
16.32	0.3486
16.33	0.3486
16.34	0.3486
16.35	0.3486
16.36	0.3486
16.37	0.3486
16.38	0.3486
16.39	0.3486
16.40	0.3486
16.41	0.3486
16.42	0.3486
16.43	0.3487
16.44	0.3487
16.45	0.3487
16.46	0.3487
16.47	0.3487
16.48	0.3487
16.49	0.3487
16.50	0.3487
16.51	0.3487
16.52	0.3487
16.53	0.3487
16.54	0.3487
16.55	0.3487
16.56	0.3488
16.57	0.3488
16.58	0.3488
16.59	0.3488
16.60	0.3488
16.61	0.3488
16.62	0.3488
16.63	0.3488
16.64	0.3488
16.65	0.3488
16.66	0.3488
16.67	0.3488
16.68	0.3488
16.69	0.3488
16.70	0.3488
16.71	0.3488
16.72	0.3488
16.73	0.3488
16.74	0.3489
16.75	0.3489
16.76	0.3489
16.77	0.3489
16.78	0.3489
16.79	0.3489
16.80	0.3489
16.81	0.3489
16.82	0.3489
16.83	0.3489
16.84	0.3489
16.85	0.3489
16.86	0.3489
16.87	0.3489
16.88	0.3489
16.89	0.3489
16.90	0.3489
16.91	0.3489
16.92	0.3490
16.93	0.3490
16.94	0.3490
16.95	0.3490
16.96	0.3490
16.97	0.3490
16.98	0.3490
16.99	0.3490
17.00	0.3490

==> figures/cracking/data/comparison-population-level/mc-data-CSDN-100W-all-SEMANTIC.txt <==
a   b
0.0   0.0
0.001	0.0032
0.31	0.0048
0.49	0.0200
0.81	0.0209
0.93	0.0210
1.02	0.0218
1.18	0.0221
1.24	0.0224
1.35	0.0224
1.36	0.0228
1.40	0.0229
1.43	0.0232
1.45	0.0232
1.49	0.0235
1.50	0.0235
1.53	0.0238
1.56	0.0243
1.58	0.0243
1.59	0.0244
1.61	0.0250
1.65	0.0257
1.66	0.0293
1.71	0.0293
1.72	0.0293
1.73	0.0294
1.75	0.0295
1.77	0.0297
1.78	0.0297
1.79	0.0305
1.81	0.0305
1.84	0.0306
1.87	0.0307
1.88	0.0307
1.90	0.0308
1.92	0.0308
1.93	0.0308
1.94	0.0322
1.95	0.0324
1.96	0.0324
1.97	0.0325
1.98	0.0326
2.00	0.0326
2.01	0.0344
2.02	0.0345
2.03	0.0353
2.04	0.0356
2.05	0.0357
2.06	0.0358
2.08	0.0359
2.09	0.0361
2.10	0.0365
2.11	0.0368
2.13	0.0369
2.15	0.0370
2.16	0.0370
2.17	0.0370
2.19	0.0370
2.20	0.0371
2.21	0.0371
2.22	0.0371
2.23	0.0374
2.24	0.0374
2.26	0.0375
2.27	0.0375
2.31	0.0375
2.32	0.0380
2.35	0.0380
2.36	0.0380
2.37	0.0381
2.41	0.0382
2.43	0.0382
2.44	0.0382
2.45	0.0383
2.48	0.0385
2.52	0.0386
2.53	0.0387
2.56	0.0390
2.57	0.0390
2.60	0.0391
2.61	0.0395
2.64	0.0396
2.65	0.0396
2.69	0.0397
2.70	0.0397
2.71	0.0398
2.73	0.0398
2.74	0.0398
2.77	0.0400
2.79	0.0400
2.80	0.0403
2.87	0.0404
2.88	0.0405
2.91	0.0405
2.95	0.0409
2.99	0.0412
3.03	0.0413
3.08	0.0417
3.12	0.0419
3.13	0.0420
3.16	0.0422
3.17	0.0422
3.22	0.0428
3.23	0.0428
3.27	0.0432
3.28	0.0432
3.31	0.0439
3.36	0.0443
3.40	0.0446
3.41	0.0446
3.45	0.0453
3.50	0.0463
3.54	0.0466
3.55	0.0466
3.59	0.0472
3.60	0.0472
3.64	0.0493
3.69	0.0493
3.72	0.0505
3.73	0.0505
3.77	0.0524
3.81	0.0529
3.82	0.0529
3.86	0.0551
3.87	0.0551
3.90	0.0568
3.91	0.0568
3.94	0.0581
3.95	0.0581
3.97	0.0584
3.98	0.0592
4.01	0.0595
4.02	0.0599
4.03	0.0599
4.06	0.0621
4.07	0.0621
4.10	0.0640
4.11	0.0644
4.15	0.0644
4.19	0.0653
4.20	0.0673
4.21	0.0673
4.24	0.0684
4.25	0.0697
4.26	0.0697
4.31	0.0721
4.32	0.0728
4.33	0.0734
4.34	0.0738
4.40	0.0745
5.01	0.0759
5.02	0.0783
5.44	0.0804
5.45	0.0804
5.46	0.0865
5.47	0.0907
5.48	0.0942
5.49	0.0942
5.50	0.0953
5.51	0.0986
5.52	0.1015
5.63	0.1038
5.64	0.1078
5.65	0.1107
5.66	0.1134
5.67	0.1134
5.70	0.1161
5.71	0.1187
5.72	0.1205
5.73	0.1226
5.74	0.1245
5.75	0.1245
5.76	0.1269
5.77	0.1291
5.78	0.1306
5.79	0.1310
5.82	0.1352
5.83	0.1371
5.84	0.1371
5.86	0.1413
5.87	0.1432
5.88	0.1442
5.89	0.1449
5.90	0.1477
5.91	0.1484
5.92	0.1506
5.93	0.1512
5.94	0.1518
5.95	0.1537
5.96	0.1543
5.97	0.1549
5.98	0.1554
5.99	0.1560
6.00	0.1566
6.01	0.1571
6.02	0.1583
6.03	0.1583
6.07	0.1588
6.08	0.1593
6.09	0.1603
6.10	0.1608
6.11	0.1617
6.12	0.1620
6.13	0.1648
6.14	0.1652
6.15	0.1656
6.16	0.1656
6.17	0.1695
6.18	0.1700
6.19	0.1704
6.20	0.1708
6.21	0.1716
6.22	0.1723
6.23	0.1728
6.24	0.1734
6.25	0.1738
6.26	0.1743
6.27	0.1746
6.28	0.1749
6.29	0.1758
6.30	0.1762
6.31	0.1766
6.32	0.1770
6.33	0.1774
6.34	0.1778
6.35	0.1780
6.36	0.1783
6.37	0.1787
6.38	0.1791
6.39	0.1800
6.40	0.1803
6.41	0.1807
6.42	0.1810
6.43	0.1814
6.44	0.1817
6.45	0.1821
6.46	0.1822
6.48	0.1854
6.50	0.1857
6.51	0.1862
6.52	0.1868
6.53	0.1872
6.54	0.1872
6.64	0.2106
6.65	0.2111
6.66	0.2116
6.67	0.2121
6.68	0.2131
6.69	0.2131
6.70	0.2134
6.71	0.2138
6.73	0.2244
6.74	0.2247
6.75	0.2253
6.76	0.2258
6.77	0.2263
6.78	0.2266
6.79	0.2270
6.80	0.2275
6.81	0.2279
6.82	0.2280
6.84	0.2281
6.85	0.2287
6.86	0.2290
6.87	0.2295
6.88	0.2301
6.89	0.2305
6.90	0.2308
6.91	0.2312
6.92	0.2317
6.93	0.2321
6.94	0.2327
6.95	0.2329
6.96	0.2333
6.97	0.2338
6.98	0.2358
6.99	0.2360
7.00	0.2367
7.01	0.2372
7.02	0.2374
7.03	0.2448
7.04	0.2452
7.05	0.2454
7.06	0.2459
7.07	0.2461
7.08	0.2468
7.09	0.2472
7.10	0.2476
7.11	0.2479
7.12	0.2489
7.13	0.2492
7.14	0.2498
7.15	0.2511
7.16	0.2522
7.17	0.2525
7.18	0.2528
7.19	0.2533
7.20	0.2538
7.21	0.2544
7.22	0.2552
7.23	0.2553
7.24	0.2558
7.25	0.2563
7.26	0.2566
7.27	0.2568
7.28	0.2618
7.29	0.2622
7.30	0.2624
7.31	0.2627
8.09	0.3049
8.10	0.3071
8.11	0.3093
8.12	0.3115
8.13	0.3138
8.14	0.3157
8.18	0.3392
8.19	0.3465
8.20	0.3483
8.21	0.3499
8.22	0.3512
8.23	0.3530
8.24	0.3537
8.25	0.3551
8.26	0.3567
8.27	0.3585
8.28	0.3600
8.29	0.3610
8.30	0.3618
8.31	0.3627
8.32	0.3662
8.33	0.3711
8.34	0.3719
8.35	0.3728
8.36	0.3743
8.37	0.3752
8.38	0.3761
8.39	0.3769
8.40	0.3778
8.41	0.3786
8.42	0.3795
8.43	0.3804
8.44	0.3807
8.45	0.3816
8.46	0.3825
8.47	0.3832
8.48	0.3832
8.49	0.3855
8.50	0.3863
8.51	0.3871
8.52	0.3877
8.53	0.4307
8.54	0.4312
8.55	0.4321
8.56	0.4328
8.57	0.4340
8.58	0.4348
8.59	0.4367
8.60	0.4374
8.61	0.4383
8.62	0.4389
8.63	0.4397
8.64	0.4400
8.65	0.4406
8.66	0.4413
8.67	0.4425
8.68	0.4430
8.69	0.4442
8.70	0.4448
8.71	0.4464
8.72	0.4473
8.73	0.4480
8.74	0.4698
8.75	0.4701
8.76	0.4709
8.77	0.4713
8.78	0.4720
8.79	0.4730
8.80	0.4739
8.81	0.4745
8.82	0.4749
8.83	0.4756
8.84	0.4767
8.85	0.4773
8.86	0.4783
8.87	0.4788
8.88	0.4788
8.89	0.4800
8.90	0.4806
8.91	0.4812
8.92	0.4818
8.93	0.4823
8.94	0.4829
8.95	0.4834
8.96	0.4840
8.97	0.4846
8.98	0.4851
8.99	0.4853
9.00	0.4859
9.01	0.4864
9.02	0.4871
9.03	0.4877
9.04	0.4883
9.05	0.4890
9.06	0.4894
9.07	0.4928
9.08	0.4933
9.09	0.4933
9.10	0.4937
9.11	0.4962
9.12	0.4967
9.13	0.4972
9.14	0.4979
9.15	0.4985
9.16	0.4993
9.17	0.5009
9.18	0.5017
9.19	0.5031
9.20	0.5034
9.21	0.5045
9.22	0.5056
9.23	0.5065
9.24	0.5071
9.25	0.5076
9.26	0.5084
9.27	0.5091
9.28	0.5096
9.29	0.5096
9.30	0.5101
9.31	0.5106
9.32	0.5112
9.33	0.5117
9.34	0.5121
9.35	0.5130
9.36	0.5133
9.37	0.5139
9.38	0.5145
9.39	0.5151
9.40	0.5157
9.41	0.5164
9.42	0.5171
9.43	0.5185
9.44	0.5190
9.45	0.5195
9.46	0.5200
9.47	0.5208
9.48	0.5218
9.49	0.5244
9.50	0.5251
9.51	0.5257
9.52	0.5266
9.53	0.5271
9.54	0.5279
9.55	0.5286
9.56	0.5295
9.57	0.5300
9.58	0.5309
9.59	0.5318
9.60	0.5366
9.61	0.5372
9.62	0.5376
9.63	0.5376
9.64	0.5386
9.65	0.5395
9.66	0.5403
9.67	0.5406
9.68	0.5413
9.69	0.5423
9.70	0.5427
9.71	0.5437
9.72	0.5444
9.73	0.5452
9.74	0.5463
9.75	0.5469
9.76	0.5476
9.77	0.5483
9.78	0.5487
9.79	0.5493
9.80	0.5500
9.81	0.5504
9.82	0.5510
9.83	0.5517
9.84	0.5531
9.85	0.5538
9.86	0.5544
9.87	0.5553
9.88	0.5558
9.89	0.5562
9.90	0.5570
9.91	0.5573
9.92	0.5582
9.93	0.5590
9.94	0.5599
9.95	0.5604
9.96	0.5614
9.97	0.5774
9.98	0.5783
9.99	0.5790
10.00	0.5803
10.01	0.5807
10.02	0.5817
10.03	0.5823
10.04	0.5827
10.05	0.5833
10.06	0.5842
10.07	0.5849
10.08	0.5854
10.09	0.5863
10.10	0.5866
10.11	0.5873
10.12	0.5878
10.13	0.5882
10.14	0.5892
10.15	0.5895
10.17	0.5897
10.18	0.5905
10.19	0.5912
10.20	0.5919
10.21	0.5925
10.22	0.5942
10.23	0.5955
10.24	0.5968
10.25	0.5970
10.26	0.5976
10.27	0.5985
10.28	0.5994
10.29	0.6000
10.30	0.6004
10.31	0.6013
10.32	0.6020
10.33	0.6028
10.34	0.6038
10.35	0.6042
10.36	0.6048
10.37	0.6062
10.38	0.6069
10.39	0.6080
10.40	0.6086
10.41	0.6092
10.42	0.6092
10.43	0.6100
10.44	0.6109
10.45	0.6113
10.46	0.6120
10.47	0.6130
10.48	0.6134
10.49	0.6141
10.50	0.6153
10.51	0.6163
10.52	0.6168
10.53	0.6190
10.54	0.6196
10.55	0.6202
10.56	0.6216
10.57	0.6217
10.58	0.6221
10.59	0.6229
10.60	0.6235
10.61	0.6238
10.62	0.6242
10.63	0.6249
10.64	0.6251
10.65	0.6260
10.66	0.6264
10.67	0.6278
10.68	0.6285
10.69	0.6288
10.70	0.6294
10.71	0.6302
10.72	0.6305
10.73	0.6313
10.74	0.6322
10.75	0.6330
10.76	0.6330
10.77	0.6334
10.78	0.6344
10.79	0.6352
10.80	0.6362
10.81	0.6367
10.82	0.6375
10.83	0.6380
10.84	0.6387
10.85	0.6393
10.86	0.6401
10.87	0.6405
10.88	0.6412
10.89	0.6412
10.90	0.6420
10.91	0.6424
10.92	0.6432
10.93	0.6438
10.94	0.6444
10.95	0.6451
10.96	0.6457
10.97	0.6457
10.98	0.6464
10.99	0.6470
11.00	0.6472
11.01	0.6477
11.02	0.6485
11.03	0.6492
11.04	0.6499
11.05	0.6503
11.06	0.6511
11.07	0.6515
11.08	0.6523
11.09	0.6529
11.10	0.6531
11.11	0.6537
11.12	0.6540
11.13	0.6548
11.14	0.6553
11.15	0.6561
11.16	0.6568
11.17	0.6573
11.18	0.6587
11.19	0.6591
11.20	0.6602
11.21	0.6608
11.22	0.6608
11.23	0.6616
11.24	0.6622
11.25	0.6628
11.26	0.6631
11.27	0.6637
11.28	0.6642
11.29	0.6648
11.30	0.6648
11.31	0.6651
11.32	0.6654
11.33	0.6662
11.34	0.6699
11.35	0.6704
11.36	0.6709
11.37	0.6715
11.38	0.6715
11.41	0.6718
11.42	0.6725
11.43	0.6734
11.44	0.6742
11.45	0.6747
11.47	0.6748
11.48	0.6758
11.49	0.6763
11.50	0.6770
11.51	0.6775
11.52	0.6786
11.53	0.6790
11.54	0.6796
11.55	0.6796
11.56	0.6800
11.57	0.6803
11.58	0.6808
11.59	0.6812
11.60	0.6818
11.61	0.6823
11.62	0.6828
11.63	0.6834
11.64	0.6839
11.65	0.6843
11.66	0.6846
11.67	0.6848
11.68	0.6851
11.69	0.6858
11.70	0.6862
11.71	0.6867
11.72	0.6872
11.73	0.6878
11.74	0.6884
11.75	0.6890
11.76	0.6895
11.77	0.6899
11.78	0.6903
11.79	0.6906
11.80	0.6913
11.81	0.6917
11.82	0.6922
11.83	0.6929
11.84	0.6933
11.85	0.6936
11.86	0.6942
11.87	0.6942
11.90	0.6949
11.91	0.6952
11.92	0.6957
11.93	0.6962
11.94	0.6962
11.96	0.6964
11.97	0.6967
11.98	0.6971
11.99	0.6975
12.00	0.6979
12.01	0.6985
12.02	0.6990
12.03	0.6996
12.04	0.7002
12.05	0.7006
12.06	0.7011
12.07	0.7013
12.08	0.7018
12.09	0.7022
12.10	0.7025
12.11	0.7031
12.12	0.7034
12.13	0.7036
12.14	0.7040
12.15	0.7043
12.17	0.7043
12.60	0.7064
12.61	0.7077
12.62	0.7089
12.63	0.7097
12.64	0.7113
12.65	0.7127
12.66	0.7134
12.67	0.7143
12.68	0.7149
12.69	0.7208
12.70	0.7210
12.71	0.7211
12.72	0.7211
12.74	0.7218
12.75	0.7232
12.76	0.7241
12.77	0.7249
12.78	0.7256
12.79	0.7263
12.80	0.7267
12.81	0.7273
12.82	0.7281
12.83	0.7287
12.84	0.7287
12.85	0.7294
12.86	0.7302
12.87	0.7307
12.88	0.7311
12.94	0.7312
12.95	0.7319
12.96	0.7320
12.97	0.7323
12.98	0.7331
12.99	0.7336
13.00	0.7340
13.05	0.7342
13.06	0.7342
13.08	0.7346
13.09	0.7351
13.10	0.7356
13.11	0.7361
13.12	0.7365
13.13	0.7369
13.14	0.7374
13.15	0.7379
13.16	0.7384
13.17	0.7387
13.18	0.7391
13.19	0.7396
13.20	0.7400
13.21	0.7405
13.22	0.7411
13.23	0.7415
13.24	0.7419
13.25	0.7425
13.26	0.7429
13.27	0.7433
13.28	0.7436
13.29	0.7440
13.30	0.7443
13.31	0.7445
13.32	0.7448
13.33	0.7452
13.34	0.7457
13.35	0.7460
13.36	0.7463
13.37	0.7472
13.38	0.7475
13.39	0.7479
13.40	0.7482
13.42	0.7483
13.43	0.7487
13.44	0.7491
13.45	0.7495
13.46	0.7498
13.47	0.7500
13.48	0.7503
13.49	0.7506
13.50	0.7509
13.51	0.7514
13.52	0.7517
13.53	0.7519
13.54	0.7523
13.55	0.7525
13.56	0.7528
13.57	0.7529
13.58	0.7532
13.59	0.7534
13.60	0.7536
13.61	0.7539
13.62	0.7542
13.63	0.7544
13.64	0.7545
13.66	0.7548
13.67	0.7551
13.68	0.7553
13.69	0.7553
13.70	0.7559
13.71	0.7561
13.72	0.7563
13.73	0.7566
13.74	0.7568
13.75	0.7570
13.76	0.7575
13.77	0.7576
13.78	0.7578
13.79	0.7578
13.80	0.7581
13.81	0.7583
13.82	0.7585
13.83	0.7586
13.84	0.7588
13.85	0.7589
13.86	0.7591
13.87	0.7591
13.88	0.7594
13.89	0.7596
13.90	0.7598
13.91	0.7600
13.92	0.7601
13.93	0.7603
13.99	0.7604
14.00	0.7607
14.01	0.7611
14.02	0.7613
14.03	0.7615
14.04	0.7617
14.05	0.7619
14.06	0.7621
14.07	0.7623
14.08	0.7625
14.09	0.7626
14.10	0.7630
14.11	0.7632
14.12	0.7634
14.13	0.7635
14.14	0.7637
14.15	0.7639
14.16	0.7641
14.17	0.7643
14.18	0.7645
14.19	0.7647
14.20	0.7649
14.21	0.7652
14.22	0.7653
14.23	0.7655
14.24	0.7656
14.25	0.7658
14.26	0.7660
14.27	0.7661
14.28	0.7663
14.29	0.7667
14.30	0.7668
14.31	0.7670
14.32	0.7671
14.33	0.7673
14.34	0.7676
14.35	0.7679
14.36	0.7681
14.37	0.7682
14.38	0.7684
14.39	0.7686
14.40	0.7686
14.57	0.7690
14.58	0.7692
14.59	0.7695
14.60	0.7697
14.61	0.7700
14.62	0.7702
14.63	0.7704
14.64	0.7706
14.65	0.7708
14.66	0.7710
14.67	0.7712
14.69	0.7714
14.70	0.7716
14.71	0.7718
14.72	0.7720
14.73	0.7721
14.74	0.7723
14.75	0.7725
14.76	0.7726
14.77	0.7728
14.78	0.7729
14.79	0.7731
14.80	0.7733
14.81	0.7735
14.82	0.7737
14.83	0.7738
14.84	0.7740
14.85	0.7742
14.86	0.7744
14.87	0.7745
14.88	0.7746
14.89	0.7748
14.90	0.7750
14.91	0.7752
14.92	0.7753
14.93	0.7754
14.94	0.7755
14.95	0.7757
14.96	0.7758
15.02	0.7759
15.03	0.7761
15.04	0.7762
15.05	0.7763
15.06	0.7765
15.07	0.7766
15.08	0.7768
15.09	0.7769
15.10	0.7770
15.11	0.7772
15.12	0.7773
15.13	0.7775
15.14	0.7776
15.15	0.7777
15.16	0.7778
15.17	0.7780
15.18	0.7781
15.19	0.7782
15.20	0.7783
15.21	0.7784
15.22	0.7785
15.23	0.7786
15.24	0.7787
15.25	0.7787
15.27	0.7787
15.28	0.7788
15.29	0.7789
15.30	0.7790
15.31	0.7792
15.32	0.7793
15.33	0.7794
15.34	0.7795
15.35	0.7795
15.36	0.7797
15.37	0.7798
15.38	0.7799
15.39	0.7800
15.40	0.7801
15.41	0.7802
15.42	0.7803
15.43	0.7804
15.44	0.7805
15.45	0.7806
15.46	0.7807
15.47	0.7808
15.48	0.7809
15.49	0.7810
15.50	0.7810
15.51	0.7811
15.52	0.7812
15.53	0.7814
15.54	0.7815
15.55	0.7816
15.56	0.7817
15.57	0.7818
15.58	0.7819
15.59	0.7820
15.60	0.7820
15.61	0.7821
15.62	0.7822
15.63	0.7823
15.64	0.7824
15.65	0.7824
15.66	0.7825
15.67	0.7826
15.68	0.7827
15.69	0.7828
15.70	0.7828
15.71	0.7829
15.72	0.7829
15.73	0.7831
15.74	0.7832
15.75	0.7832
15.76	0.7833
15.77	0.7834
15.78	0.7834
15.81	0.7834
15.82	0.7835
15.83	0.7836
15.84	0.7836
15.85	0.7838
15.87	0.7838
15.88	0.7840
15.89	0.7843
15.90	0.7844
15.91	0.7844
15.92	0.7845
15.93	0.7845
15.94	0.7846
15.95	0.7847
15.96	0.7847
15.97	0.7848
15.98	0.7849
15.99	0.7849
16.00	0.7850
16.01	0.7851
16.02	0.7852
16.03	0.7852
16.05	0.7852
16.06	0.7853
16.07	0.7858
16.08	0.7859
16.09	0.7859
16.10	0.7860
16.11	0.7861
16.12	0.7862
16.13	0.7862
16.14	0.7863
16.15	0.7863
16.16	0.7864
16.17	0.7865
16.18	0.7865
16.19	0.7866
16.20	0.7867
16.21	0.7867
16.22	0.7868
16.23	0.7869
16.24	0.7869
16.25	0.7870
16.26	0.7870
16.27	0.7871
16.28	0.7872
16.29	0.7872
16.30	0.7873
16.31	0.7873
16.32	0.7874
16.33	0.7875
16.34	0.7875
16.35	0.7876
16.36	0.7876
16.37	0.7877
16.38	0.7877
16.39	0.7878
16.40	0.7878
16.41	0.7879
16.42	0.7880
16.43	0.7881
16.44	0.7881
16.45	0.7882
16.46	0.7882
16.47	0.7883
16.48	0.7883
16.49	0.7884
16.50	0.7885
16.51	0.7885
16.52	0.7886
16.53	0.7886
16.54	0.7887
16.55	0.7887
16.56	0.7888
16.57	0.7888
16.58	0.7889
16.59	0.7890
16.60	0.7890
16.61	0.7891
16.62	0.7891
16.63	0.7892
16.64	0.7892
16.65	0.7892
16.66	0.7893
16.67	0.7893
16.68	0.7894
16.69	0.7894
16.70	0.7895
16.71	0.7895
16.72	0.7896
16.73	0.7896
16.74	0.7896
16.75	0.7897
16.89	0.7898
16.90	0.7899
16.91	0.7899
16.92	0.7900
16.93	0.7900
16.94	0.7901
16.95	0.7901
16.96	0.7902
16.97	0.7902
16.98	0.7903
16.99	0.7903


==> figures/cracking/data/comparison-population-level/mc-data-CSDN-100W-all-SEPCFG.txt <==
a   b
0.0   0.0
1.28	0.0000
1.68	0.0000
2.02	0.0000
2.58	0.0000
2.77	0.0000
2.82	0.0000
2.87	0.0000
3.01	0.0000
3.05	0.0000
3.07	0.0000
3.13	0.0000
3.28	0.0000
3.30	0.0000
3.38	0.0000
3.41	0.0000
3.47	0.0000
3.48	0.0000
3.58	0.0000
3.59	0.0000
3.60	0.0000
3.63	0.0000
3.64	0.0000
3.67	0.0000
3.69	0.0000
3.72	0.0000
3.73	0.0000
3.77	0.0000
3.78	0.0000
3.79	0.0000
3.81	0.0000
3.83	0.0000
3.84	0.0000
3.85	0.0000
3.86	0.0000
3.89	0.0000
3.90	0.0000
3.91	0.0000
3.92	0.0000
3.93	0.0000
3.94	0.0000
3.95	0.0000
3.97	0.0000
3.99	0.0000
4.00	0.0000
4.000	0.0000
4.01	0.0000
4.02	0.0000
4.03	0.0000
4.04	0.0000
4.06	0.0000
4.07	0.0000
4.08	0.0000
4.10	0.0000
4.11	0.0000
4.13	0.0000
4.14	0.0000
4.15	0.0000
4.16	0.0000
4.17	0.0000
4.18	0.0000
4.180	0.0000
4.19	0.0000
4.20	0.0000
4.200	0.0000
4.22	0.0000
4.23	0.0000
4.24	0.0000
4.26	0.0000
4.29	0.0000
4.30	0.0000
4.31	0.0000
4.32	0.0000
4.33	0.0000
4.34	0.0000
4.36	0.0000
4.37	0.0000
4.38	0.0000
4.39	0.0000
4.40	0.0000
4.41	0.0000
4.42	0.0000
4.43	0.0000
4.44	0.0000
4.45	0.0000
4.46	0.0000
4.47	0.0000
4.48	0.0000
4.480	0.0000
4.490	0.0000
4.50	0.0000
4.51	0.0000
4.52	0.0000
4.53	0.0000
4.54	0.0000
4.55	0.0000
4.56	0.0000
4.57	0.0000
4.58	0.0000
4.59	0.0000
4.60	0.0000
4.61	0.0000
4.62	0.0000
4.63	0.0000
4.64	0.0000
4.65	0.0000
4.66	0.0000
4.67	0.0000
4.68	0.0000
4.69	0.0000
4.70	0.0000
4.71	0.0000
4.72	0.0000
4.73	0.0000
4.74	0.0000
4.740	0.0000
4.75	0.0000
4.76	0.0000
4.77	0.0000
4.78	0.0000
4.79	0.0000
4.80	0.0000
4.81	0.0000
4.82	0.0000
4.83	0.0000
4.84	0.0000
4.85	0.0000
4.86	0.0000
4.87	0.0000
4.88	0.0000
4.880	0.0000
4.890	0.0000
4.90	0.0000
4.91	0.0000
4.910	0.0000
4.920	0.0000
4.93	0.0000
4.94	0.0000
4.95	0.0000
4.96	0.0001
4.97	0.0001
4.98	0.0001
4.99	0.0001
5.00	0.0001
5.000	0.0001
5.01	0.0001
5.02	0.0001
5.03	0.0001
5.04	0.0001
5.05	0.0001
5.06	0.0001
5.07	0.0001
5.08	0.0001
5.09	0.0001
5.090	0.0001
5.100	0.0001
5.11	0.0001
5.12	0.0001
5.13	0.0001
5.14	0.0001
5.15	0.0001
5.16	0.0001
5.17	0.0001
5.170	0.0001
5.18	0.0001
5.19	0.0001
5.190	0.0001
5.20	0.0001
5.21	0.0001
5.210	0.0001
5.220	0.0001
5.23	0.0001
5.24	0.0001
5.25	0.0001
5.26	0.0002
5.27	0.0002
5.270	0.0002
5.28	0.0002
5.29	0.0002
5.30	0.0002
5.300	0.0002
5.31	0.0002
5.32	0.0002
5.320	0.0002
5.330	0.0002
5.34	0.0002
5.35	0.0002
5.36	0.0002
5.360	0.0002
5.37	0.0002
5.38	0.0002
5.39	0.0002
5.40	0.0002
5.400	0.0002
5.410	0.0003
5.42	0.0003
5.43	0.0003
5.44	0.0003
5.440	0.0003
5.45	0.0003
5.46	0.0003
5.47	0.0003
5.48	0.0003
5.49	0.0003
5.490	0.0003
5.500	0.0004
5.510	0.0004
5.520	0.0005
5.53	0.0005
5.530	0.0005
5.54	0.0005
5.55	0.0005
5.550	0.0005
5.560	0.0005
5.57	0.0005
5.570	0.0005
5.580	0.0005
5.590	0.0006
5.600	0.0006
5.61	0.0006
5.610	0.0006
5.620	0.0006
5.630	0.0007
5.64	0.0007
5.65	0.0007
5.650	0.0007
5.66	0.0007
5.67	0.0007
5.68	0.0007
5.69	0.0007
5.690	0.0007
5.700	0.0008
5.710	0.0008
5.720	0.0008
5.73	0.0008
5.730	0.0008
5.740	0.0009
5.750	0.0009
5.760	0.0009
5.770	0.0010
5.78	0.0010
5.780	0.0010
5.790	0.0010
5.800	0.0011
5.810	0.0011
5.82	0.0012
5.820	0.0012
5.830	0.0012
5.840	0.0012
5.850	0.0012
5.86	0.0013
5.860	0.0013
5.870	0.0013
5.880	0.0014
5.890	0.0014
5.90	0.0014
5.900	0.0014
5.910	0.0015
5.920	0.0015
5.930	0.0016
5.94	0.0016
5.940	0.0016
5.950	0.0017
5.960	0.0017
5.970	0.0017
5.98	0.0018
5.980	0.0018
5.990	0.0018
6.000	0.0019
6.010	0.0019
6.020	0.0019
6.03	0.0020
6.030	0.0020
6.040	0.0021
6.050	0.0021
6.060	0.0022
6.07	0.0022
6.070	0.0022
6.080	0.0023
6.090	0.0023
6.100	0.0024
6.11	0.0026
6.110	0.0026
6.120	0.0026
6.130	0.0027
6.140	0.0027
6.15	0.0028
6.150	0.0028
6.160	0.0028
6.170	0.0029
6.180	0.0030
6.19	0.0030
6.190	0.0030
6.200	0.0031
6.210	0.0032
6.220	0.0032
6.23	0.0034
6.230	0.0034
6.240	0.0035
6.250	0.0036
6.260	0.0037
6.270	0.0037
6.28	0.0038
6.280	0.0038
6.290	0.0039
6.300	0.0040
6.310	0.0041
6.32	0.0042
6.320	0.0042
6.330	0.0043
6.340	0.0044
6.350	0.0045
6.36	0.0046
6.360	0.0046
6.370	0.0047
6.380	0.0047
6.390	0.0048
6.40	0.0049
6.400	0.0049
6.410	0.0051
6.420	0.0053
6.430	0.0054
6.44	0.0055
6.440	0.0055
6.450	0.0057
6.460	0.0058
6.470	0.0059
6.48	0.0060
6.480	0.0060
6.490	0.0062
6.500	0.0073
6.510	0.0078
6.520	0.0079
6.53	0.0081
6.530	0.0081
6.540	0.0082
6.550	0.0083
6.560	0.0085
6.57	0.0086
6.570	0.0086
6.580	0.0087
6.590	0.0090
6.600	0.0093
6.61	0.0095
6.610	0.0095
6.620	0.0096
6.630	0.0098
6.640	0.0101
6.65	0.0103
6.650	0.0103
6.660	0.0104
6.670	0.0106
6.680	0.0107
6.69	0.0109
6.690	0.0109
6.700	0.0111
6.710	0.0112
6.720	0.0114
6.73	0.0116
6.730	0.0116
6.740	0.0118
6.750	0.0119
6.760	0.0121
6.770	0.0123
6.78	0.0124
6.780	0.0124
6.790	0.0126
6.800	0.0128
6.810	0.0130
6.82	0.0132
6.820	0.0132
6.830	0.0134
6.840	0.0137
6.850	0.0139
6.86	0.0141
6.860	0.0141
6.870	0.0142
6.880	0.0144
6.890	0.0148
6.90	0.0150
6.900	0.0150
6.910	0.0152
6.920	0.0155
6.930	0.0157
6.94	0.0159
6.940	0.0159
6.950	0.0162
6.960	0.0164
6.970	0.0167
6.98	0.0169
6.980	0.0169
6.990	0.0171
7.000	0.0174
7.010	0.0176
7.020	0.0179
7.03	0.0181
7.030	0.0181
7.040	0.0184
7.050	0.0186
7.060	0.0188
7.07	0.0191
7.070	0.0191
7.080	0.0193
7.090	0.0196
7.100	0.0199
7.11	0.0203
7.110	0.0203
7.120	0.0205
7.130	0.0207
7.140	0.0210
7.15	0.0212
7.150	0.0212
7.160	0.0215
7.170	0.0217
7.180	0.0220
7.19	0.0222
7.190	0.0222
7.200	0.0225
7.210	0.0228
7.220	0.0230
7.23	0.0233
7.230	0.0233
7.240	0.0235
7.250	0.0238
7.260	0.0241
7.270	0.0244
7.28	0.0247
7.280	0.0247
7.290	0.0251
7.300	0.0254
7.310	0.0256
7.32	0.0259
7.320	0.0259
7.330	0.0262
7.340	0.0266
7.350	0.0269
7.36	0.0272
7.360	0.0272
7.370	0.0275
7.380	0.0278
7.390	0.0281
7.40	0.0284
7.400	0.0284
7.410	0.0287
7.420	0.0290
7.430	0.0293
7.44	0.0296
7.440	0.0296
7.450	0.0298
7.460	0.0301
7.470	0.0305
7.48	0.0309
7.480	0.0309
7.490	0.0312
7.500	0.0315
7.510	0.0318
7.520	0.0322
7.53	0.0325
7.530	0.0325
7.540	0.0328
7.550	0.0331
7.560	0.0334
7.57	0.0337
7.570	0.0337
7.580	0.0341
7.590	0.0344
7.600	0.0348
7.61	0.0351
7.610	0.0351
7.620	0.0354
7.630	0.0357
7.640	0.0360
7.65	0.0363
7.650	0.0363
7.660	0.0366
7.670	0.0370
7.680	0.0373
7.69	0.0378
7.690	0.0378
7.700	0.0381
7.710	0.0384
7.720	0.0387
7.73	0.0391
7.730	0.0391
7.740	0.0394
7.750	0.0397
7.760	0.0401
7.770	0.0404
7.78	0.0407
7.780	0.0407
7.790	0.0411
7.800	0.0416
7.810	0.0419
7.82	0.0423
7.820	0.0423
7.830	0.0426
7.840	0.0430
7.850	0.0434
7.86	0.0438
7.860	0.0438
7.870	0.0442
7.880	0.0446
7.890	0.0449
7.90	0.0453
7.900	0.0453
7.910	0.0459
7.920	0.0463
7.930	0.0467
7.94	0.0471
7.940	0.0471
7.950	0.0475
7.960	0.0479
7.970	0.0484
7.98	0.0488
7.980	0.0488
7.990	0.0492
8.000	0.0496
8.010	0.0500
8.020	0.0505
8.030	0.0509
8.040	0.0513
8.05	0.0517
8.050	0.0517
8.060	0.0521
8.070	0.0529
8.080	0.0533
8.090	0.0537
8.100	0.0541
8.110	0.0552
8.120	0.0555
8.13	0.0560
8.130	0.0560
8.140	0.0564
8.150	0.0569
8.160	0.0574
8.170	0.0578
8.180	0.0584
8.190	0.0589
8.200	0.0593
8.21	0.0598
8.210	0.0598
8.220	0.0602
8.230	0.0609
8.240	0.0613
8.250	0.0617
8.260	0.0622
8.270	0.0627
8.280	0.0634
8.290	0.0639
8.30	0.0644
8.300	0.0644
8.310	0.0648
8.320	0.0653
8.330	0.0658
8.340	0.0663
8.350	0.0668
8.360	0.0673
8.370	0.0678
8.38	0.0683
8.380	0.0683
8.390	0.0687
8.400	0.0692
8.410	0.0696
8.420	0.0702
8.430	0.0707
8.440	0.0711
8.450	0.0715
8.46	0.0720
8.460	0.0720
8.470	0.0725
8.480	0.0730
8.490	0.0735
8.500	0.0739
8.510	0.0744
8.520	0.0748
8.530	0.0753
8.540	0.0758
8.55	0.0762
8.550	0.0762
8.560	0.0767
8.570	0.0772
8.580	0.0777
8.590	0.0783
8.600	0.0788
8.610	0.0793
8.620	0.0798
8.63	0.0803
8.630	0.0803
8.640	0.0808
8.650	0.0813
8.660	0.0819
8.670	0.0824
8.680	0.0830
8.690	0.0836
8.700	0.0840
8.71	0.0847
8.710	0.0847
8.720	0.0852
8.730	0.0857
8.740	0.0862
8.750	0.0868
8.760	0.0874
8.770	0.0880
8.780	0.0885
8.790	0.0890
8.80	0.0897
8.800	0.0897
8.810	0.0902
8.820	0.0907
8.830	0.0913
8.840	0.0919
8.850	0.0926
8.860	0.0931
8.870	0.0936
8.88	0.0942
8.880	0.0942
8.890	0.0948
8.900	0.0954
8.910	0.0960
8.920	0.0966
8.930	0.0973
8.940	0.0978
8.950	0.0983
8.96	0.0989
8.960	0.0989
8.970	0.0995
8.980	0.1001
8.990	0.1006
9.000	0.1013
9.010	0.1019
9.020	0.1024
9.030	0.1030
9.040	0.1036
9.05	0.1042
9.050	0.1042
9.060	0.1049
9.070	0.1056
9.080	0.1061
9.090	0.1067
9.100	0.1074
9.110	0.1079
9.120	0.1085
9.13	0.1091
9.130	0.1091
9.140	0.1097
9.150	0.1103
9.160	0.1112
9.170	0.1119
9.180	0.1124
9.190	0.1130
9.200	0.1136
9.21	0.1142
9.210	0.1142
9.220	0.1148
9.230	0.1154
9.240	0.1160
9.250	0.1166
9.260	0.1172
9.270	0.1178
9.280	0.1185
9.290	0.1193
9.30	0.1200
9.300	0.1200
9.310	0.1206
9.320	0.1216
9.330	0.1224
9.340	0.1230
9.350	0.1235
9.360	0.1242
9.370	0.1249
9.38	0.1256
9.380	0.1256
9.390	0.1264
9.400	0.1271
9.410	0.1277
9.420	0.1285
9.430	0.1292
9.440	0.1297
9.450	0.1304
9.46	0.1312
9.460	0.1312
9.470	0.1319
9.480	0.1326
9.490	0.1332
9.500	0.1337
9.510	0.1342
9.520	0.1352
9.530	0.1358
9.540	0.1365
9.55	0.1370
9.550	0.1370
9.560	0.1377
9.570	0.1384
9.580	0.1392
9.590	0.1398
9.600	0.1405
9.610	0.1411
9.620	0.1417
9.63	0.1424
9.630	0.1424
9.640	0.1430
9.650	0.1438
9.660	0.1446
9.670	0.1452
9.680	0.1458
9.690	0.1464
9.700	0.1472
9.71	0.1477
9.710	0.1477
9.720	0.1482
9.730	0.1488
9.740	0.1493
9.750	0.1500
9.760	0.1505
9.770	0.1512
9.780	0.1517
9.790	0.1524
9.80	0.1531
9.800	0.1531
9.810	0.1539
9.820	0.1546
9.830	0.1553
9.840	0.1557
9.850	0.1562
9.860	0.1568
9.870	0.1572
9.88	0.1578
9.880	0.1578
9.890	0.1583
9.900	0.1588
9.910	0.1594
9.920	0.1598
9.930	0.1604
9.940	0.1610
9.950	0.1616
9.96	0.1622
9.960	0.1622
9.970	0.1628
9.980	0.1633
9.990	0.1638
10.000	0.1643
10.010	0.1647
10.020	0.1652
10.030	0.1657
10.040	0.1661
10.05	0.1666
10.050	0.1666
10.060	0.1670
10.070	0.1675
10.080	0.1681
10.090	0.1686
10.100	0.1693
10.110	0.1697
10.120	0.1705
10.13	0.1710
10.130	0.1710
10.140	0.1715
10.150	0.1720
10.160	0.1726
10.170	0.1730
10.180	0.1734
10.190	0.1738
10.200	0.1743
10.21	0.1746
10.210	0.1746
10.220	0.1751
10.230	0.1757
10.240	0.1763
10.250	0.1770
10.260	0.1775
10.270	0.1781
10.280	0.1787
10.290	0.1791
10.30	0.1795
10.300	0.1795
10.310	0.1799
10.320	0.1805
10.330	0.1814
10.340	0.1818
10.350	0.1821
10.360	0.1826
10.370	0.1831
10.38	0.1835
10.380	0.1835
10.390	0.1839
10.400	0.1847
10.410	0.1852
10.420	0.1856
10.430	0.1860
10.440	0.1865
10.450	0.1869
10.46	0.1874
10.460	0.1874
10.470	0.1878
10.480	0.1882
10.490	0.1886
10.500	0.1890
10.510	0.1894
10.520	0.1898
10.530	0.1904
10.540	0.1908
10.55	0.1912
10.550	0.1912
10.560	0.1917
10.570	0.1921
10.580	0.1925
10.590	0.1929
10.600	0.1933
10.610	0.1937
10.620	0.1944
10.63	0.1948
10.630	0.1948
10.640	0.1952
10.650	0.1957
10.660	0.1961
10.670	0.1966
10.680	0.1970
10.690	0.1975
10.700	0.1980
10.71	0.1984
10.710	0.1984
10.720	0.1989
10.730	0.1995
10.740	0.1999
10.750	0.2004
10.760	0.2008
10.770	0.2020
10.780	0.2024
10.790	0.2028
10.80	0.2033
10.800	0.2033
10.810	0.2037
10.820	0.2042
10.830	0.2046
10.840	0.2051
10.850	0.2056
10.860	0.2060
10.870	0.2065
10.88	0.2070
10.880	0.2070
10.890	0.2074
10.900	0.2078
10.910	0.2083
10.920	0.2088
10.930	0.2092
10.940	0.2097
10.950	0.2102
10.96	0.2107
10.960	0.2107
10.970	0.2111
10.980	0.2116
10.990	0.2121
11.000	0.2126
11.010	0.2132
11.020	0.2137
11.030	0.2142
11.040	0.2146
11.05	0.2151
11.050	0.2151
11.060	0.2156
11.070	0.2160
11.080	0.2165
11.090	0.2170
11.100	0.2176
11.110	0.2181
11.120	0.2186
11.13	0.2191
11.130	0.2191
11.140	0.2196
11.150	0.2201
11.160	0.2206
11.170	0.2211
11.180	0.2216
11.190	0.2221
11.200	0.2226
11.21	0.2232
11.210	0.2232
11.220	0.2237
11.230	0.2242
11.240	0.2248
11.250	0.2253
11.260	0.2258
11.270	0.2263
11.280	0.2268
11.290	0.2273
11.30	0.2278
11.300	0.2278
11.310	0.2283
11.320	0.2288
11.330	0.2293
11.340	0.2298
11.350	0.2304
11.360	0.2309
11.370	0.2315
11.38	0.2320
11.380	0.2320
11.390	0.2324
11.400	0.2331
11.410	0.2336
11.420	0.2342
11.430	0.2347
11.440	0.2353
11.450	0.2358
11.46	0.2364
11.460	0.2364
11.470	0.2369
11.480	0.2375
11.490	0.2380
11.500	0.2386
11.510	0.2391
11.520	0.2398
11.530	0.2404
11.540	0.2409
11.55	0.2414
11.550	0.2414
11.560	0.2419
11.570	0.2424
11.580	0.2430
11.590	0.2435
11.600	0.2440
11.610	0.2447
11.620	0.2452
11.63	0.2458
11.630	0.2458
11.640	0.2464
11.650	0.2469
11.660	0.2475
11.670	0.2482
11.680	0.2488
11.690	0.2493
11.700	0.2499
11.71	0.2505
11.710	0.2505
11.720	0.2510
11.730	0.2515
11.740	0.2521
11.750	0.2527
11.760	0.2532
11.770	0.2538
11.780	0.2543
11.790	0.2549
11.80	0.2557
11.800	0.2557
11.810	0.2562
11.820	0.2567
11.830	0.2572
11.840	0.2578
11.850	0.2583
11.860	0.2589
11.870	0.2594
11.88	0.2600
11.880	0.2600
11.890	0.2607
11.900	0.2612
11.910	0.2617
11.920	0.2623
11.930	0.2630
11.940	0.2637
11.950	0.2643
11.96	0.2649
11.960	0.2649
11.970	0.2654
11.980	0.2659
11.990	0.2665
12.000	0.2670
12.010	0.2676
12.020	0.2682
12.030	0.2687
12.040	0.2693
12.05	0.2698
12.050	0.2698
12.060	0.2704
12.070	0.2710
12.080	0.2716
12.090	0.2722
12.100	0.2729
12.110	0.2734
12.120	0.2740
12.13	0.2746
12.130	0.2746
12.140	0.2751
12.150	0.2757
12.160	0.2763
12.170	0.2768
12.180	0.2774
12.190	0.2779
12.200	0.2786
12.21	0.2791
12.210	0.2791
12.220	0.2797
12.230	0.2804
12.240	0.2810
12.250	0.2815
12.260	0.2822
12.270	0.2827
12.280	0.2833
12.290	0.2839
12.30	0.2847
12.300	0.2847
12.310	0.2852
12.320	0.2858
12.330	0.2864
12.340	0.2869
12.350	0.2875
12.360	0.2880
12.370	0.2885
12.38	0.2891
12.380	0.2891
12.390	0.2897
12.400	0.2902
12.410	0.2908
12.420	0.2913
12.430	0.2919
12.440	0.2925
12.450	0.2930
12.46	0.2936
12.460	0.2936
12.470	0.2941
12.480	0.2947
12.490	0.2952
12.500	0.2958
12.510	0.2963
12.520	0.2969
12.530	0.2975
12.540	0.2980
12.55	0.2985
12.550	0.2985
12.560	0.2991
12.570	0.2997
12.580	0.3002
12.590	0.3008
12.600	0.3013
12.610	0.3018
12.620	0.3024
12.63	0.3030
12.630	0.3030
12.640	0.3036
12.650	0.3041
12.660	0.3046
12.670	0.3052
12.680	0.3057
12.690	0.3062
12.700	0.3068
12.71	0.3073
12.710	0.3073
12.720	0.3078
12.730	0.3084
12.740	0.3089
12.750	0.3094
12.760	0.3101
12.770	0.3106
12.780	0.3112
12.790	0.3117
12.80	0.3123
12.800	0.3123
12.810	0.3129
12.820	0.3134
12.830	0.3139
12.840	0.3144
12.850	0.3150
12.860	0.3155
12.870	0.3161
12.88	0.3167
12.880	0.3167
12.890	0.3172
12.900	0.3177
12.910	0.3183
12.920	0.3188
12.930	0.3194
12.940	0.3199
12.950	0.3205
12.96	0.3209
12.960	0.3209
12.970	0.3215
12.980	0.3220
12.990	0.3229
13.000	0.3235
13.010	0.3240
13.020	0.3245
13.030	0.3250
13.040	0.3254
13.05	0.3260
13.050	0.3260
13.060	0.3264
13.070	0.3269
13.080	0.3274
13.090	0.3279
13.100	0.3284
13.110	0.3289
13.120	0.3294
13.13	0.3299
13.130	0.3299
13.140	0.3304
13.150	0.3309
13.160	0.3314
13.170	0.3318
13.180	0.3323
13.190	0.3328
13.200	0.3334
13.21	0.3338
13.210	0.3338
13.220	0.3343
13.230	0.3348
13.240	0.3353
13.250	0.3358
13.260	0.3362
13.270	0.3367
13.280	0.3373
13.290	0.3377
13.30	0.3382
13.300	0.3382
13.310	0.3386
13.320	0.3391
13.330	0.3395
13.340	0.3401
13.350	0.3405
13.360	0.3411
13.370	0.3414
13.38	0.3419
13.380	0.3419
13.390	0.3424
13.400	0.3429
13.410	0.3435
13.420	0.3439
13.430	0.3443
13.440	0.3448
13.450	0.3452
13.46	0.3457
13.460	0.3457
13.470	0.3462
13.480	0.3466
13.490	0.3471
13.500	0.3475
13.510	0.3481
13.520	0.3488
13.530	0.3493
13.540	0.3498
13.55	0.3503
13.550	0.3503
13.560	0.3507
13.570	0.3512
13.580	0.3516
13.590	0.3520
13.600	0.3525
13.610	0.3529
13.620	0.3533
13.63	0.3537
13.630	0.3537
13.640	0.3542
13.650	0.3546
13.660	0.3551
13.670	0.3555
13.680	0.3559
13.690	0.3563
13.700	0.3567
13.71	0.3571
13.710	0.3571
13.720	0.3576
13.730	0.3581
13.740	0.3585
13.750	0.3589
13.760	0.3593
13.770	0.3597
13.780	0.3601
13.790	0.3605
13.80	0.3609
13.800	0.3609
13.810	0.3614
13.820	0.3618
13.830	0.3622
13.840	0.3627
13.850	0.3631
13.860	0.3635
13.870	0.3639
13.88	0.3643
13.880	0.3643
13.890	0.3647
13.900	0.3651
13.910	0.3655
13.920	0.3659
13.930	0.3664
13.940	0.3668
13.950	0.3672
13.96	0.3676
13.960	0.3676
13.970	0.3681
13.980	0.3685
13.990	0.3689
14.000	0.3694
14.010	0.3697
14.020	0.3701
14.030	0.3705
14.040	0.3709
14.05	0.3713
14.050	0.3713
14.060	0.3717
14.070	0.3721
14.080	0.3727
14.090	0.3731
14.100	0.3735
14.110	0.3739
14.120	0.3742
14.13	0.3747
14.130	0.3747
14.140	0.3751
14.150	0.3755
14.160	0.3759
14.170	0.3763
14.180	0.3767
14.190	0.3771
14.200	0.3775
14.21	0.3779
14.210	0.3779
14.220	0.3782
14.230	0.3786
14.240	0.3791
14.250	0.3795
14.260	0.3799
14.270	0.3803
14.280	0.3807
14.290	0.3811
14.30	0.3814
14.300	0.3814
14.310	0.3818
14.320	0.3822
14.330	0.3826
14.340	0.3831
14.350	0.3834
14.360	0.3839
14.370	0.3843
14.38	0.3847
14.380	0.3847
14.390	0.3851
14.400	0.3855
14.410	0.3858
14.420	0.3862
14.430	0.3866
14.440	0.3870
14.450	0.3874
14.46	0.3877
14.460	0.3877
14.470	0.3881
14.480	0.3885
14.490	0.3888
14.500	0.3892
14.510	0.3897
14.520	0.3901
14.530	0.3905
14.540	0.3909
14.55	0.3912
14.550	0.3912
14.560	0.3917
14.570	0.3921
14.580	0.3924
14.590	0.3928
14.600	0.3932
14.610	0.3935
14.620	0.3939
14.63	0.3943
14.630	0.3943
14.640	0.3946
14.650	0.3950
14.660	0.3953
14.670	0.3957
14.680	0.3961
14.690	0.3965
14.700	0.3969
14.71	0.3972
14.710	0.3972
14.720	0.3976
14.730	0.3981
14.740	0.3987
14.750	0.3991
14.760	0.3994
14.770	0.3998
14.780	0.4001
14.790	0.4006
14.80	0.4013
14.800	0.4013
14.810	0.4017
14.820	0.4021
14.830	0.4025
14.840	0.4029
14.850	0.4032
14.860	0.4036
14.870	0.4040
14.88	0.4043
14.880	0.4043
14.890	0.4048
14.900	0.4051
14.910	0.4055
14.920	0.4058
14.930	0.4062
14.940	0.4066
14.950	0.4069
14.96	0.4072
14.960	0.4072
14.970	0.4077
14.980	0.4080
14.990	0.4084
15.000	0.4088
15.010	0.4092
15.020	0.4095
15.030	0.4100
15.040	0.4104
15.05	0.4107
15.050	0.4107
15.060	0.4111
15.070	0.4115
15.080	0.4118
15.090	0.4122
15.100	0.4126
15.110	0.4130
15.120	0.4134
15.13	0.4138
15.130	0.4138
15.140	0.4141
15.150	0.4145
15.160	0.4148
15.170	0.4152
15.180	0.4155
15.190	0.4159
15.200	0.4163
15.21	0.4166
15.210	0.4166
15.220	0.4170
15.230	0.4174
15.240	0.4177
15.250	0.4181
15.260	0.4185
15.270	0.4188
15.280	0.4192
15.290	0.4196
15.30	0.4200
15.300	0.4200
15.310	0.4204
15.320	0.4207
15.330	0.4210
15.340	0.4215
15.350	0.4218
15.360	0.4222
15.370	0.4225
15.38	0.4228
15.380	0.4228
15.390	0.4232
15.400	0.4236
15.410	0.4239
15.420	0.4243
15.430	0.4246
15.440	0.4250
15.450	0.4253
15.46	0.4257
15.460	0.4257
15.470	0.4261
15.480	0.4264
15.490	0.4271
15.500	0.4274
15.510	0.4278
15.520	0.4282
15.530	0.4285
15.540	0.4288
15.55	0.4292
15.550	0.4292
15.560	0.4295
15.570	0.4298
15.580	0.4301
15.590	0.4305
15.600	0.4308
15.610	0.4311
15.620	0.4315
15.63	0.4318
15.630	0.4318
15.640	0.4322
15.650	0.4326
15.660	0.4329
15.670	0.4333
15.680	0.4336
15.690	0.4339
15.700	0.4342
15.71	0.4345
15.710	0.4346
15.720	0.4349
15.730	0.4352
15.740	0.4356
15.750	0.4359
15.760	0.4362
15.770	0.4365
15.780	0.4368
15.790	0.4371
15.80	0.4375
15.800	0.4375
15.810	0.4378
15.820	0.4381
15.830	0.4384
15.840	0.4387
15.850	0.4390
15.860	0.4393
15.870	0.4396
15.88	0.4400
15.880	0.4400
15.890	0.4403
15.900	0.4407
15.910	0.4409
15.920	0.4412
15.930	0.4415
15.940	0.4418
15.950	0.4421
15.96	0.4424
15.960	0.4424
15.970	0.4427
15.980	0.4429
15.990	0.4432
16.000	0.4435
16.010	0.4438
16.02	0.4442
16.03	0.4442
16.030	0.4444
16.04	0.4448
16.05	0.4448
16.050	0.4449
16.06	0.4453
16.07	0.4453
16.070	0.4455
16.08	0.4459
16.09	0.4459
16.090	0.4461
16.100	0.4463
16.11	0.4468
16.12	0.4468
16.120	0.4469
16.13	0.4473
16.14	0.4473
16.140	0.4474
16.15	0.4479
16.16	0.4479
16.160	0.4480
16.170	0.4483
16.18	0.4486
16.19	0.4486
16.190	0.4488
16.20	0.4492
16.21	0.4492
16.210	0.4493
16.22	0.4497
16.23	0.4497
16.230	0.4498
16.24	0.4502
16.25	0.4502
16.250	0.4503
16.260	0.4506
16.27	0.4510
16.28	0.4510
16.280	0.4511
16.29	0.4516
16.30	0.4516
16.300	0.4517
16.31	0.4521
16.32	0.4521
16.320	0.4522
16.33	0.4525
16.34	0.4525
16.340	0.4527
16.350	0.4529
16.36	0.4533
16.37	0.4533
16.370	0.4534
16.38	0.4538
16.39	0.4538
16.390	0.4539
16.40	0.4543
16.41	0.4543
16.410	0.4544
16.420	0.4546
16.43	0.4550
16.44	0.4550
16.440	0.4551
16.45	0.4554
16.46	0.4554
16.460	0.4556
16.47	0.4559
16.48	0.4559
16.480	0.4560
16.49	0.4564
16.50	0.4564
16.500	0.4565
16.510	0.4567
16.52	0.4570
16.53	0.4570
16.530	0.4572
16.54	0.4575
16.55	0.4575
16.550	0.4576
16.56	0.4579
16.57	0.4579
16.570	0.4580
16.58	0.4584
16.59	0.4584
16.590	0.4585
16.600	0.4587
16.61	0.4591
16.62	0.4591
16.620	0.4592
16.63	0.4594
16.64	0.4594
16.640	0.4595
16.65	0.4598
16.66	0.4598
16.660	0.4599
16.670	0.4601
16.68	0.4604
16.69	0.4604
16.690	0.4605
16.70	0.4608
16.71	0.4608
16.710	0.4609
16.72	0.4612
16.73	0.4612
16.730	0.4613
16.74	0.4615
16.75	0.4615
16.750	0.4616
16.760	0.4618
16.77	0.4621
16.78	0.4621
16.780	0.4621
16.79	0.4624
16.80	0.4624
16.800	0.4625
16.81	0.4627
16.82	0.4627
16.820	0.4628
16.83	0.4631
16.84	0.4631
16.840	0.4632
16.850	0.4633
16.86	0.4636
16.87	0.4636
16.870	0.4637
16.88	0.4639
16.89	0.4639
16.890	0.4640
16.90	0.4643
16.91	0.4643
16.910	0.4643
16.920	0.4645
16.93	0.4648
16.94	0.4648
16.940	0.4648
16.95	0.4651
16.96	0.4651
16.960	0.4652
16.97	0.4654
16.98	0.4654
16.980	0.4655
16.99	0.4657
17.00	0.4657

==> figures/cracking/data/comparison-population-level/mc-data-EYEEM-100W-all-FLA.txt <==
a   b
0.0   0.0
0.001	0.0152
0.06	0.0184
0.35	0.0188
0.49	0.0198
0.67	0.0205
0.75	0.0209
0.80	0.0232
0.92	0.0233
0.96	0.0236
0.99	0.0243
1.04	0.0244
1.11	0.0245
1.14	0.0251
1.16	0.0255
1.25	0.0291
1.28	0.0294
1.31	0.0295
1.32	0.0297
1.34	0.0312
1.38	0.0312
1.43	0.0312
1.44	0.0313
1.45	0.0313
1.47	0.0314
1.48	0.0320
1.49	0.0325
1.50	0.0325
1.51	0.0328
1.52	0.0329
1.53	0.0329
1.55	0.0332
1.57	0.0332
1.60	0.0336
1.63	0.0336
1.64	0.0337
1.65	0.0338
1.66	0.0340
1.67	0.0340
1.68	0.0341
1.69	0.0345
1.72	0.0349
1.73	0.0349
1.75	0.0349
1.76	0.0354
1.77	0.0355
1.78	0.0356
1.79	0.0359
1.80	0.0360
1.81	0.0361
1.82	0.0361
1.84	0.0365
1.85	0.0365
1.86	0.0365
1.87	0.0368
1.88	0.0368
1.89	0.0371
1.90	0.0371
1.91	0.0384
1.92	0.0384
1.93	0.0384
1.94	0.0386
1.95	0.0388
1.96	0.0389
1.98	0.0390
1.99	0.0397
2.00	0.0399
2.01	0.0400
2.02	0.0402
2.03	0.0408
2.05	0.0410
2.06	0.0410
2.07	0.0411
2.10	0.0412
2.11	0.0412
2.12	0.0415
2.14	0.0417
2.15	0.0418
2.16	0.0420
2.17	0.0421
2.18	0.0425
2.19	0.0426
2.20	0.0426
2.21	0.0431
2.22	0.0432
2.23	0.0433
2.24	0.0435
2.25	0.0440
2.26	0.0442
2.27	0.0443
2.28	0.0445
2.29	0.0446
2.30	0.0449
2.31	0.0449
2.32	0.0452
2.33	0.0453
2.34	0.0453
2.35	0.0455
2.36	0.0463
2.37	0.0463
2.38	0.0463
2.39	0.0468
2.40	0.0479
2.41	0.0479
2.42	0.0484
2.43	0.0486
2.44	0.0494
2.45	0.0495
2.46	0.0496
2.47	0.0498
2.48	0.0499
2.49	0.0503
2.50	0.0504
2.51	0.0505
2.52	0.0509
2.53	0.0509
2.54	0.0510
2.55	0.0510
2.56	0.0515
2.57	0.0518
2.58	0.0520
2.59	0.0521
2.60	0.0521
2.61	0.0525
2.62	0.0525
2.63	0.0531
2.64	0.0536
2.65	0.0537
2.66	0.0547
2.67	0.0554
2.68	0.0558
2.69	0.0560
2.70	0.0564
2.71	0.0566
2.72	0.0569
2.73	0.0570
2.74	0.0574
2.75	0.0577
2.76	0.0580
2.77	0.0583
2.78	0.0584
2.79	0.0585
2.80	0.0590
2.81	0.0591
2.82	0.0594
2.83	0.0596
2.84	0.0599
2.85	0.0602
2.86	0.0604
2.87	0.0605
2.88	0.0608
2.89	0.0611
2.90	0.0616
2.91	0.0618
2.92	0.0620
2.93	0.0622
2.94	0.0622
2.95	0.0629
2.96	0.0634
2.97	0.0637
2.98	0.0638
2.99	0.0645
3.00	0.0648
3.01	0.0654
3.02	0.0658
3.03	0.0659
3.04	0.0665
3.05	0.0671
3.06	0.0673
3.07	0.0676
3.08	0.0679
3.09	0.0683
3.10	0.0688
3.11	0.0691
3.12	0.0693
3.13	0.0697
3.14	0.0698
3.15	0.0701
3.16	0.0707
3.17	0.0708
3.18	0.0712
3.19	0.0715
3.20	0.0718
3.21	0.0721
3.22	0.0727
3.23	0.0733
3.24	0.0735
3.25	0.0740
3.26	0.0746
3.27	0.0752
3.28	0.0753
3.29	0.0755
3.30	0.0759
3.31	0.0762
3.32	0.0772
3.33	0.0774
3.34	0.0779
3.35	0.0783
3.36	0.0787
3.37	0.0789
3.38	0.0791
3.39	0.0796
3.40	0.0799
3.41	0.0803
3.42	0.0807
3.43	0.0820
3.44	0.0822
3.45	0.0826
3.46	0.0827
3.47	0.0829
3.48	0.0833
3.49	0.0835
3.50	0.0840
3.51	0.0841
3.52	0.0847
3.53	0.0850
3.54	0.0852
3.55	0.0856
3.56	0.0859
3.57	0.0862
3.58	0.0865
3.59	0.0868
3.60	0.0874
3.61	0.0880
3.62	0.0886
3.63	0.0889
3.64	0.0893
3.65	0.0900
3.66	0.0905
3.67	0.0909
3.68	0.0911
3.69	0.0917
3.70	0.0919
3.71	0.0921
3.72	0.0924
3.73	0.0928
3.74	0.0930
3.75	0.0932
3.76	0.0934
3.77	0.0935
3.78	0.0939
3.79	0.0941
3.80	0.0943
3.81	0.0947
3.82	0.0950
3.83	0.0953
3.84	0.0955
3.85	0.0961
3.86	0.0963
3.87	0.0964
3.88	0.0968
3.89	0.0972
3.90	0.0976
3.91	0.0978
3.92	0.0981
3.93	0.0983
3.94	0.0986
3.95	0.0989
3.96	0.0992
3.97	0.0995
3.98	0.0998
3.99	0.1002
4.00	0.1005
4.01	0.1012
4.02	0.1013
4.03	0.1016
4.04	0.1019
4.05	0.1021
4.06	0.1023
4.07	0.1026
4.08	0.1029
4.09	0.1040
4.10	0.1042
4.11	0.1047
4.12	0.1051
4.13	0.1058
4.14	0.1061
4.15	0.1063
4.16	0.1068
4.17	0.1078
4.18	0.1080
4.19	0.1085
4.20	0.1087
4.21	0.1090
4.22	0.1094
4.23	0.1096
4.24	0.1101
4.25	0.1104
4.26	0.1109
4.27	0.1112
4.28	0.1117
4.29	0.1121
4.30	0.1126
4.31	0.1129
4.32	0.1135
4.33	0.1139
4.34	0.1145
4.35	0.1149
4.36	0.1152
4.37	0.1158
4.38	0.1161
4.39	0.1167
4.40	0.1169
4.41	0.1173
4.42	0.1177
4.43	0.1185
4.44	0.1188
4.45	0.1193
4.46	0.1199
4.47	0.1204
4.48	0.1208
4.49	0.1213
4.50	0.1218
4.51	0.1222
4.52	0.1226
4.53	0.1233
4.54	0.1243
4.55	0.1249
4.56	0.1253
4.57	0.1260
4.58	0.1266
4.59	0.1272
4.60	0.1278
4.61	0.1284
4.62	0.1290
4.63	0.1295
4.64	0.1300
4.65	0.1310
4.66	0.1314
4.67	0.1320
4.68	0.1325
4.69	0.1330
4.70	0.1334
4.71	0.1340
4.72	0.1347
4.73	0.1354
4.74	0.1360
4.75	0.1367
4.76	0.1375
4.77	0.1386
4.78	0.1391
4.79	0.1397
4.80	0.1406
4.81	0.1412
4.82	0.1419
4.83	0.1424
4.84	0.1434
4.85	0.1440
4.86	0.1445
4.87	0.1452
4.88	0.1458
4.89	0.1466
4.90	0.1471
4.91	0.1481
4.92	0.1492
4.93	0.1500
4.94	0.1507
4.95	0.1514
4.96	0.1525
4.97	0.1536
4.98	0.1545
4.99	0.1554
5.00	0.1564
5.01	0.1573
5.02	0.1578
5.03	0.1587
5.04	0.1599
5.05	0.1610
5.06	0.1621
5.07	0.1632
5.08	0.1642
5.09	0.1655
5.10	0.1664
5.11	0.1672
5.12	0.1679
5.13	0.1691
5.14	0.1703
5.15	0.1711
5.16	0.1722
5.17	0.1729
5.18	0.1737
5.19	0.1742
5.20	0.1750
5.21	0.1756
5.22	0.1764
5.23	0.1777
5.24	0.1782
5.25	0.1793
5.26	0.1803
5.27	0.1814
5.28	0.1820
5.29	0.1826
5.30	0.1833
5.31	0.1847
5.32	0.1857
5.33	0.1870
5.34	0.1880
5.35	0.1890
5.36	0.1898
5.37	0.1905
5.38	0.1918
5.39	0.1923
5.40	0.1928
5.41	0.1936
5.42	0.1944
5.43	0.1953
5.44	0.1963
5.45	0.1971
5.46	0.1983
5.47	0.1993
5.48	0.2001
5.49	0.2010
5.50	0.2021
5.51	0.2028
5.52	0.2039
5.53	0.2046
5.54	0.2057
5.55	0.2065
5.56	0.2072
5.57	0.2085
5.58	0.2094
5.59	0.2103
5.60	0.2109
5.61	0.2118
5.62	0.2129
5.63	0.2140
5.64	0.2145
5.65	0.2153
5.66	0.2158
5.67	0.2164
5.68	0.2170
5.69	0.2178
5.70	0.2181
5.71	0.2188
5.72	0.2196
5.73	0.2203
5.74	0.2210
5.75	0.2224
5.76	0.2228
5.77	0.2235
5.78	0.2243
5.79	0.2251
5.80	0.2260
5.81	0.2266
5.82	0.2274
5.83	0.2281
5.84	0.2290
5.85	0.2296
5.86	0.2302
5.87	0.2311
5.88	0.2319
5.89	0.2326
5.90	0.2334
5.91	0.2345
5.92	0.2353
5.93	0.2358
5.94	0.2366
5.95	0.2382
5.96	0.2390
5.97	0.2396
5.98	0.2403
5.99	0.2412
6.00	0.2418
6.01	0.2428
6.02	0.2434
6.03	0.2446
6.04	0.2461
6.05	0.2469
6.06	0.2477
6.07	0.2489
6.08	0.2497
6.09	0.2508
6.10	0.2515
6.11	0.2524
6.12	0.2532
6.13	0.2543
6.14	0.2549
6.15	0.2554
6.16	0.2560
6.17	0.2574
6.18	0.2583
6.19	0.2590
6.20	0.2598
6.21	0.2602
6.22	0.2611
6.23	0.2618
6.24	0.2624
6.25	0.2633
6.26	0.2637
6.27	0.2645
6.28	0.2653
6.29	0.2664
6.30	0.2676
6.31	0.2682
6.32	0.2691
6.33	0.2697
6.34	0.2705
6.35	0.2714
6.36	0.2722
6.37	0.2733
6.38	0.2740
6.39	0.2747
6.40	0.2752
6.41	0.2760
6.42	0.2774
6.43	0.2781
6.44	0.2789
6.45	0.2798
6.46	0.2807
6.47	0.2819
6.48	0.2826
6.49	0.2833
6.50	0.2844
6.51	0.2852
6.52	0.2862
6.53	0.2873
6.54	0.2877
6.55	0.2885
6.56	0.2893
6.57	0.2899
6.58	0.2908
6.59	0.2916
6.60	0.2924
6.61	0.2932
6.62	0.2937
6.63	0.2943
6.64	0.2951
6.65	0.2962
6.66	0.2974
6.67	0.2983
6.68	0.2988
6.69	0.2995
6.70	0.3004
6.71	0.3009
6.72	0.3022
6.73	0.3028
6.74	0.3036
6.75	0.3044
6.76	0.3051
6.77	0.3060
6.78	0.3068
6.79	0.3075
6.80	0.3086
6.81	0.3096
6.82	0.3105
6.83	0.3110
6.84	0.3118
6.85	0.3124
6.86	0.3135
6.87	0.3144
6.88	0.3149
6.89	0.3156
6.90	0.3166
6.91	0.3171
6.92	0.3180
6.93	0.3191
6.94	0.3199
6.95	0.3208
6.96	0.3213
6.97	0.3222
6.98	0.3229
6.99	0.3239
7.00	0.3249
7.01	0.3257
7.02	0.3262
7.03	0.3267
7.04	0.3274
7.05	0.3284
7.06	0.3292
7.07	0.3301
7.08	0.3308
7.09	0.3315
7.10	0.3324
7.11	0.3331
7.12	0.3338
7.13	0.3346
7.14	0.3356
7.15	0.3364
7.16	0.3371
7.17	0.3377
7.18	0.3384
7.19	0.3390
7.20	0.3399
7.21	0.3407
7.22	0.3411
7.23	0.3416
7.24	0.3427
7.25	0.3439
7.26	0.3449
7.27	0.3461
7.28	0.3468
7.29	0.3471
7.30	0.3481
7.31	0.3487
7.32	0.3494
7.33	0.3509
7.34	0.3525
7.35	0.3532
7.36	0.3541
7.37	0.3549
7.38	0.3560
7.39	0.3566
7.40	0.3571
7.41	0.3578
7.42	0.3591
7.43	0.3599
7.44	0.3607
7.45	0.3611
7.46	0.3620
7.47	0.3628
7.48	0.3635
7.49	0.3642
7.50	0.3649
7.51	0.3657
7.52	0.3657
7.520	0.3664
7.53	0.3677
7.54	0.3683
7.55	0.3691
7.56	0.3700
7.57	0.3711
7.58	0.3724
7.59	0.3734
7.60	0.3748
7.61	0.3761
7.62	0.3774
7.63	0.3785
7.64	0.3790
7.65	0.3797
7.66	0.3809
7.67	0.3822
7.68	0.3834
7.69	0.3848
7.70	0.3854
7.71	0.3867
7.72	0.3875
7.73	0.3884
7.74	0.3894
7.75	0.3904
7.76	0.3917
7.77	0.3925
7.78	0.3933
7.79	0.3941
7.80	0.3952
7.81	0.3959
7.82	0.3969
7.83	0.3978
7.84	0.3990
7.85	0.4006
7.86	0.4017
7.87	0.4030
7.88	0.4042
7.89	0.4054
7.90	0.4061
7.91	0.4080
7.92	0.4092
7.93	0.4103
7.94	0.4112
7.95	0.4121
7.96	0.4133
7.97	0.4142
7.98	0.4153
7.99	0.4162
8.00	0.4172
8.01	0.4181
8.02	0.4188
8.03	0.4198
8.04	0.4205
8.05	0.4214
8.06	0.4222
8.07	0.4233
8.08	0.4244
8.09	0.4260
8.10	0.4271
8.11	0.4283
8.12	0.4293
8.13	0.4301
8.14	0.4309
8.15	0.4319
8.16	0.4327
8.17	0.4339
8.18	0.4343
8.19	0.4348
8.20	0.4360
8.21	0.4368
8.22	0.4379
8.23	0.4389
8.24	0.4395
8.25	0.4405
8.26	0.4418
8.27	0.4425
8.28	0.4438
8.29	0.4444
8.30	0.4456
8.31	0.4462
8.32	0.4476
8.33	0.4481
8.34	0.4488
8.35	0.4499
8.36	0.4510
8.37	0.4521
8.38	0.4531
8.39	0.4539
8.40	0.4546
8.41	0.4556
8.42	0.4564
8.43	0.4574
8.44	0.4585
8.45	0.4591
8.46	0.4601
8.47	0.4619
8.48	0.4628
8.49	0.4635
8.50	0.4642
8.51	0.4650
8.52	0.4661
8.53	0.4669
8.54	0.4675
8.55	0.4684
8.56	0.4692
8.57	0.4708
8.58	0.4714
8.59	0.4725
8.60	0.4739
8.61	0.4748
8.62	0.4756
8.63	0.4767
8.64	0.4781
8.65	0.4799
8.66	0.4809
8.67	0.4819
8.68	0.4828
8.69	0.4836
8.70	0.4849
8.71	0.4856
8.72	0.4868
8.73	0.4879
8.74	0.4883
8.75	0.4892
8.76	0.4898
8.77	0.4912
8.78	0.4919
8.79	0.4927
8.80	0.4938
8.81	0.4944
8.82	0.4956
8.83	0.4960
8.84	0.4972
8.85	0.4983
8.86	0.4999
8.87	0.5007
8.88	0.5017
8.89	0.5027
8.90	0.5031
8.91	0.5038
8.92	0.5044
8.93	0.5053
8.94	0.5065
8.95	0.5075
8.96	0.5080
8.97	0.5089
8.98	0.5100
8.99	0.5108
9.00	0.5114
9.01	0.5125
9.02	0.5132
9.03	0.5143
9.04	0.5154
9.05	0.5162
9.06	0.5169
9.07	0.5175
9.08	0.5186
9.09	0.5191
9.10	0.5199
9.11	0.5208
9.12	0.5218
9.13	0.5224
9.14	0.5232
9.15	0.5240
9.16	0.5245
9.17	0.5248
9.18	0.5260
9.19	0.5265
9.20	0.5273
9.21	0.5281
9.22	0.5286
9.23	0.5291
9.24	0.5296
9.25	0.5303
9.26	0.5309
9.27	0.5317
9.28	0.5325
9.29	0.5334
9.30	0.5338
9.31	0.5344
9.32	0.5353
9.33	0.5363
9.34	0.5372
9.35	0.5386
9.36	0.5393
9.37	0.5398
9.38	0.5404
9.39	0.5413
9.40	0.5432
9.41	0.5438
9.42	0.5446
9.43	0.5451
9.44	0.5456
9.45	0.5464
9.46	0.5473
9.47	0.5486
9.48	0.5494
9.49	0.5503
9.50	0.5517
9.51	0.5521
9.52	0.5532
9.53	0.5535
9.54	0.5542
9.55	0.5553
9.56	0.5563
9.57	0.5572
9.58	0.5577
9.59	0.5588
9.60	0.5596
9.61	0.5604
9.62	0.5614
9.63	0.5619
9.64	0.5630
9.65	0.5640
9.66	0.5647
9.67	0.5653
9.68	0.5660
9.69	0.5670
9.70	0.5678
9.71	0.5684
9.72	0.5687
9.73	0.5696
9.74	0.5706
9.75	0.5712
9.76	0.5725
9.77	0.5728
9.78	0.5735
9.79	0.5748
9.80	0.5755
9.81	0.5765
9.82	0.5774
9.83	0.5785
9.84	0.5794
9.85	0.5801
9.86	0.5810
9.87	0.5821
9.88	0.5829
9.89	0.5840
9.90	0.5847
9.91	0.5859
9.92	0.5867
9.93	0.5880
9.94	0.5886
9.95	0.5894
9.96	0.5900
9.97	0.5914
9.98	0.5924
9.99	0.5931
10.00	0.5941
10.01	0.5948
10.02	0.5962
10.03	0.5973
10.04	0.5980
10.05	0.5989
10.06	0.6000
10.07	0.6006
10.08	0.6014
10.09	0.6029
10.10	0.6034
10.11	0.6040
10.12	0.6048
10.13	0.6053
10.14	0.6062
10.15	0.6067
10.16	0.6076
10.17	0.6086
10.18	0.6102
10.19	0.6109
10.20	0.6117
10.21	0.6126
10.22	0.6132
10.23	0.6140
10.24	0.6153
10.25	0.6163
10.26	0.6175
10.27	0.6192
10.28	0.6196
10.29	0.6201
10.30	0.6213
10.31	0.6225
10.32	0.6237
10.33	0.6243
10.34	0.6252
10.35	0.6266
10.36	0.6272
10.37	0.6287
10.38	0.6302
10.39	0.6320
10.40	0.6325
10.41	0.6332
10.42	0.6342
10.43	0.6348
10.44	0.6365
10.45	0.6371
10.46	0.6379
10.47	0.6388
10.48	0.6394
10.49	0.6406
10.50	0.6417
10.51	0.6426
10.52	0.6436
10.53	0.6451
10.54	0.6459
10.55	0.6466
10.56	0.6470
10.57	0.6478
10.58	0.6486
10.59	0.6494
10.60	0.6499
10.61	0.6508
10.62	0.6516
10.63	0.6524
10.64	0.6526
10.65	0.6535
10.66	0.6547
10.67	0.6558
10.68	0.6573
10.69	0.6588
10.70	0.6598
10.71	0.6608
10.72	0.6615
10.73	0.6625
10.74	0.6635
10.75	0.6645
10.76	0.6654
10.77	0.6665
10.78	0.6676
10.79	0.6687
10.80	0.6697
10.81	0.6703
10.82	0.6715
10.83	0.6721
10.84	0.6733
10.85	0.6742
10.86	0.6752
10.87	0.6763
10.88	0.6770
10.89	0.6776
10.90	0.6784
10.91	0.6792
10.92	0.6802
10.93	0.6811
10.94	0.6819
10.95	0.6827
10.96	0.6832
10.97	0.6840
10.98	0.6855
10.99	0.6864
11.00	0.6871
11.01	0.6890
11.02	0.6899
11.03	0.6905
11.04	0.6913
11.05	0.6917
11.06	0.6930
11.07	0.6935
11.08	0.6955
11.09	0.6963
11.10	0.6970
11.11	0.6979
11.12	0.6988
11.13	0.6995
11.14	0.7005
11.15	0.7015
11.16	0.7019
11.17	0.7023
11.18	0.7031
11.19	0.7044
11.20	0.7053
11.21	0.7059
11.22	0.7065
11.23	0.7075
11.24	0.7081
11.25	0.7088
11.26	0.7092
11.27	0.7098
11.28	0.7105
11.29	0.7124
11.30	0.7132
11.31	0.7150
11.32	0.7153
11.33	0.7165
11.34	0.7170
11.35	0.7181
11.36	0.7199
11.37	0.7220
11.38	0.7233
11.39	0.7238
11.40	0.7245
11.41	0.7248
11.42	0.7259
11.43	0.7269
11.44	0.7276
11.45	0.7290
11.46	0.7296
11.47	0.7300
11.48	0.7306
11.49	0.7310
11.50	0.7317
11.51	0.7325
11.52	0.7335
11.53	0.7338
11.54	0.7345
11.55	0.7349
11.56	0.7358
11.57	0.7366
11.58	0.7373
11.59	0.7391
11.60	0.7398
11.61	0.7404
11.62	0.7411
11.63	0.7421
11.64	0.7425
11.65	0.7430
11.66	0.7445
11.67	0.7453
11.68	0.7461
11.69	0.7467
11.70	0.7474
11.71	0.7490
11.72	0.7493
11.73	0.7499
11.74	0.7503
11.75	0.7506
11.76	0.7512
11.77	0.7517
11.78	0.7530
11.79	0.7538
11.80	0.7544
11.81	0.7549
11.82	0.7560
11.83	0.7568
11.84	0.7572
11.85	0.7587
11.86	0.7591
11.87	0.7599
11.88	0.7606
11.89	0.7627
11.90	0.7632
11.91	0.7642
11.92	0.7652
11.93	0.7657
11.94	0.7675
11.95	0.7680
11.96	0.7684
11.97	0.7694
11.98	0.7701
11.99	0.7707
12.00	0.7713
12.01	0.7722
12.02	0.7728
12.03	0.7734
12.04	0.7739
12.05	0.7745
12.06	0.7748
12.07	0.7754
12.08	0.7758
12.09	0.7768
12.10	0.7771
12.11	0.7777
12.12	0.7782
12.13	0.7784
12.14	0.7786
12.15	0.7798
12.16	0.7804
12.17	0.7808
12.18	0.7811
12.19	0.7819
12.20	0.7824
12.21	0.7830
12.22	0.7834
12.23	0.7840
12.24	0.7849
12.25	0.7867
12.26	0.7873
12.27	0.7878
12.28	0.7880
12.29	0.7886
12.30	0.7894
12.31	0.7902
12.32	0.7915
12.33	0.7916
12.34	0.7920
12.35	0.7925
12.36	0.7927
12.37	0.7937
12.38	0.7942
12.39	0.7947
12.40	0.7951
12.41	0.7956
12.42	0.7958
12.43	0.7961
12.44	0.7965
12.45	0.7972
12.46	0.7975
12.47	0.7977
12.48	0.7981
12.49	0.7984
12.50	0.7989
12.51	0.7995
12.52	0.8001
12.53	0.8013
12.54	0.8016
12.55	0.8023
12.56	0.8027
12.57	0.8031
12.58	0.8044
12.59	0.8046
12.60	0.8056
12.61	0.8058
12.62	0.8063
12.63	0.8065
12.64	0.8070
12.65	0.8074
12.66	0.8077
12.67	0.8078
12.68	0.8087
12.69	0.8089
12.70	0.8093
12.71	0.8095
12.72	0.8101
12.73	0.8101
12.74	0.8104
12.75	0.8107
12.76	0.8110
12.77	0.8119
12.78	0.8125
12.79	0.8133
12.80	0.8142
12.81	0.8150
12.82	0.8152
12.83	0.8163
12.84	0.8173
12.85	0.8176
12.86	0.8177
12.87	0.8179
12.88	0.8186
12.89	0.8194
12.90	0.8195
12.91	0.8196
12.92	0.8205
12.93	0.8211
12.94	0.8212
12.95	0.8214
12.96	0.8223
12.97	0.8228
12.98	0.8230
12.99	0.8236
13.00	0.8239
13.01	0.8241
13.02	0.8250
13.03	0.8254
13.04	0.8256
13.05	0.8259
13.06	0.8263
13.07	0.8272
13.08	0.8274
13.09	0.8276
13.10	0.8283
13.11	0.8283
13.12	0.8291
13.13	0.8293
13.14	0.8293
13.15	0.8297
13.16	0.8304
13.17	0.8310
13.18	0.8312
13.19	0.8313
13.20	0.8314
13.21	0.8315
13.22	0.8328
13.23	0.8332
13.24	0.8334
13.25	0.8338
13.26	0.8341
13.27	0.8343
13.28	0.8349
13.29	0.8353
13.30	0.8354
13.31	0.8363
13.32	0.8365
13.33	0.8372
13.34	0.8383
13.35	0.8392
13.36	0.8398
13.37	0.8400
13.38	0.8404
13.39	0.8405
13.40	0.8408
13.41	0.8413
13.42	0.8415
13.43	0.8425
13.44	0.8434
13.45	0.8434
13.46	0.8447
13.47	0.8455
13.48	0.8462
13.49	0.8465
13.50	0.8466
13.51	0.8472
13.52	0.8473
13.53	0.8481
13.54	0.8482
13.55	0.8492
13.56	0.8493
13.57	0.8493
13.58	0.8497
13.59	0.8497
13.60	0.8500
13.61	0.8500
13.62	0.8510
13.63	0.8510
13.64	0.8524
13.65	0.8526
13.66	0.8526
13.67	0.8539
13.68	0.8540
13.69	0.8540
13.70	0.8545
13.71	0.8548
13.72	0.8548
13.73	0.8550
13.74	0.8552
13.75	0.8552
13.76	0.8557
13.77	0.8557
13.78	0.8564
13.79	0.8566
13.80	0.8566
13.81	0.8576
13.82	0.8578
13.83	0.8581
13.84	0.8587
13.85	0.8587
13.86	0.8589
13.87	0.8593
13.88	0.8593
13.89	0.8598
13.90	0.8602
13.91	0.8602
13.92	0.8605
13.93	0.8606
13.94	0.8606
13.95	0.8622
13.96	0.8624
13.97	0.8624
13.98	0.8625
13.99	0.8627
14.00	0.8628
14.01	0.8628
14.02	0.8633
14.03	0.8634
14.04	0.8634
14.05	0.8645
14.06	0.8645
14.07	0.8645
14.08	0.8658
14.09	0.8662
14.10	0.8662
14.11	0.8665
14.12	0.8678
14.13	0.8679
14.14	0.8683
14.15	0.8683
14.16	0.8686
14.17	0.8688
14.18	0.8688
14.19	0.8692
14.20	0.8692
14.21	0.8697
14.22	0.8704
14.23	0.8708
14.24	0.8709
14.25	0.8709
14.26	0.8709
14.27	0.8714
14.28	0.8717
14.29	0.8720
14.30	0.8722
14.31	0.8722
14.32	0.8724
14.33	0.8729
14.34	0.8739
14.35	0.8746
14.36	0.8748
14.37	0.8749
14.38	0.8750
14.39	0.8750
14.40	0.8750
14.41	0.8751
14.42	0.8752
14.43	0.8757
14.44	0.8759
14.45	0.8769
14.46	0.8772
14.47	0.8772
14.48	0.8774
14.49	0.8775
14.50	0.8776
14.51	0.8776
14.52	0.8776
14.53	0.8778
14.54	0.8780
14.55	0.8786
14.56	0.8786
14.57	0.8794
14.58	0.8795
14.59	0.8795
14.60	0.8804
14.61	0.8806
14.62	0.8812
14.63	0.8812
14.64	0.8813
14.65	0.8814
14.66	0.8815
14.67	0.8817
14.68	0.8819
14.69	0.8826
14.70	0.8827
14.71	0.8828
14.72	0.8834
14.73	0.8836
14.74	0.8838
14.75	0.8838
14.76	0.8840
14.77	0.8841
14.78	0.8844
14.79	0.8845
14.80	0.8846
14.81	0.8846
14.82	0.8849
14.83	0.8850
14.84	0.8853
14.85	0.8856
14.86	0.8857
14.87	0.8859
14.88	0.8861
14.89	0.8863
14.90	0.8865
14.91	0.8866
14.92	0.8868
14.93	0.8868
14.94	0.8874
14.95	0.8875
14.96	0.8876
14.97	0.8880
14.98	0.8883
14.99	0.8884
15.00	0.8888
15.01	0.8888
15.03	0.8888
15.04	0.8890
15.05	0.8890
15.06	0.8891
15.07	0.8891
15.08	0.8894
15.09	0.8900
15.10	0.8901
15.11	0.8903
15.12	0.8905
15.13	0.8913
15.14	0.8915
15.15	0.8922
15.16	0.8926
15.17	0.8930
15.19	0.8930
15.20	0.8941
15.21	0.8942
15.23	0.8942
15.24	0.8942
15.25	0.8945
15.27	0.8945
15.28	0.8948
15.29	0.8950
15.30	0.8950
15.32	0.8950
15.33	0.8951
15.34	0.8971
15.36	0.8971
15.37	0.8995
15.39	0.8996
15.41	0.9002
15.43	0.9004
15.45	0.9004
15.47	0.9005
15.49	0.9006
15.51	0.9006
15.53	0.9008
15.55	0.9016
15.56	0.9020
15.58	0.9022
15.60	0.9023
15.62	0.9023
15.64	0.9026
15.66	0.9027
15.67	0.9031
15.69	0.9038
15.71	0.9038
15.73	0.9040
15.75	0.9042
15.76	0.9049
15.78	0.9050
15.80	0.9053
15.82	0.9053
15.84	0.9054
15.86	0.9067
15.88	0.9073
15.90	0.9079
15.93	0.9079
15.95	0.9080
15.97	0.9094
16.00	0.9094
16.02	0.9100
16.05	0.9100
16.07	0.9101
16.10	0.9101
16.12	0.9112
16.15	0.9112
16.17	0.9116
16.19	0.9119
16.22	0.9119
16.24	0.9123
16.26	0.9125
16.29	0.9125
16.31	0.9134
16.34	0.9134
16.36	0.9138
16.38	0.9139
16.40	0.9143
16.43	0.9143
16.45	0.9146
16.47	0.9152
16.50	0.9152
16.52	0.9152
16.54	0.9179
16.58	0.9179
16.61	0.9180
16.64	0.9181
16.67	0.9187
16.70	0.9196
16.74	0.9196
16.77	0.9212
16.81	0.9223
16.85	0.9231
16.90	0.9242
16.95	0.9242
17.00	0.9253

==> figures/cracking/data/comparison-population-level/mc-data-EYEEM-100W-all-PCFG.txt <==
a   b
0.0   0.0
0.001	0.0126
0.30	0.0151
0.48	0.0155
0.60	0.0162
0.70	0.0168
0.78	0.0181
0.90	0.0190
0.95	0.0194
1.00	0.0194
1.04	0.0200
1.08	0.0202
1.11	0.0208
1.15	0.0208
1.18	0.0211
1.20	0.0211
1.23	0.0212
1.26	0.0214
1.28	0.0215
1.30	0.0215
1.32	0.0242
1.34	0.0255
1.36	0.0256
1.38	0.0257
1.40	0.0258
1.41	0.0258
1.43	0.0259
1.45	0.0260
1.46	0.0260
1.48	0.0262
1.49	0.0266
1.51	0.0268
1.52	0.0268
1.53	0.0274
1.54	0.0275
1.56	0.0275
1.57	0.0277
1.58	0.0277
1.59	0.0277
1.60	0.0278
1.61	0.0279
1.62	0.0280
1.63	0.0281
1.64	0.0282
1.65	0.0284
1.66	0.0284
1.67	0.0288
1.68	0.0288
1.69	0.0289
1.70	0.0291
1.71	0.0291
1.72	0.0295
1.73	0.0296
1.74	0.0296
1.75	0.0296
1.76	0.0298
1.77	0.0298
1.78	0.0298
1.79	0.0299
1.80	0.0300
1.81	0.0300
1.82	0.0302
1.83	0.0304
1.84	0.0305
1.85	0.0307
1.86	0.0308
1.87	0.0309
1.88	0.0310
1.89	0.0311
1.90	0.0313
1.91	0.0314
1.92	0.0315
1.93	0.0317
1.94	0.0318
1.95	0.0318
1.96	0.0318
1.97	0.0319
1.98	0.0320
1.99	0.0322
2.00	0.0323
2.000	0.0323
2.01	0.0327
2.02	0.0329
2.03	0.0330
2.04	0.0332
2.05	0.0334
2.06	0.0335
2.07	0.0337
2.08	0.0341
2.09	0.0341
2.10	0.0346
2.11	0.0349
2.12	0.0351
2.13	0.0353
2.14	0.0354
2.15	0.0355
2.16	0.0357
2.17	0.0359
2.18	0.0359
2.19	0.0361
2.20	0.0365
2.21	0.0367
2.22	0.0369
2.23	0.0370
2.24	0.0372
2.25	0.0374
2.26	0.0376
2.27	0.0377
2.28	0.0378
2.29	0.0381
2.30	0.0383
2.31	0.0385
2.32	0.0387
2.33	0.0389
2.34	0.0391
2.35	0.0393
2.36	0.0394
2.37	0.0396
2.38	0.0400
2.39	0.0404
2.40	0.0409
2.41	0.0411
2.42	0.0413
2.43	0.0414
2.44	0.0419
2.45	0.0423
2.46	0.0426
2.47	0.0429
2.48	0.0432
2.49	0.0436
2.50	0.0438
2.51	0.0441
2.52	0.0445
2.53	0.0450
2.54	0.0452
2.55	0.0455
2.56	0.0457
2.57	0.0459
2.58	0.0462
2.59	0.0464
2.60	0.0468
2.61	0.0472
2.62	0.0475
2.63	0.0480
2.64	0.0482
2.65	0.0484
2.66	0.0488
2.67	0.0491
2.68	0.0494
2.69	0.0497
2.70	0.0501
2.71	0.0506
2.72	0.0509
2.73	0.0512
2.74	0.0515
2.75	0.0517
2.76	0.0522
2.77	0.0526
2.78	0.0530
2.79	0.0533
2.80	0.0537
2.81	0.0541
2.82	0.0544
2.83	0.0547
2.84	0.0551
2.85	0.0553
2.86	0.0556
2.87	0.0561
2.88	0.0563
2.89	0.0566
2.90	0.0569
2.91	0.0571
2.92	0.0577
2.93	0.0582
2.94	0.0586
2.95	0.0588
2.96	0.0592
2.97	0.0596
2.98	0.0599
2.99	0.0602
3.00	0.0602
3.000	0.0605
3.01	0.0617
3.02	0.0622
3.03	0.0625
3.04	0.0628
3.05	0.0633
3.06	0.0639
3.07	0.0641
3.08	0.0645
3.09	0.0648
3.10	0.0651
3.11	0.0654
3.12	0.0659
3.13	0.0662
3.14	0.0666
3.15	0.0671
3.16	0.0674
3.17	0.0677
3.18	0.0680
3.19	0.0684
3.20	0.0688
3.21	0.0693
3.22	0.0697
3.23	0.0701
3.24	0.0705
3.25	0.0712
3.26	0.0715
3.27	0.0719
3.28	0.0722
3.29	0.0727
3.30	0.0730
3.31	0.0736
3.32	0.0740
3.33	0.0745
3.34	0.0751
3.35	0.0755
3.36	0.0759
3.37	0.0763
3.38	0.0769
3.39	0.0772
3.40	0.0776
3.41	0.0780
3.42	0.0785
3.43	0.0789
3.44	0.0793
3.45	0.0797
3.46	0.0801
3.47	0.0807
3.48	0.0810
3.49	0.0815
3.50	0.0819
3.51	0.0824
3.52	0.0827
3.53	0.0833
3.54	0.0838
3.55	0.0845
3.56	0.0849
3.57	0.0854
3.58	0.0859
3.59	0.0864
3.60	0.0869
3.61	0.0872
3.62	0.0877
3.63	0.0882
3.64	0.0886
3.65	0.0890
3.66	0.0895
3.67	0.0900
3.68	0.0904
3.69	0.0907
3.70	0.0912
3.71	0.0918
3.72	0.0922
3.73	0.0925
3.74	0.0929
3.75	0.0934
3.76	0.0939
3.77	0.0945
3.78	0.0950
3.79	0.0954
3.80	0.0956
3.81	0.0961
3.82	0.0965
3.83	0.0971
3.84	0.0977
3.85	0.0983
3.86	0.0987
3.87	0.0990
3.88	0.0992
3.89	0.0998
3.90	0.1003
3.91	0.1009
3.92	0.1014
3.93	0.1019
3.94	0.1024
3.95	0.1029
3.96	0.1030
3.97	0.1032
3.98	0.1036
3.99	0.1041
4.00	0.1041
4.000	0.1044
4.01	0.1051
4.02	0.1057
4.03	0.1062
4.04	0.1067
4.05	0.1073
4.06	0.1079
4.07	0.1081
4.08	0.1083
4.09	0.1087
4.10	0.1093
4.11	0.1097
4.12	0.1104
4.13	0.1111
4.14	0.1115
4.15	0.1122
4.16	0.1130
4.17	0.1134
4.18	0.1140
4.19	0.1143
4.20	0.1149
4.21	0.1149
4.22	0.1151
4.23	0.1153
4.24	0.1153
4.240	0.1154
4.25	0.1166
4.26	0.1166
4.260	0.1169
4.27	0.1177
4.28	0.1185
4.29	0.1191
4.30	0.1194
4.31	0.1202
4.32	0.1206
4.33	0.1214
4.34	0.1222
4.35	0.1228
4.36	0.1234
4.37	0.1237
4.39	0.1240
4.40	0.1243
4.41	0.1246
4.42	0.1252
4.43	0.1260
4.44	0.1265
4.45	0.1272
4.46	0.1277
4.47	0.1285
4.48	0.1296
4.49	0.1304
4.50	0.1308
4.51	0.1313
4.52	0.1319
4.53	0.1324
4.54	0.1333
4.55	0.1338
4.56	0.1346
4.57	0.1352
4.58	0.1356
4.59	0.1361
4.62	0.1361
4.63	0.1361
4.630	0.1369
4.64	0.1374
4.65	0.1380
4.66	0.1385
4.67	0.1394
4.68	0.1394
4.680	0.1397
4.69	0.1407
4.70	0.1414
4.71	0.1420
4.72	0.1423
4.74	0.1439
4.75	0.1445
4.76	0.1445
4.760	0.1448
4.77	0.1459
4.78	0.1459
4.780	0.1462
4.79	0.1478
4.80	0.1485
4.81	0.1491
4.82	0.1496
4.83	0.1507
4.84	0.1513
4.85	0.1518
4.86	0.1532
4.87	0.1532
4.870	0.1536
4.88	0.1547
4.89	0.1550
4.90	0.1557
4.91	0.1557
4.910	0.1561
4.92	0.1573
4.93	0.1580
4.94	0.1589
4.95	0.1589
4.950	0.1592
4.960	0.1598
4.97	0.1624
4.98	0.1630
4.99	0.1634
5.00	0.1634
5.000	0.1636
5.01	0.1646
5.02	0.1656
5.03	0.1656
5.030	0.1656
5.04	0.1657
5.05	0.1657
5.11	0.1658
5.12	0.1675
5.13	0.1682
5.14	0.1683
5.15	0.1688
5.16	0.1688
5.160	0.1689
5.170	0.1694
5.23	0.1704
5.24	0.1704
5.240	0.1705
5.250	0.1707
5.32	0.1735
5.33	0.1735
5.330	0.1747
5.340	0.1762
5.350	0.1773
5.36	0.1788
5.37	0.1788
5.370	0.1794
5.38	0.1806
5.39	0.1806
5.390	0.1811
5.40	0.1821
5.41	0.1831
5.42	0.1831
5.420	0.1834
5.43	0.1862
5.44	0.1862
5.440	0.1865
5.450	0.1871
5.460	0.1895
5.47	0.1909
5.48	0.1909
5.480	0.1916
5.49	0.1924
5.50	0.1924
5.500	0.1930
5.53	0.1937
5.54	0.1937
5.540	0.1948
5.550	0.1958
5.560	0.1959
5.57	0.1977
5.58	0.1977
5.580	0.1984
5.590	0.1997
5.600	0.2009
5.61	0.2025
5.62	0.2029
5.63	0.2029
5.630	0.2044
5.640	0.2054
5.65	0.2065
5.66	0.2065
5.660	0.2073
5.670	0.2100
5.680	0.2108
5.69	0.2119
5.70	0.2119
5.700	0.2126
5.710	0.2137
5.720	0.2148
5.73	0.2164
5.74	0.2164
5.740	0.2170
5.750	0.2178
5.760	0.2188
5.770	0.2199
5.78	0.2208
5.780	0.2208
5.790	0.2217
5.800	0.2226
5.810	0.2234
5.82	0.2242
5.820	0.2242
5.830	0.2249
5.840	0.2257
5.850	0.2263
5.86	0.2275
5.87	0.2277
5.88	0.2277
5.880	0.2280
5.890	0.2288
5.90	0.2295
5.900	0.2295
5.910	0.2301
5.92	0.2311
5.93	0.2311
5.930	0.2314
5.94	0.2320
5.940	0.2320
5.950	0.2329
5.960	0.2334
5.970	0.2340
5.98	0.2346
5.980	0.2346
5.990	0.2353
6.000	0.2360
6.010	0.2366
6.020	0.2372
6.03	0.2378
6.030	0.2378
6.040	0.2384
6.06	0.2387
6.060	0.2390
6.07	0.2397
6.070	0.2397
6.080	0.2406
6.090	0.2407
6.100	0.2414
6.12	0.2419
6.120	0.2420
6.130	0.2427
6.14	0.2429
6.15	0.2429
6.150	0.2431
6.160	0.2438
6.170	0.2442
6.18	0.2449
6.19	0.2452
6.20	0.2452
6.200	0.2453
6.210	0.2460
6.22	0.2465
6.23	0.2471
6.24	0.2471
6.25	0.2475
6.250	0.2478
6.260	0.2487
6.270	0.2493
6.28	0.2502
6.29	0.2506
6.30	0.2513
6.31	0.2515
6.32	0.2515
6.320	0.2518
6.330	0.2524
6.340	0.2529
6.35	0.2535
6.36	0.2535
6.360	0.2538
6.370	0.2544
6.380	0.2547
6.390	0.2549
6.40	0.2557
6.400	0.2557
6.41	0.2564
6.42	0.2564
6.420	0.2567
6.43	0.2577
6.44	0.2581
6.45	0.2581
6.450	0.2583
6.46	0.2591
6.47	0.2591
6.470	0.2592
6.48	0.2602
6.49	0.2602
6.490	0.2605
6.50	0.2613
6.51	0.2618
6.52	0.2624
6.53	0.2624
6.530	0.2626
6.540	0.2632
6.55	0.2637
6.56	0.2637
6.560	0.2640
6.57	0.2644
6.570	0.2644
6.58	0.2651
6.59	0.2656
6.60	0.2656
6.600	0.2658
6.61	0.2663
6.610	0.2663
6.620	0.2669
6.63	0.2675
6.64	0.2675
6.640	0.2677
6.65	0.2681
6.650	0.2681
6.660	0.2686
6.670	0.2691
6.68	0.2698
6.69	0.2700
6.70	0.2700
6.700	0.2701
6.71	0.2708
6.72	0.2708
6.720	0.2711
6.73	0.2716
6.730	0.2716
6.740	0.2720
6.75	0.2728
6.76	0.2731
6.77	0.2735
6.78	0.2740
6.79	0.2743
6.80	0.2743
6.800	0.2745
6.81	0.2751
6.82	0.2754
6.83	0.2759
6.84	0.2764
6.85	0.2767
6.86	0.2771
6.87	0.2775
6.88	0.2778
6.89	0.2778
6.890	0.2780
6.90	0.2788
6.91	0.2791
6.92	0.2791
6.920	0.2795
6.93	0.2800
6.94	0.2805
6.95	0.2808
6.96	0.2812
6.97	0.2816
6.98	0.2820
6.99	0.2823
7.00	0.2823
7.000	0.2826
7.01	0.2829
7.02	0.2829
7.020	0.2831
7.03	0.2836
7.030	0.2836
7.04	0.2842
7.05	0.2847
7.06	0.2852
7.07	0.2855
7.08	0.2855
7.080	0.2857
7.09	0.2864
7.10	0.2867
7.11	0.2871
7.12	0.2875
7.13	0.2879
7.14	0.2883
7.15	0.2887
7.16	0.2891
7.17	0.2891
7.170	0.2893
7.180	0.2898
7.19	0.2903
7.190	0.2903
7.200	0.2907
7.21	0.2913
7.22	0.2917
7.23	0.2920
7.24	0.2924
7.25	0.2924
7.250	0.2926
7.26	0.2932
7.27	0.2932
7.270	0.2934
7.28	0.2938
7.280	0.2938
7.29	0.2947
7.30	0.2953
7.31	0.2958
7.32	0.2962
7.33	0.2967
7.34	0.2967
7.340	0.2969
7.35	0.2974
7.36	0.2978
7.37	0.2983
7.38	0.2987
7.39	0.2987
7.390	0.2989
7.40	0.2996
7.41	0.3000
7.42	0.3005
7.43	0.3005
7.430	0.3007
7.44	0.3014
7.45	0.3018
7.46	0.3022
7.47	0.3027
7.48	0.3031
7.49	0.3031
7.490	0.3033
7.50	0.3039
7.51	0.3043
7.52	0.3047
7.53	0.3052
7.54	0.3056
7.55	0.3059
7.56	0.3063
7.57	0.3067
7.58	0.3072
7.59	0.3072
7.590	0.3073
7.60	0.3079
7.61	0.3084
7.62	0.3088
7.63	0.3093
7.64	0.3097
7.65	0.3100
7.66	0.3104
7.67	0.3108
7.68	0.3112
7.69	0.3116
7.70	0.3120
7.71	0.3125
7.72	0.3129
7.73	0.3132
7.74	0.3136
7.75	0.3141
7.76	0.3145
7.77	0.3145
7.770	0.3147
7.78	0.3153
7.79	0.3158
7.80	0.3162
7.81	0.3166
7.82	0.3170
7.83	0.3174
7.84	0.3178
7.85	0.3182
7.86	0.3186
7.87	0.3190
7.88	0.3194
7.89	0.3198
7.90	0.3201
7.91	0.3206
7.92	0.3210
7.93	0.3214
7.94	0.3218
7.95	0.3222
7.96	0.3226
7.97	0.3229
7.98	0.3233
7.99	0.3237
8.00	0.3243
8.01	0.3246
8.02	0.3250
8.03	0.3254
8.04	0.3258
8.05	0.3258
8.050	0.3260
8.06	0.3265
8.07	0.3269
8.08	0.3273
8.09	0.3277
8.10	0.3281
8.11	0.3284
8.12	0.3288
8.13	0.3292
8.14	0.3295
8.15	0.3299
8.16	0.3303
8.17	0.3306
8.18	0.3310
8.19	0.3314
8.20	0.3318
8.21	0.3321
8.22	0.3325
8.23	0.3328
8.24	0.3332
8.25	0.3335
8.26	0.3339
8.27	0.3342
8.28	0.3345
8.29	0.3349
8.30	0.3352
8.31	0.3356
8.32	0.3360
8.33	0.3363
8.34	0.3366
8.35	0.3369
8.36	0.3372
8.37	0.3376
8.38	0.3379
8.39	0.3382
8.40	0.3386
8.41	0.3389
8.42	0.3393
8.43	0.3396
8.44	0.3400
8.45	0.3403
8.46	0.3406
8.47	0.3410
8.48	0.3413
8.49	0.3416
8.50	0.3419
8.51	0.3422
8.52	0.3425
8.53	0.3428
8.54	0.3432
8.55	0.3435
8.56	0.3438
8.57	0.3441
8.58	0.3444
8.59	0.3447
8.60	0.3450
8.61	0.3453
8.62	0.3456
8.63	0.3460
8.64	0.3463
8.65	0.3465
8.66	0.3468
8.67	0.3472
8.68	0.3475
8.69	0.3478
8.70	0.3481
8.71	0.3484
8.72	0.3487
8.73	0.3490
8.74	0.3493
8.75	0.3496
8.76	0.3499
8.77	0.3503
8.78	0.3506
8.79	0.3509
8.80	0.3512
8.81	0.3515
8.82	0.3518
8.83	0.3520
8.84	0.3523
8.85	0.3526
8.86	0.3528
8.87	0.3531
8.88	0.3534
8.89	0.3537
8.90	0.3540
8.91	0.3543
8.92	0.3546
8.93	0.3549
8.94	0.3552
8.95	0.3555
8.96	0.3558
8.97	0.3560
8.98	0.3563
8.99	0.3566
9.00	0.3569
9.01	0.3572
9.02	0.3575
9.03	0.3578
9.04	0.3581
9.05	0.3583
9.06	0.3587
9.07	0.3590
9.08	0.3592
9.09	0.3595
9.10	0.3598
9.11	0.3600
9.12	0.3603
9.13	0.3606
9.14	0.3609
9.15	0.3612
9.16	0.3614
9.17	0.3617
9.18	0.3620
9.19	0.3623
9.20	0.3625
9.21	0.3628
9.22	0.3631
9.23	0.3634
9.24	0.3636
9.25	0.3639
9.26	0.3641
9.27	0.3644
9.28	0.3647
9.29	0.3649
9.30	0.3652
9.31	0.3655
9.32	0.3659
9.33	0.3661
9.34	0.3664
9.35	0.3667
9.36	0.3669
9.37	0.3672
9.38	0.3674
9.39	0.3677
9.40	0.3680
9.41	0.3684
9.42	0.3687
9.43	0.3690
9.44	0.3693
9.45	0.3695
9.46	0.3698
9.47	0.3701
9.48	0.3704
9.49	0.3706
9.50	0.3709
9.51	0.3713
9.52	0.3715
9.53	0.3718
9.54	0.3721
9.55	0.3724
9.56	0.3727
9.57	0.3730
9.58	0.3733
9.59	0.3735
9.60	0.3738
9.61	0.3741
9.62	0.3744
9.63	0.3747
9.64	0.3750
9.65	0.3753
9.66	0.3756
9.67	0.3759
9.68	0.3762
9.69	0.3764
9.70	0.3768
9.71	0.3771
9.72	0.3773
9.73	0.3776
9.74	0.3779
9.75	0.3779
9.750	0.3780
9.76	0.3785
9.77	0.3788
9.78	0.3791
9.79	0.3796
9.80	0.3799
9.81	0.3802
9.82	0.3806
9.83	0.3809
9.84	0.3812
9.85	0.3815
9.86	0.3819
9.87	0.3822
9.88	0.3825
9.89	0.3830
9.90	0.3833
9.91	0.3837
9.92	0.3840
9.93	0.3843
9.94	0.3847
9.95	0.3849
9.96	0.3852
9.97	0.3855
9.98	0.3858
9.99	0.3861
10.00	0.3865
10.01	0.3869
10.02	0.3873
10.03	0.3878
10.04	0.3882
10.05	0.3885
10.06	0.3889
10.07	0.3893
10.08	0.3896
10.09	0.3900
10.10	0.3903
10.11	0.3906
10.12	0.3909
10.13	0.3913
10.14	0.3917
10.15	0.3922
10.16	0.3927
10.17	0.3930
10.18	0.3934
10.19	0.3936
10.20	0.3940
10.21	0.3944
10.22	0.3947
10.23	0.3952
10.24	0.3956
10.25	0.3960
10.26	0.3967
10.27	0.3971
10.28	0.3976
10.29	0.3981
10.30	0.3983
10.31	0.3988
10.32	0.3992
10.33	0.3995
10.34	0.4000
10.35	0.4004
10.36	0.4009
10.37	0.4012
10.38	0.4017
10.39	0.4022
10.40	0.4025
10.41	0.4029
10.42	0.4031
10.43	0.4036
10.44	0.4040
10.45	0.4043
10.46	0.4048
10.47	0.4053
10.48	0.4058
10.49	0.4063
10.50	0.4068
10.51	0.4073
10.52	0.4078
10.53	0.4084
10.54	0.4088
10.55	0.4093
10.56	0.4096
10.57	0.4101
10.58	0.4105
10.59	0.4109
10.60	0.4114
10.61	0.4118
10.62	0.4122
10.63	0.4126
10.64	0.4131
10.65	0.4136
10.66	0.4140
10.67	0.4144
10.68	0.4149
10.69	0.4155
10.70	0.4159
10.71	0.4163
10.72	0.4168
10.73	0.4173
10.74	0.4177
10.75	0.4182
10.76	0.4187
10.77	0.4192
10.78	0.4197
10.79	0.4199
10.80	0.4203
10.81	0.4207
10.82	0.4211
10.83	0.4216
10.84	0.4220
10.85	0.4224
10.86	0.4229
10.87	0.4233
10.88	0.4239
10.89	0.4242
10.90	0.4247
10.91	0.4251
10.92	0.4256
10.93	0.4260
10.94	0.4265
10.95	0.4269
10.96	0.4274
10.97	0.4278
10.98	0.4283
10.99	0.4286
11.00	0.4290
11.01	0.4294
11.02	0.4298
11.03	0.4302
11.04	0.4304
11.05	0.4308
11.06	0.4312
11.07	0.4316
11.08	0.4319
11.09	0.4322
11.10	0.4327
11.11	0.4331
11.12	0.4335
11.13	0.4339
11.14	0.4343
11.15	0.4345
11.16	0.4348
11.17	0.4352
11.18	0.4356
11.19	0.4361
11.20	0.4365
11.21	0.4369
11.22	0.4373
11.23	0.4377
11.24	0.4380
11.25	0.4383
11.26	0.4387
11.27	0.4390
11.28	0.4393
11.29	0.4396
11.30	0.4400
11.31	0.4403
11.32	0.4406
11.33	0.4409
11.34	0.4411
11.35	0.4415
11.36	0.4418
11.37	0.4421
11.38	0.4424
11.39	0.4427
11.40	0.4430
11.41	0.4433
11.42	0.4436
11.43	0.4439
11.44	0.4442
11.45	0.4444
11.46	0.4447
11.47	0.4450
11.48	0.4452
11.49	0.4454
11.50	0.4456
11.51	0.4458
11.52	0.4460
11.53	0.4463
11.54	0.4465
11.55	0.4467
11.56	0.4470
11.57	0.4472
11.58	0.4474
11.59	0.4477
11.60	0.4479
11.61	0.4481
11.62	0.4484
11.63	0.4486
11.64	0.4488
11.65	0.4490
11.66	0.4492
11.67	0.4494
11.68	0.4496
11.69	0.4498
11.70	0.4499
11.71	0.4501
11.72	0.4503
11.73	0.4505
11.74	0.4506
11.75	0.4508
11.76	0.4509
11.77	0.4511
11.78	0.4513
11.79	0.4515
11.80	0.4516
11.81	0.4518
11.82	0.4519
11.83	0.4520
11.84	0.4522
11.85	0.4524
11.86	0.4525
11.87	0.4527
11.88	0.4528
11.89	0.4529
11.90	0.4531
11.91	0.4532
11.92	0.4534
11.93	0.4536
11.94	0.4537
11.95	0.4538
11.96	0.4540
11.97	0.4541
11.98	0.4542
11.99	0.4543
12.00	0.4544
12.01	0.4546
12.02	0.4547
12.03	0.4548
12.04	0.4550
12.05	0.4551
12.06	0.4552
12.07	0.4553
12.08	0.4555
12.09	0.4556
12.10	0.4557
12.11	0.4558
12.12	0.4560
12.13	0.4561
12.14	0.4562
12.15	0.4563
12.16	0.4565
12.17	0.4566
12.18	0.4568
12.19	0.4569
12.20	0.4570
12.21	0.4571
12.22	0.4573
12.23	0.4574
12.24	0.4575
12.25	0.4576
12.26	0.4577
12.27	0.4578
12.28	0.4579
12.29	0.4580
12.30	0.4581
12.31	0.4582
12.32	0.4584
12.33	0.4585
12.34	0.4586
12.35	0.4587
12.36	0.4588
12.37	0.4589
12.38	0.4590
12.39	0.4591
12.40	0.4593
12.41	0.4594
12.42	0.4595
12.43	0.4596
12.44	0.4597
12.45	0.4598
12.46	0.4600
12.47	0.4601
12.48	0.4602
12.49	0.4603
12.50	0.4604
12.51	0.4605
12.52	0.4606
12.53	0.4607
12.54	0.4608
12.55	0.4609
12.56	0.4610
12.57	0.4611
12.58	0.4612
12.59	0.4613
12.60	0.4614
12.61	0.4614
12.62	0.4616
12.63	0.4617
12.64	0.4618
12.65	0.4618
12.66	0.4619
12.67	0.4620
12.68	0.4622
12.69	0.4623
12.70	0.4624
12.71	0.4624
12.72	0.4625
12.73	0.4626
12.74	0.4627
12.75	0.4628
12.76	0.4629
12.77	0.4630
12.78	0.4631
12.79	0.4632
12.80	0.4633
12.81	0.4634
12.82	0.4635
12.83	0.4636
12.84	0.4637
12.85	0.4638
12.86	0.4639
12.87	0.4640
12.88	0.4641
12.89	0.4642
12.90	0.4643
12.91	0.4644
12.92	0.4645
12.93	0.4646
12.94	0.4647
12.95	0.4648
12.96	0.4649
12.97	0.4650
12.98	0.4651
12.99	0.4652
13.00	0.4653
13.01	0.4654
13.02	0.4655
13.03	0.4656
13.04	0.4656
13.05	0.4658
13.06	0.4659
13.07	0.4660
13.08	0.4661
13.09	0.4662
13.10	0.4663
13.11	0.4664
13.12	0.4665
13.13	0.4666
13.14	0.4667
13.15	0.4667
13.16	0.4668
13.17	0.4669
13.18	0.4670
13.19	0.4670
13.20	0.4671
13.21	0.4672
13.22	0.4673
13.23	0.4675
13.24	0.4676
13.25	0.4676
13.26	0.4677
13.27	0.4678
13.28	0.4679
13.29	0.4679
13.30	0.4680
13.31	0.4681
13.32	0.4682
13.33	0.4682
13.34	0.4683
13.35	0.4684
13.36	0.4685
13.37	0.4687
13.38	0.4688
13.39	0.4688
13.40	0.4689
13.41	0.4690
13.42	0.4690
13.43	0.4691
13.44	0.4692
13.45	0.4693
13.46	0.4693
13.47	0.4694
13.48	0.4695
13.49	0.4696
13.50	0.4696
13.51	0.4697
13.52	0.4698
13.53	0.4698
13.54	0.4699
13.55	0.4700
13.56	0.4700
13.57	0.4701
13.58	0.4702
13.59	0.4703
13.60	0.4703
13.61	0.4704
13.62	0.4705
13.63	0.4705
13.64	0.4706
13.65	0.4707
13.66	0.4708
13.67	0.4708
13.68	0.4709
13.69	0.4710
13.70	0.4710
13.71	0.4711
13.72	0.4712
13.73	0.4712
13.74	0.4713
13.75	0.4713
13.76	0.4714
13.77	0.4714
13.78	0.4715
13.79	0.4716
13.80	0.4716
13.81	0.4717
13.82	0.4717
13.83	0.4718
13.84	0.4718
13.85	0.4718
13.86	0.4719
13.87	0.4720
13.88	0.4720
13.89	0.4720
13.90	0.4721
13.91	0.4721
13.92	0.4722
13.93	0.4722
13.94	0.4723
13.95	0.4723
13.96	0.4724
13.97	0.4724
13.98	0.4724
13.99	0.4725
14.00	0.4725
14.01	0.4726
14.02	0.4726
14.03	0.4726
14.04	0.4727
14.05	0.4727
14.06	0.4728
14.07	0.4728
14.08	0.4729
14.09	0.4729
14.10	0.4729
14.11	0.4730
14.12	0.4730
14.13	0.4730
14.14	0.4731
14.15	0.4731
14.16	0.4731
14.17	0.4732
14.18	0.4732
14.19	0.4732
14.20	0.4733
14.21	0.4733
14.22	0.4734
14.23	0.4734
14.24	0.4734
14.25	0.4734
14.26	0.4735
14.27	0.4735
14.28	0.4735
14.29	0.4736
14.30	0.4736
14.31	0.4736
14.32	0.4736
14.33	0.4737
14.34	0.4737
14.35	0.4737
14.36	0.4738
14.37	0.4738
14.38	0.4738
14.39	0.4739
14.40	0.4739
14.41	0.4739
14.42	0.4739
14.43	0.4740
14.44	0.4740
14.45	0.4740
14.46	0.4740
14.47	0.4740
14.48	0.4741
14.49	0.4741
14.50	0.4741
14.51	0.4741
14.52	0.4741
14.53	0.4742
14.54	0.4742
14.55	0.4742
14.56	0.4742
14.57	0.4743
14.58	0.4743
14.59	0.4743
14.60	0.4743
14.61	0.4744
14.62	0.4744
14.63	0.4744
14.64	0.4744
14.65	0.4744
14.66	0.4745
14.67	0.4745
14.68	0.4745
14.69	0.4745
14.70	0.4745
14.71	0.4745
14.72	0.4746
14.73	0.4746
14.74	0.4746
14.75	0.4746
14.76	0.4746
14.77	0.4747
14.78	0.4747
14.79	0.4747
14.80	0.4747
14.81	0.4747
14.82	0.4747
14.83	0.4748
14.84	0.4748
14.85	0.4748
14.86	0.4748
14.87	0.4748
14.88	0.4748
14.89	0.4749
14.90	0.4749
14.91	0.4749
14.92	0.4749
14.93	0.4749
14.94	0.4749
14.95	0.4749
14.96	0.4749
14.97	0.4750
14.98	0.4750
14.99	0.4750
15.00	0.4750
15.01	0.4750
15.02	0.4750
15.03	0.4750
15.04	0.4750
15.05	0.4751
15.06	0.4751
15.07	0.4751
15.08	0.4751
15.09	0.4751
15.10	0.4751
15.11	0.4751
15.12	0.4751
15.13	0.4751
15.14	0.4752
15.15	0.4752
15.16	0.4752
15.17	0.4752
15.18	0.4752
15.19	0.4752
15.20	0.4752
15.21	0.4752
15.22	0.4752
15.23	0.4753
15.24	0.4753
15.25	0.4753
15.26	0.4753
15.27	0.4753
15.28	0.4753
15.29	0.4753
15.30	0.4753
15.31	0.4754
15.32	0.4754
15.33	0.4754
15.34	0.4754
15.35	0.4754
15.36	0.4754
15.37	0.4754
15.38	0.4754
15.39	0.4754
15.40	0.4754
15.41	0.4755
15.42	0.4755
15.43	0.4755
15.44	0.4755
15.45	0.4755
15.46	0.4755
15.47	0.4755
15.48	0.4755
15.49	0.4755
15.50	0.4755
15.51	0.4755
15.52	0.4756
15.53	0.4756
15.54	0.4756
15.55	0.4756
15.56	0.4756
15.57	0.4756
15.58	0.4756
15.59	0.4756
15.60	0.4756
15.61	0.4756
15.62	0.4756
15.63	0.4756
15.64	0.4757
15.65	0.4757
15.66	0.4757
15.67	0.4757
15.68	0.4757
15.69	0.4757
15.70	0.4757
15.71	0.4757
15.72	0.4757
15.73	0.4757
15.74	0.4757
15.75	0.4757
15.76	0.4758
15.77	0.4758
15.78	0.4758
15.79	0.4758
15.80	0.4758
15.81	0.4758
15.82	0.4758
15.83	0.4758
15.84	0.4758
15.85	0.4758
15.86	0.4758
15.87	0.4759
15.88	0.4759
15.89	0.4759
15.90	0.4759
15.91	0.4759
15.92	0.4759
15.93	0.4759
15.94	0.4759
15.95	0.4759
15.96	0.4760
15.97	0.4760
15.98	0.4760
15.99	0.4760
16.00	0.4760
16.01	0.4760
16.02	0.4760
16.03	0.4760
16.04	0.4760
16.05	0.4760
16.06	0.4760
16.07	0.4760
16.08	0.4760
16.09	0.4760
16.10	0.4760
16.11	0.4760
16.12	0.4760
16.13	0.4760
16.14	0.4760
16.15	0.4760
16.16	0.4760
16.17	0.4761
16.18	0.4761
16.19	0.4761
16.20	0.4761
16.21	0.4761
16.22	0.4761
16.23	0.4761
16.24	0.4761
16.25	0.4761
16.26	0.4761
16.27	0.4761
16.28	0.4761
16.29	0.4761
16.30	0.4762
16.31	0.4762
16.32	0.4762
16.33	0.4762
16.34	0.4762
16.35	0.4762
16.36	0.4762
16.37	0.4762
16.38	0.4762
16.39	0.4762
16.40	0.4762
16.41	0.4762
16.42	0.4762
16.43	0.4762
16.44	0.4762
16.45	0.4762
16.46	0.4763
16.47	0.4763
16.48	0.4763
16.49	0.4763
16.50	0.4763
16.51	0.4763
16.52	0.4763
16.53	0.4763
16.54	0.4763
16.55	0.4763
16.56	0.4763
16.57	0.4763
16.58	0.4763
16.59	0.4763
16.60	0.4763
16.61	0.4763
16.62	0.4763
16.63	0.4763
16.64	0.4763
16.65	0.4763
16.66	0.4763
16.67	0.4763
16.68	0.4763
16.69	0.4763
16.70	0.4763
16.71	0.4764
16.72	0.4764
16.73	0.4764
16.74	0.4764
16.75	0.4764
16.76	0.4764
16.77	0.4764
16.78	0.4764
16.79	0.4764
16.80	0.4764
16.81	0.4764
16.82	0.4764
16.83	0.4764
16.84	0.4764
16.85	0.4764
16.86	0.4764
16.87	0.4764
16.88	0.4764
16.89	0.4764
16.90	0.4764
16.91	0.4764
16.92	0.4764
16.93	0.4764
16.94	0.4764
16.95	0.4764
16.96	0.4764
16.97	0.4764
16.98	0.4764
16.99	0.4764
17.00	0.4764

==> figures/cracking/data/comparison-population-level/mc-data-EYEEM-100W-all-SEMANTIC.txt <==
a   b
0.0   0.0
0.001	0.0152
0.34	0.0184
0.52	0.0210
0.74	0.0224
0.83	0.0230
0.90	0.0278
0.96	0.0310
1.06	0.0316
1.15	0.0325
1.22	0.0328
1.27	0.0346
1.30	0.0346
1.32	0.0347
1.38	0.0348
1.40	0.0352
1.44	0.0352
1.47	0.0354
1.53	0.0357
1.55	0.0359
1.58	0.0360
1.59	0.0360
1.62	0.0361
1.64	0.0362
1.66	0.0366
1.68	0.0367
1.69	0.0367
1.70	0.0369
1.72	0.0370
1.73	0.0371
1.75	0.0374
1.76	0.0377
1.78	0.0378
1.79	0.0379
1.81	0.0381
1.82	0.0384
1.84	0.0384
1.85	0.0386
1.86	0.0386
1.87	0.0389
1.90	0.0389
1.91	0.0392
1.92	0.0395
1.93	0.0396
1.94	0.0398
1.96	0.0402
1.97	0.0404
1.98	0.0405
1.99	0.0407
2.00	0.0407
2.01	0.0409
2.02	0.0410
2.03	0.0410
2.04	0.0410
2.05	0.0414
2.06	0.0416
2.07	0.0417
2.08	0.0417
2.09	0.0418
2.10	0.0418
2.11	0.0420
2.12	0.0421
2.13	0.0425
2.14	0.0426
2.15	0.0429
2.16	0.0430
2.18	0.0432
2.19	0.0433
2.20	0.0438
2.21	0.0447
2.22	0.0449
2.23	0.0453
2.24	0.0456
2.25	0.0457
2.26	0.0458
2.27	0.0460
2.28	0.0464
2.29	0.0465
2.30	0.0466
2.31	0.0472
2.32	0.0473
2.33	0.0475
2.34	0.0477
2.35	0.0481
2.36	0.0481
2.37	0.0484
2.38	0.0489
2.39	0.0494
2.40	0.0495
2.41	0.0497
2.42	0.0499
2.43	0.0500
2.44	0.0508
2.45	0.0512
2.46	0.0513
2.47	0.0513
2.48	0.0514
2.49	0.0516
2.50	0.0517
2.51	0.0518
2.52	0.0521
2.53	0.0522
2.54	0.0526
2.55	0.0529
2.56	0.0530
2.58	0.0532
2.59	0.0533
2.60	0.0533
2.61	0.0538
2.62	0.0544
2.63	0.0546
2.64	0.0548
2.65	0.0550
2.66	0.0556
2.67	0.0560
2.68	0.0561
2.69	0.0566
2.70	0.0570
2.71	0.0575
2.72	0.0576
2.73	0.0580
2.74	0.0582
2.75	0.0584
2.76	0.0591
2.77	0.0595
2.78	0.0597
2.79	0.0598
2.80	0.0602
2.81	0.0604
2.82	0.0608
2.83	0.0611
2.84	0.0614
2.85	0.0616
2.86	0.0619
2.87	0.0622
2.88	0.0625
2.89	0.0627
2.90	0.0629
2.91	0.0631
2.92	0.0633
2.93	0.0637
2.94	0.0652
2.95	0.0655
2.96	0.0659
2.97	0.0663
2.98	0.0668
2.99	0.0669
3.00	0.0673
3.01	0.0677
3.02	0.0684
3.03	0.0687
3.04	0.0693
3.05	0.0695
3.06	0.0695
3.07	0.0697
3.08	0.0700
3.09	0.0703
3.10	0.0707
3.11	0.0709
3.12	0.0714
3.13	0.0716
3.14	0.0720
3.15	0.0722
3.16	0.0723
3.17	0.0725
3.18	0.0728
3.19	0.0729
3.21	0.0732
3.22	0.0736
3.23	0.0740
3.24	0.0746
3.25	0.0749
3.26	0.0753
3.28	0.0754
3.29	0.0758
3.30	0.0760
3.31	0.0763
3.32	0.0767
3.33	0.0768
3.34	0.0772
3.35	0.0777
3.36	0.0781
3.37	0.0784
3.38	0.0787
3.39	0.0790
3.40	0.0795
3.41	0.0797
3.42	0.0800
3.43	0.0802
3.44	0.0807
3.45	0.0813
3.46	0.0817
3.47	0.0821
3.48	0.0824
3.49	0.0829
3.50	0.0833
3.51	0.0836
3.52	0.0840
3.53	0.0845
3.54	0.0851
3.55	0.0854
3.56	0.0857
3.57	0.0862
3.58	0.0866
3.59	0.0870
3.60	0.0879
3.61	0.0881
3.62	0.0885
3.63	0.0887
3.64	0.0891
3.65	0.0892
3.66	0.0899
3.67	0.0903
3.68	0.0906
3.69	0.0910
3.70	0.0911
3.71	0.0916
3.72	0.0921
3.73	0.0926
3.74	0.0930
3.75	0.0932
3.76	0.0942
3.77	0.0947
3.78	0.0951
3.80	0.0953
3.81	0.0959
3.82	0.0963
3.83	0.0966
3.84	0.0970
3.85	0.0974
3.86	0.0977
3.87	0.0985
3.88	0.0985
3.89	0.0990
3.90	0.0995
3.92	0.0996
3.93	0.1001
3.94	0.1005
3.95	0.1010
3.96	0.1014
3.97	0.1020
3.98	0.1026
3.99	0.1031
4.00	0.1034
4.01	0.1039
4.04	0.1042
4.05	0.1045
4.06	0.1051
4.07	0.1054
4.08	0.1058
4.09	0.1066
4.10	0.1070
4.11	0.1072
4.12	0.1079
4.13	0.1084
4.14	0.1089
4.15	0.1093
4.16	0.1093
4.19	0.1100
4.20	0.1106
4.21	0.1110
4.22	0.1116
4.23	0.1122
4.24	0.1124
4.25	0.1129
4.26	0.1135
4.27	0.1139
4.28	0.1144
4.29	0.1150
4.30	0.1158
4.31	0.1163
4.32	0.1167
4.33	0.1168
4.34	0.1183
4.37	0.1189
4.38	0.1192
4.39	0.1195
4.40	0.1201
4.41	0.1209
4.42	0.1214
4.43	0.1218
4.44	0.1218
4.45	0.1226
4.46	0.1235
4.47	0.1239
4.48	0.1244
4.49	0.1246
4.50	0.1246
4.51	0.1260
4.52	0.1272
4.53	0.1276
4.54	0.1276
4.55	0.1287
4.56	0.1295
4.58	0.1302
4.59	0.1308
4.60	0.1312
4.63	0.1319
4.64	0.1326
4.65	0.1330
4.66	0.1336
4.67	0.1340
4.68	0.1346
4.69	0.1346
4.70	0.1362
4.71	0.1368
4.72	0.1372
4.73	0.1376
4.74	0.1381
4.75	0.1397
4.76	0.1414
4.77	0.1419
4.78	0.1423
4.79	0.1427
4.80	0.1438
4.81	0.1444
4.83	0.1455
4.84	0.1461
4.85	0.1468
4.86	0.1468
4.87	0.1482
4.88	0.1486
4.89	0.1494
4.90	0.1499
4.91	0.1505
4.92	0.1508
4.93	0.1512
4.94	0.1522
4.95	0.1526
4.96	0.1540
4.97	0.1547
4.98	0.1547
5.01	0.1566
5.02	0.1566
5.03	0.1573
5.04	0.1576
5.05	0.1581
5.06	0.1588
5.07	0.1591
5.08	0.1591
5.10	0.1615
5.11	0.1624
5.12	0.1629
5.13	0.1635
5.14	0.1638
5.15	0.1671
5.16	0.1712
5.17	0.1719
5.18	0.1723
5.19	0.1754
5.20	0.1754
5.23	0.1795
5.24	0.1795
5.26	0.1802
5.27	0.1814
5.28	0.1819
5.29	0.1824
5.30	0.1829
5.31	0.1834
5.32	0.1838
5.33	0.1848
5.34	0.1854
5.35	0.1854
5.45	0.1960
5.46	0.1964
5.47	0.1977
5.48	0.1977
5.57	0.1996
5.58	0.2007
5.59	0.2013
5.62	0.2051
5.63	0.2058
5.64	0.2067
5.65	0.2115
5.66	0.2120
5.67	0.2129
5.68	0.2135
5.69	0.2142
5.70	0.2142
5.71	0.2155
5.72	0.2161
5.73	0.2169
5.74	0.2169
5.75	0.2172
5.78	0.2219
5.79	0.2227
5.80	0.2241
5.81	0.2254
5.82	0.2260
5.83	0.2268
5.86	0.2282
5.87	0.2303
5.88	0.2308
5.89	0.2308
5.97	0.2342
5.98	0.2368
5.99	0.2376
6.00	0.2382
6.01	0.2393
6.02	0.2401
6.03	0.2408
6.04	0.2416
6.05	0.2423
6.06	0.2430
6.07	0.2436
6.08	0.2445
6.09	0.2445
6.11	0.2523
6.12	0.2531
6.13	0.2535
6.15	0.2553
6.16	0.2559
6.17	0.2566
6.18	0.2572
6.19	0.2581
6.20	0.2589
6.21	0.2595
6.22	0.2605
6.23	0.2610
6.24	0.2616
6.25	0.2624
6.26	0.2629
6.27	0.2636
6.29	0.2640
6.30	0.2647
6.31	0.2654
6.32	0.2659
6.33	0.2924
6.34	0.2932
6.35	0.2939
6.36	0.2943
6.37	0.2949
6.38	0.2961
6.39	0.2970
6.40	0.2977
6.41	0.2977
6.43	0.2998
6.45	0.3006
6.46	0.3015
6.47	0.3025
6.48	0.3035
6.49	0.3040
6.50	0.3046
6.51	0.3056
6.52	0.3060
6.53	0.3068
6.54	0.3072
6.55	0.3082
6.56	0.3088
6.57	0.3096
6.58	0.3102
6.59	0.3110
6.60	0.3114
6.61	0.3118
6.62	0.3122
6.63	0.3128
6.64	0.3134
6.65	0.3139
6.66	0.3146
6.67	0.3153
6.68	0.3158
6.69	0.3164
6.70	0.3170
6.71	0.3177
6.72	0.3184
6.73	0.3189
6.74	0.3195
6.75	0.3201
6.76	0.3205
6.77	0.3211
6.78	0.3217
6.79	0.3223
6.80	0.3228
6.81	0.3228
6.88	0.3240
6.89	0.3248
6.90	0.3257
6.91	0.3262
6.92	0.3266
6.93	0.3266
6.94	0.3275
6.95	0.3277
7.05	0.3300
7.06	0.3310
7.07	0.3318
7.08	0.3323
7.09	0.3449
7.10	0.3457
7.11	0.3465
7.12	0.3470
7.13	0.3474
7.14	0.3482
7.15	0.3490
7.16	0.3496
7.17	0.3502
7.18	0.3512
7.19	0.3519
7.20	0.3527
7.21	0.3531
7.22	0.3540
7.23	0.3547
7.24	0.3555
7.25	0.3563
7.26	0.3568
7.27	0.3575
7.28	0.3581
7.29	0.3585
7.30	0.3590
7.31	0.3596
7.32	0.3604
7.33	0.3610
7.34	0.3617
7.35	0.3625
7.36	0.3630
7.37	0.3636
7.38	0.3636
7.67	0.4090
7.68	0.4098
7.69	0.4109
7.70	0.4119
7.71	0.4132
7.72	0.4139
7.73	0.4151
7.74	0.4157
7.75	0.4166
7.76	0.4176
7.77	0.4189
7.78	0.4198
7.79	0.4208
7.80	0.4215
7.81	0.4223
7.82	0.4231
7.83	0.4240
7.85	0.4246
7.86	0.4272
7.87	0.4280
7.88	0.4289
7.89	0.4296
7.90	0.4304
7.91	0.4309
7.92	0.4320
7.93	0.4327
7.94	0.4336
7.95	0.4343
7.96	0.4352
7.97	0.4360
7.98	0.4367
7.99	0.4375
8.00	0.4381
8.01	0.4392
8.02	0.4419
8.03	0.4424
8.04	0.4431
8.05	0.4438
8.06	0.4438
8.07	0.4440
8.08	0.4446
8.09	0.4456
8.10	0.4463
8.11	0.4463
8.12	0.4472
8.13	0.4479
8.14	0.4484
8.57	0.4484
8.68	0.4800
8.69	0.4807
8.70	0.4828
8.71	0.4839
8.72	0.4854
8.73	0.4865
8.74	0.4880
8.75	0.4897
8.76	0.4909
8.77	0.4920
8.78	0.4931
8.79	0.4945
8.80	0.4957
8.81	0.4971
8.82	0.4978
8.83	0.4987
8.84	0.5001
8.85	0.5006
8.86	0.5013
8.87	0.5024
8.88	0.5029
8.89	0.5039
8.90	0.5048
8.91	0.5056
8.92	0.5070
8.93	0.5080
8.94	0.5087
8.95	0.5099
8.96	0.5105
8.97	0.5115
8.98	0.5125
8.99	0.5133
9.00	0.5148
9.01	0.5155
9.02	0.5166
9.03	0.5172
9.07	0.5175
9.08	0.5183
9.09	0.5194
9.10	0.5204
9.11	0.5204
9.12	0.5216
9.13	0.5225
9.14	0.5237
9.15	0.5246
9.16	0.5257
9.17	0.5265
9.18	0.5275
9.19	0.5285
9.20	0.5294
9.21	0.5301
9.24	0.5306
9.25	0.5315
9.26	0.5328
9.27	0.5336
9.28	0.5343
9.29	0.5356
9.30	0.5364
9.31	0.5370
9.32	0.5379
9.33	0.5387
9.34	0.5395
9.35	0.5404
9.36	0.5413
9.37	0.5420
9.38	0.5430
9.39	0.5437
9.40	0.5442
9.41	0.5449
9.42	0.5456
9.43	0.5465
9.44	0.5474
9.45	0.5482
9.46	0.5489
9.47	0.5497
9.48	0.5503
9.49	0.5508
9.50	0.5508
9.51	0.5512
9.52	0.5519
9.53	0.5527
9.54	0.5559
9.55	0.5567
9.56	0.5573
9.57	0.5580
9.58	0.5590
9.59	0.5597
9.60	0.5604
9.61	0.5611
9.62	0.5618
9.63	0.5625
9.64	0.5632
9.65	0.5639
9.66	0.5647
9.67	0.5656
9.68	0.5663
9.69	0.5671
9.70	0.5678
9.87	0.5904
9.88	0.5913
9.89	0.5923
9.90	0.5930
9.91	0.5935
9.92	0.5945
9.93	0.5954
9.94	0.5963
9.95	0.5971
9.96	0.5980
9.97	0.5989
9.98	0.5995
9.99	0.6003
10.00	0.6013
10.01	0.6013
10.02	0.6023
10.03	0.6030
10.04	0.6030
10.05	0.6039
10.06	0.6049
10.07	0.6056
10.08	0.6062
10.09	0.6069
10.10	0.6074
10.11	0.6078
10.12	0.6085
10.13	0.6092
10.14	0.6099
10.15	0.6106
10.16	0.6122
10.17	0.6125
10.18	0.6127
10.19	0.6132
10.20	0.6136
10.21	0.6140
10.22	0.6144
10.23	0.6151
10.24	0.6154
10.25	0.6160
10.26	0.6167
10.27	0.6171
10.28	0.6180
10.29	0.6185
10.30	0.6192
10.31	0.6198
10.32	0.6200
10.33	0.6207
10.34	0.6212
10.35	0.6217
10.36	0.6231
10.37	0.6240
10.38	0.6254
10.39	0.6259
10.40	0.6263
10.41	0.6268
10.42	0.6272
10.43	0.6280
10.44	0.6285
10.45	0.6291
10.46	0.6297
10.47	0.6303
10.48	0.6306
10.49	0.6320
10.50	0.6328
10.51	0.6328
10.64	0.6490
10.65	0.6490
10.68	0.6497
10.69	0.6504
10.70	0.6516
10.71	0.6523
10.72	0.6533
10.73	0.6537
10.74	0.6547
10.75	0.6553
10.76	0.6560
10.77	0.6564
10.78	0.6573
10.79	0.6579
10.80	0.6599
10.81	0.6608
10.82	0.6612
10.83	0.6618
10.84	0.6628
10.85	0.6637
10.86	0.6641
10.87	0.6642
10.88	0.6647
10.89	0.6656
10.90	0.6663
10.91	0.6667
10.92	0.6674
10.93	0.6679
10.94	0.6686
10.95	0.6691
10.96	0.6696
10.97	0.6700
10.98	0.6707
10.99	0.6712
11.00	0.6718
11.01	0.6726
11.02	0.6732
11.03	0.6738
11.04	0.6743
11.05	0.6747
11.06	0.6754
11.07	0.6766
11.08	0.6770
11.09	0.6774
11.10	0.6779
11.11	0.6782
11.12	0.6783
11.13	0.6789
11.14	0.6794
11.15	0.6798
11.16	0.6809
11.17	0.6812
11.18	0.6819
11.19	0.6825
11.20	0.6830
11.21	0.6835
11.22	0.6840
11.23	0.6843
11.24	0.6849
11.25	0.6853
11.26	0.6857
11.27	0.6862
11.28	0.6866
11.29	0.6870
11.30	0.6874
11.31	0.6879
11.32	0.6882
11.33	0.6885
11.34	0.6888
11.35	0.6892
11.36	0.6897
11.37	0.6901
11.38	0.6905
11.39	0.6909
11.40	0.6912
11.41	0.6917
11.42	0.6924
11.43	0.6929
11.44	0.6934
11.45	0.6938
11.46	0.6943
11.47	0.6947
11.48	0.6950
11.49	0.6955
11.50	0.6959
11.51	0.6967
11.52	0.6972
11.53	0.6980
11.54	0.6986
11.55	0.6990
11.56	0.6996
11.57	0.6999
11.58	0.7007
11.59	0.7010
11.60	0.7016
11.61	0.7020
11.62	0.7025
11.63	0.7028
11.64	0.7031
11.65	0.7039
11.66	0.7044
11.67	0.7047
11.68	0.7050
11.69	0.7052
11.70	0.7056
11.71	0.7059
11.72	0.7077
11.73	0.7081
11.74	0.7083
11.75	0.7094
11.76	0.7098
11.77	0.7105
11.78	0.7110
11.79	0.7113
11.80	0.7114
11.81	0.7119
11.82	0.7123
11.83	0.7127
11.84	0.7132
11.85	0.7135
11.86	0.7139
11.87	0.7143
11.88	0.7148
11.89	0.7151
11.90	0.7155
11.91	0.7159
11.92	0.7162
11.93	0.7170
11.94	0.7173
11.95	0.7178
11.96	0.7180
11.97	0.7185
11.98	0.7192
11.99	0.7196
12.00	0.7199
12.01	0.7204
12.02	0.7204
12.10	0.7240
12.11	0.7248
12.12	0.7252
12.13	0.7257
12.14	0.7264
12.15	0.7269
12.16	0.7273
12.17	0.7278
12.18	0.7284
12.19	0.7288
12.20	0.7293
12.21	0.7298
12.22	0.7301
12.23	0.7305
12.24	0.7308
12.25	0.7314
12.26	0.7317
12.27	0.7321
12.28	0.7325
12.29	0.7329
12.30	0.7332
12.31	0.7334
12.32	0.7338
12.33	0.7341
12.34	0.7346
12.35	0.7347
12.36	0.7351
12.37	0.7355
12.38	0.7359
12.39	0.7361
12.40	0.7365
12.41	0.7368
12.42	0.7371
12.43	0.7375
12.44	0.7379
12.45	0.7383
12.46	0.7386
12.47	0.7389
12.48	0.7395
12.49	0.7396
12.50	0.7399
12.51	0.7401
12.53	0.7406
12.54	0.7409
12.55	0.7419
12.56	0.7425
12.57	0.7428
12.58	0.7432
12.59	0.7437
12.60	0.7438
12.61	0.7441
12.62	0.7444
12.63	0.7447
12.64	0.7450
12.65	0.7454
12.66	0.7457
12.67	0.7462
12.68	0.7465
12.69	0.7469
12.70	0.7469
12.71	0.7477
12.72	0.7481
12.73	0.7487
12.74	0.7487
12.75	0.7489
12.76	0.7493
12.77	0.7497
12.78	0.7500
12.79	0.7503
12.80	0.7505
12.81	0.7505
12.82	0.7507
12.83	0.7511
12.84	0.7514
12.85	0.7516
12.86	0.7535
12.87	0.7537
12.88	0.7542
12.89	0.7545
12.90	0.7548
12.91	0.7550
12.92	0.7553
12.93	0.7556
12.94	0.7557
12.95	0.7557
12.96	0.7558
12.97	0.7561
12.98	0.7563
12.99	0.7567
13.00	0.7570
13.01	0.7577
13.02	0.7577
13.03	0.7578
13.04	0.7581
13.05	0.7584
13.06	0.7586
13.07	0.7593
13.08	0.7596
13.09	0.7598
13.10	0.7602
13.11	0.7607
13.12	0.7610
13.13	0.7612
13.14	0.7615
13.15	0.7617
13.16	0.7619
13.17	0.7620
13.18	0.7623
13.19	0.7626
13.20	0.7629
13.21	0.7632
13.22	0.7634
13.23	0.7636
13.24	0.7638
13.25	0.7641
13.26	0.7643
13.27	0.7645
13.28	0.7647
13.29	0.7649
13.30	0.7651
13.31	0.7654
13.32	0.7656
13.33	0.7657
13.34	0.7660
13.35	0.7662
13.36	0.7665
13.37	0.7667
13.38	0.7670
13.39	0.7670
13.40	0.7671
13.41	0.7673
13.42	0.7676
13.43	0.7678
13.44	0.7680
13.45	0.7682
13.46	0.7684
13.47	0.7685
13.48	0.7688
13.49	0.7691
13.50	0.7693
13.51	0.7695
13.52	0.7697
13.53	0.7698
13.54	0.7701
13.55	0.7703
13.56	0.7704
13.57	0.7706
13.58	0.7708
13.59	0.7711
13.60	0.7713
13.61	0.7715
13.62	0.7716
13.63	0.7718
13.64	0.7720
13.65	0.7729
13.66	0.7731
13.67	0.7733
13.68	0.7734
13.69	0.7735
13.70	0.7735
13.71	0.7737
13.72	0.7739
13.73	0.7741
13.74	0.7743
13.75	0.7744
13.76	0.7746
13.77	0.7748
13.78	0.7749
13.79	0.7751
13.80	0.7753
13.81	0.7755
13.82	0.7756
13.83	0.7758
13.84	0.7760
13.85	0.7761
13.86	0.7763
13.87	0.7765
13.88	0.7766
13.89	0.7768
13.90	0.7770
13.91	0.7771
13.92	0.7772
13.93	0.7773
13.94	0.7775
13.96	0.7776
13.97	0.7777
13.98	0.7779
13.99	0.7781
14.00	0.7782
14.01	0.7783
14.02	0.7786
14.03	0.7788
14.11	0.7788
14.12	0.7790
14.13	0.7793
14.14	0.7795
14.15	0.7796
14.16	0.7800
14.17	0.7802
14.18	0.7804
14.19	0.7805
14.20	0.7807
14.21	0.7808
14.22	0.7810
14.23	0.7811
14.24	0.7812
14.25	0.7814
14.26	0.7816
14.27	0.7817
14.28	0.7819
14.29	0.7820
14.30	0.7822
14.31	0.7823
14.32	0.7823
14.33	0.7824
14.34	0.7826
14.35	0.7827
14.36	0.7828
14.37	0.7828
14.39	0.7832
14.40	0.7834
14.41	0.7835
14.42	0.7837
14.43	0.7838
14.44	0.7840
14.45	0.7841
14.46	0.7842
14.47	0.7844
14.48	0.7845
14.49	0.7846
14.50	0.7847
14.51	0.7853
14.52	0.7854
14.53	0.7855
14.54	0.7857
14.55	0.7858
14.56	0.7859
14.57	0.7860
14.58	0.7861
14.59	0.7862
14.60	0.7863
14.61	0.7864
14.62	0.7866
14.63	0.7866
14.64	0.7867
14.65	0.7869
14.66	0.7871
14.67	0.7872
14.68	0.7873
14.69	0.7873
14.70	0.7873
14.71	0.7874
14.72	0.7875
14.73	0.7876
14.74	0.7877
14.75	0.7878
14.76	0.7879
14.77	0.7880
14.78	0.7881
14.79	0.7882
14.80	0.7883
14.81	0.7884
14.82	0.7884
14.83	0.7885
14.84	0.7885
14.85	0.7885
14.86	0.7886
14.87	0.7887
14.88	0.7888
14.89	0.7889
14.90	0.7890
14.91	0.7891
14.92	0.7892
14.93	0.7893
14.94	0.7893
14.95	0.7894
14.96	0.7895
14.97	0.7896
14.98	0.7897
14.99	0.7899
15.00	0.7899
15.01	0.7900
15.02	0.7900
15.03	0.7902
15.04	0.7903
15.05	0.7904
15.06	0.7905
15.07	0.7906
15.08	0.7907
15.09	0.7908
15.10	0.7909
15.11	0.7910
15.12	0.7911
15.13	0.7911
15.14	0.7912
15.15	0.7913
15.16	0.7914
15.17	0.7915
15.18	0.7916
15.19	0.7916
15.20	0.7917
15.21	0.7918
15.22	0.7919
15.23	0.7920
15.24	0.7921
15.25	0.7923
15.26	0.7924
15.27	0.7924
15.32	0.7928
15.33	0.7929
15.34	0.7929
15.35	0.7930
15.36	0.7931
15.37	0.7932
15.38	0.7933
15.39	0.7934
15.40	0.7935
15.41	0.7935
15.42	0.7936
15.43	0.7937
15.44	0.7938
15.45	0.7939
15.46	0.7939
15.47	0.7940
15.48	0.7940
15.49	0.7941
15.50	0.7942
15.51	0.7943
15.52	0.7943
15.53	0.7944
15.54	0.7945
15.55	0.7945
15.56	0.7946
15.57	0.7946
15.58	0.7947
15.59	0.7948
15.60	0.7948
15.61	0.7949
15.62	0.7950
15.63	0.7951
15.64	0.7951
15.65	0.7952
15.66	0.7952
15.67	0.7953
15.68	0.7954
15.69	0.7954
15.70	0.7955
15.71	0.7955
15.72	0.7956
15.73	0.7957
15.74	0.7957
15.75	0.7958
15.76	0.7958
15.77	0.7959
15.78	0.7959
15.79	0.7960
15.80	0.7961
15.81	0.7961
15.82	0.7962
15.83	0.7962
15.84	0.7963
15.85	0.7964
15.86	0.7964
15.87	0.7965
15.88	0.7965
15.89	0.7966
15.90	0.7966
15.91	0.7967
15.92	0.7967
15.93	0.7968
15.94	0.7969
15.95	0.7970
15.96	0.7971
15.97	0.7971
15.98	0.7972
15.99	0.7972
16.00	0.7976
16.01	0.7976
16.02	0.7977
16.03	0.7977
16.04	0.7978
16.05	0.7978
16.06	0.7979
16.07	0.7979
16.08	0.7980
16.09	0.7980
16.10	0.7981
16.11	0.7981
16.12	0.7981
16.13	0.7982
16.14	0.7982
16.15	0.7983
16.16	0.7983
16.17	0.7984
16.18	0.7984
16.19	0.7985
16.20	0.7985
16.21	0.7985
16.22	0.7986
16.23	0.7986
16.26	0.7987
16.27	0.7987
16.28	0.7988
16.29	0.7989
16.30	0.7989
16.31	0.7989
16.32	0.7990
16.33	0.7990
16.34	0.7991
16.35	0.7992
16.36	0.7993
16.37	0.7993
16.38	0.7994
16.39	0.7995
16.40	0.7996
16.41	0.7998
16.42	0.7998
16.43	0.7998
16.44	0.7999
16.45	0.7999
16.46	0.8000
16.47	0.8000
16.48	0.8001
16.49	0.8001
16.50	0.8001
16.51	0.8002
16.52	0.8002
16.53	0.8002
16.54	0.8003
16.55	0.8003
16.56	0.8004
16.57	0.8004
16.58	0.8004
16.59	0.8005
16.60	0.8006
16.61	0.8006
16.62	0.8006
16.63	0.8007
16.64	0.8007
16.65	0.8008
16.66	0.8008
16.67	0.8008
16.68	0.8008
16.69	0.8009
16.70	0.8009
16.71	0.8009
16.72	0.8010
16.73	0.8010
16.74	0.8011
16.75	0.8011
16.76	0.8011
16.77	0.8011
16.78	0.8012
16.79	0.8012
16.80	0.8012
16.81	0.8013
16.82	0.8013
16.83	0.8013
16.84	0.8014
16.85	0.8014
16.86	0.8014
16.87	0.8015
16.88	0.8015
16.89	0.8015
16.90	0.8015
16.91	0.8016
16.92	0.8016
16.93	0.8016
16.94	0.8017
16.95	0.8017
16.96	0.8017
16.97	0.8017
16.98	0.8017
16.99	0.8018
17.00	0.8018

==> figures/cracking/data/comparison-population-level/mc-data-EYEEM-100W-all-SEPCFG.txt <==
a   b
0.0   0.0
3.04	0.0000
3.40	0.0000
3.43	0.0000
3.58	0.0000
3.61	0.0000
3.65	0.0000
3.67	0.0000
3.68	0.0000
3.73	0.0000
3.75	0.0000
3.76	0.0000
3.78	0.0000
3.81	0.0000
3.83	0.0000
3.84	0.0000
3.86	0.0000
3.87	0.0000
3.88	0.0000
3.89	0.0000
3.91	0.0000
3.92	0.0000
3.93	0.0000
3.94	0.0000
3.95	0.0000
3.96	0.0000
3.97	0.0000
4.00	0.0000
4.02	0.0000
4.03	0.0000
4.04	0.0000
4.05	0.0000
4.06	0.0000
4.07	0.0000
4.08	0.0000
4.09	0.0000
4.11	0.0000
4.12	0.0000
4.14	0.0000
4.15	0.0000
4.16	0.0000
4.17	0.0000
4.18	0.0000
4.19	0.0000
4.20	0.0000
4.21	0.0000
4.22	0.0000
4.23	0.0000
4.24	0.0000
4.25	0.0000
4.26	0.0000
4.27	0.0000
4.28	0.0000
4.29	0.0000
4.30	0.0000
4.31	0.0000
4.32	0.0000
4.33	0.0000
4.34	0.0000
4.35	0.0000
4.36	0.0000
4.360	0.0000
4.370	0.0000
4.38	0.0000
4.39	0.0000
4.40	0.0000
4.41	0.0000
4.42	0.0000
4.43	0.0000
4.44	0.0000
4.45	0.0000
4.46	0.0000
4.47	0.0000
4.48	0.0000
4.49	0.0000
4.50	0.0000
4.51	0.0000
4.52	0.0000
4.53	0.0000
4.54	0.0000
4.55	0.0000
4.550	0.0001
4.56	0.0001
4.57	0.0001
4.58	0.0001
4.59	0.0001
4.60	0.0001
4.61	0.0001
4.62	0.0001
4.63	0.0001
4.630	0.0001
4.64	0.0001
4.65	0.0001
4.66	0.0001
4.67	0.0001
4.68	0.0001
4.69	0.0001
4.70	0.0001
4.71	0.0001
4.72	0.0001
4.720	0.0001
4.73	0.0001
4.730	0.0001
4.74	0.0001
4.75	0.0001
4.750	0.0001
4.76	0.0001
4.77	0.0001
4.78	0.0001
4.79	0.0001
4.80	0.0001
4.81	0.0001
4.810	0.0001
4.82	0.0001
4.83	0.0001
4.830	0.0001
4.84	0.0001
4.85	0.0001
4.850	0.0001
4.86	0.0001
4.860	0.0001
4.870	0.0002
4.88	0.0002
4.89	0.0002
4.890	0.0002
4.90	0.0002
4.91	0.0002
4.92	0.0002
4.93	0.0002
4.94	0.0002
4.95	0.0002
4.96	0.0002
4.97	0.0002
4.970	0.0002
4.98	0.0002
4.99	0.0002
5.00	0.0002
5.01	0.0002
5.010	0.0002
5.02	0.0002
5.03	0.0002
5.04	0.0002
5.05	0.0002
5.050	0.0002
5.06	0.0002
5.07	0.0003
5.070	0.0003
5.080	0.0003
5.090	0.0003
5.10	0.0003
5.11	0.0003
5.12	0.0003
5.120	0.0003
5.130	0.0004
5.14	0.0004
5.15	0.0004
5.150	0.0004
5.160	0.0004
5.17	0.0004
5.18	0.0004
5.19	0.0005
5.20	0.0005
5.200	0.0005
5.21	0.0005
5.22	0.0006
5.23	0.0006
5.230	0.0007
5.240	0.0007
5.250	0.0007
5.260	0.0009
5.270	0.0009
5.28	0.0010
5.29	0.0010
5.290	0.0010
5.300	0.0010
5.310	0.0010
5.32	0.0010
5.320	0.0010
5.330	0.0011
5.340	0.0011
5.350	0.0011
5.36	0.0011
5.360	0.0011
5.370	0.0012
5.380	0.0012
5.39	0.0012
5.40	0.0012
5.400	0.0013
5.410	0.0013
5.420	0.0014
5.430	0.0014
5.44	0.0015
5.440	0.0015
5.450	0.0015
5.46	0.0016
5.47	0.0016
5.470	0.0016
5.48	0.0016
5.480	0.0016
5.490	0.0017
5.500	0.0018
5.510	0.0018
5.520	0.0019
5.53	0.0020
5.530	0.0020
5.540	0.0020
5.550	0.0021
5.560	0.0022
5.57	0.0022
5.570	0.0022
5.580	0.0023
5.590	0.0024
5.600	0.0024
5.61	0.0025
5.610	0.0025
5.620	0.0026
5.630	0.0027
5.640	0.0028
5.65	0.0029
5.650	0.0029
5.660	0.0029
5.670	0.0030
5.680	0.0031
5.69	0.0032
5.690	0.0032
5.700	0.0033
5.710	0.0034
5.720	0.0035
5.73	0.0036
5.730	0.0036
5.740	0.0038
5.750	0.0039
5.760	0.0041
5.770	0.0042
5.78	0.0044
5.780	0.0044
5.790	0.0045
5.800	0.0046
5.810	0.0048
5.82	0.0049
5.820	0.0049
5.830	0.0052
5.840	0.0054
5.850	0.0056
5.86	0.0057
5.860	0.0057
5.870	0.0061
5.880	0.0063
5.890	0.0065
5.90	0.0067
5.900	0.0067
5.910	0.0069
5.920	0.0072
5.930	0.0074
5.94	0.0082
5.940	0.0082
5.950	0.0084
5.960	0.0086
5.970	0.0089
5.98	0.0092
5.980	0.0092
5.990	0.0094
6.000	0.0096
6.010	0.0100
6.020	0.0106
6.03	0.0109
6.030	0.0109
6.040	0.0112
6.050	0.0114
6.060	0.0117
6.07	0.0120
6.070	0.0120
6.080	0.0122
6.090	0.0125
6.100	0.0129
6.11	0.0141
6.110	0.0141
6.120	0.0146
6.130	0.0154
6.140	0.0157
6.15	0.0160
6.150	0.0160
6.160	0.0163
6.170	0.0167
6.180	0.0172
6.19	0.0175
6.190	0.0175
6.200	0.0178
6.210	0.0181
6.220	0.0186
6.23	0.0190
6.230	0.0190
6.240	0.0195
6.250	0.0200
6.260	0.0204
6.270	0.0210
6.28	0.0215
6.280	0.0215
6.290	0.0219
6.300	0.0225
6.310	0.0231
6.32	0.0236
6.320	0.0236
6.330	0.0241
6.340	0.0247
6.350	0.0254
6.36	0.0260
6.360	0.0260
6.370	0.0266
6.380	0.0272
6.390	0.0279
6.40	0.0286
6.400	0.0286
6.410	0.0292
6.420	0.0298
6.430	0.0306
6.44	0.0312
6.440	0.0312
6.450	0.0318
6.460	0.0327
6.470	0.0335
6.48	0.0342
6.480	0.0342
6.490	0.0349
6.500	0.0357
6.510	0.0364
6.520	0.0372
6.53	0.0380
6.530	0.0380
6.540	0.0388
6.550	0.0398
6.560	0.0408
6.57	0.0417
6.570	0.0417
6.580	0.0427
6.590	0.0436
6.600	0.0446
6.61	0.0457
6.610	0.0457
6.620	0.0467
6.630	0.0478
6.640	0.0488
6.65	0.0500
6.650	0.0500
6.660	0.0508
6.670	0.0521
6.680	0.0532
6.69	0.0542
6.690	0.0542
6.700	0.0551
6.710	0.0562
6.720	0.0574
6.73	0.0587
6.730	0.0587
6.740	0.0597
6.750	0.0607
6.760	0.0616
6.770	0.0626
6.78	0.0638
6.780	0.0638
6.790	0.0648
6.800	0.0661
6.810	0.0674
6.82	0.0685
6.820	0.0685
6.830	0.0695
6.840	0.0706
6.850	0.0720
6.86	0.0731
6.860	0.0731
6.870	0.0744
6.880	0.0756
6.890	0.0770
6.90	0.0782
6.900	0.0782
6.910	0.0796
6.920	0.0811
6.930	0.0824
6.94	0.0836
6.940	0.0836
6.950	0.0848
6.960	0.0862
6.970	0.0873
6.98	0.0885
6.980	0.0885
6.990	0.0900
7.000	0.0915
7.010	0.0927
7.020	0.0940
7.03	0.0952
7.030	0.0952
7.040	0.0964
7.050	0.0977
7.060	0.0987
7.07	0.1000
7.070	0.1000
7.080	0.1013
7.090	0.1026
7.100	0.1038
7.11	0.1049
7.110	0.1049
7.120	0.1060
7.130	0.1072
7.140	0.1084
7.15	0.1096
7.150	0.1096
7.160	0.1107
7.170	0.1118
7.180	0.1129
7.19	0.1142
7.190	0.1142
7.200	0.1156
7.210	0.1167
7.220	0.1182
7.23	0.1196
7.230	0.1196
7.240	0.1208
7.250	0.1220
7.260	0.1231
7.270	0.1243
7.28	0.1254
7.280	0.1254
7.290	0.1266
7.300	0.1277
7.310	0.1288
7.32	0.1300
7.320	0.1300
7.330	0.1311
7.340	0.1324
7.350	0.1334
7.36	0.1344
7.360	0.1344
7.370	0.1354
7.380	0.1365
7.390	0.1376
7.40	0.1387
7.400	0.1387
7.410	0.1397
7.420	0.1407
7.430	0.1418
7.44	0.1428
7.440	0.1428
7.450	0.1438
7.460	0.1448
7.470	0.1458
7.48	0.1468
7.480	0.1468
7.490	0.1477
7.500	0.1487
7.510	0.1498
7.520	0.1506
7.53	0.1515
7.530	0.1515
7.540	0.1523
7.550	0.1533
7.560	0.1542
7.57	0.1552
7.570	0.1552
7.580	0.1561
7.590	0.1570
7.600	0.1579
7.61	0.1588
7.610	0.1588
7.620	0.1597
7.630	0.1606
7.640	0.1614
7.65	0.1624
7.650	0.1624
7.660	0.1632
7.670	0.1641
7.680	0.1649
7.69	0.1658
7.690	0.1658
7.700	0.1666
7.710	0.1673
7.720	0.1682
7.73	0.1689
7.730	0.1689
7.740	0.1697
7.750	0.1704
7.760	0.1712
7.770	0.1719
7.78	0.1726
7.780	0.1726
7.790	0.1734
7.800	0.1742
7.810	0.1748
7.82	0.1755
7.820	0.1755
7.830	0.1762
7.840	0.1769
7.850	0.1775
7.86	0.1783
7.860	0.1783
7.870	0.1789
7.880	0.1795
7.890	0.1802
7.90	0.1808
7.900	0.1808
7.910	0.1814
7.920	0.1820
7.930	0.1827
7.94	0.1833
7.940	0.1833
7.950	0.1839
7.960	0.1845
7.970	0.1853
7.98	0.1859
7.980	0.1859
7.990	0.1865
8.000	0.1871
8.010	0.1877
8.020	0.1884
8.030	0.1890
8.040	0.1895
8.05	0.1904
8.050	0.1904
8.060	0.1909
8.070	0.1915
8.080	0.1921
8.090	0.1927
8.100	0.1933
8.110	0.1938
8.120	0.1946
8.13	0.1955
8.130	0.1955
8.140	0.1960
8.150	0.1965
8.160	0.1971
8.170	0.1977
8.180	0.1982
8.190	0.1987
8.200	0.1992
8.21	0.1997
8.210	0.1997
8.220	0.2003
8.230	0.2007
8.240	0.2013
8.250	0.2018
8.260	0.2024
8.270	0.2028
8.280	0.2033
8.290	0.2039
8.30	0.2044
8.300	0.2044
8.310	0.2049
8.320	0.2053
8.330	0.2058
8.340	0.2063
8.350	0.2068
8.360	0.2073
8.370	0.2078
8.38	0.2083
8.380	0.2083
8.390	0.2087
8.400	0.2092
8.410	0.2096
8.420	0.2101
8.430	0.2106
8.440	0.2111
8.450	0.2115
8.46	0.2120
8.460	0.2120
8.470	0.2124
8.480	0.2129
8.490	0.2134
8.500	0.2139
8.510	0.2145
8.520	0.2150
8.530	0.2155
8.540	0.2159
8.55	0.2164
8.550	0.2164
8.560	0.2168
8.570	0.2174
8.580	0.2179
8.590	0.2184
8.600	0.2189
8.610	0.2194
8.620	0.2198
8.63	0.2203
8.630	0.2203
8.640	0.2207
8.650	0.2219
8.660	0.2223
8.670	0.2228
8.680	0.2233
8.690	0.2237
8.700	0.2241
8.71	0.2245
8.710	0.2245
8.720	0.2250
8.730	0.2255
8.740	0.2259
8.750	0.2264
8.760	0.2268
8.770	0.2275
8.780	0.2279
8.790	0.2284
8.80	0.2288
8.800	0.2288
8.810	0.2293
8.820	0.2298
8.830	0.2302
8.840	0.2307
8.850	0.2311
8.860	0.2316
8.870	0.2320
8.88	0.2325
8.880	0.2325
8.890	0.2329
8.900	0.2334
8.910	0.2339
8.920	0.2343
8.930	0.2349
8.940	0.2353
8.950	0.2357
8.96	0.2363
8.960	0.2363
8.970	0.2368
8.980	0.2373
8.990	0.2378
9.000	0.2383
9.010	0.2388
9.020	0.2392
9.030	0.2397
9.040	0.2402
9.05	0.2406
9.050	0.2406
9.060	0.2411
9.070	0.2416
9.080	0.2420
9.090	0.2425
9.100	0.2430
9.110	0.2435
9.120	0.2439
9.13	0.2444
9.130	0.2444
9.140	0.2448
9.150	0.2453
9.160	0.2457
9.170	0.2462
9.180	0.2467
9.190	0.2472
9.200	0.2476
9.21	0.2481
9.210	0.2481
9.220	0.2486
9.230	0.2490
9.240	0.2495
9.250	0.2500
9.260	0.2505
9.270	0.2509
9.280	0.2514
9.290	0.2519
9.30	0.2523
9.300	0.2523
9.310	0.2528
9.320	0.2532
9.330	0.2537
9.340	0.2542
9.350	0.2547
9.360	0.2551
9.370	0.2556
9.38	0.2560
9.380	0.2560
9.390	0.2565
9.400	0.2570
9.410	0.2575
9.420	0.2580
9.430	0.2584
9.440	0.2589
9.450	0.2593
9.46	0.2598
9.460	0.2598
9.470	0.2603
9.480	0.2608
9.490	0.2612
9.500	0.2617
9.510	0.2623
9.520	0.2627
9.530	0.2631
9.540	0.2636
9.55	0.2642
9.550	0.2642
9.560	0.2646
9.570	0.2651
9.580	0.2656
9.590	0.2661
9.600	0.2665
9.610	0.2670
9.620	0.2675
9.63	0.2679
9.630	0.2679
9.640	0.2684
9.650	0.2688
9.660	0.2693
9.670	0.2699
9.680	0.2704
9.690	0.2709
9.700	0.2714
9.71	0.2718
9.710	0.2718
9.720	0.2723
9.730	0.2727
9.740	0.2732
9.750	0.2736
9.760	0.2741
9.770	0.2746
9.780	0.2751
9.790	0.2756
9.80	0.2760
9.800	0.2760
9.810	0.2765
9.820	0.2769
9.830	0.2776
9.840	0.2781
9.850	0.2785
9.860	0.2790
9.870	0.2794
9.88	0.2799
9.880	0.2799
9.890	0.2804
9.900	0.2808
9.910	0.2814
9.920	0.2821
9.930	0.2825
9.940	0.2830
9.950	0.2835
9.96	0.2840
9.960	0.2840
9.970	0.2845
9.980	0.2850
9.990	0.2855
10.000	0.2859
10.010	0.2863
10.020	0.2868
10.030	0.2873
10.040	0.2878
10.05	0.2882
10.050	0.2882
10.060	0.2888
10.070	0.2893
10.080	0.2897
10.090	0.2902
10.100	0.2907
10.110	0.2913
10.120	0.2918
10.13	0.2922
10.130	0.2922
10.140	0.2927
10.150	0.2932
10.160	0.2937
10.170	0.2942
10.180	0.2948
10.190	0.2952
10.200	0.2957
10.21	0.2962
10.210	0.2962
10.220	0.2966
10.230	0.2973
10.240	0.2979
10.250	0.2983
10.260	0.2988
10.270	0.2993
10.280	0.2998
10.290	0.3004
10.30	0.3008
10.300	0.3008
10.310	0.3013
10.320	0.3018
10.330	0.3023
10.340	0.3028
10.350	0.3033
10.360	0.3038
10.370	0.3043
10.38	0.3048
10.380	0.3048
10.390	0.3053
10.400	0.3059
10.410	0.3063
10.420	0.3068
10.430	0.3074
10.440	0.3079
10.450	0.3084
10.46	0.3089
10.460	0.3089
10.470	0.3095
10.480	0.3101
10.490	0.3105
10.500	0.3110
10.510	0.3115
10.520	0.3120
10.530	0.3125
10.540	0.3132
10.55	0.3137
10.550	0.3137
10.560	0.3141
10.570	0.3147
10.580	0.3153
10.590	0.3158
10.600	0.3164
10.610	0.3169
10.620	0.3174
10.63	0.3179
10.630	0.3179
10.640	0.3183
10.650	0.3188
10.660	0.3194
10.670	0.3201
10.680	0.3206
10.690	0.3211
10.700	0.3216
10.71	0.3220
10.710	0.3220
10.720	0.3225
10.730	0.3231
10.740	0.3236
10.750	0.3242
10.760	0.3247
10.770	0.3252
10.780	0.3258
10.790	0.3265
10.80	0.3270
10.800	0.3270
10.810	0.3275
10.820	0.3280
10.830	0.3286
10.840	0.3291
10.850	0.3296
10.860	0.3302
10.870	0.3307
10.88	0.3312
10.880	0.3312
10.890	0.3318
10.900	0.3323
10.910	0.3330
10.920	0.3335
10.930	0.3340
10.940	0.3345
10.950	0.3350
10.96	0.3356
10.960	0.3356
10.970	0.3361
10.980	0.3366
10.990	0.3372
11.000	0.3377
11.010	0.3382
11.020	0.3387
11.030	0.3392
11.040	0.3398
11.05	0.3403
11.050	0.3403
11.060	0.3408
11.070	0.3413
11.080	0.3418
11.090	0.3423
11.100	0.3428
11.110	0.3434
11.120	0.3438
11.13	0.3445
11.130	0.3445
11.140	0.3450
11.150	0.3455
11.160	0.3460
11.170	0.3465
11.180	0.3471
11.190	0.3476
11.200	0.3481
11.21	0.3486
11.210	0.3486
11.220	0.3492
11.230	0.3497
11.240	0.3502
11.250	0.3508
11.260	0.3513
11.270	0.3518
11.280	0.3523
11.290	0.3528
11.30	0.3533
11.300	0.3533
11.310	0.3539
11.320	0.3544
11.330	0.3550
11.340	0.3556
11.350	0.3560
11.360	0.3565
11.370	0.3570
11.38	0.3576
11.380	0.3576
11.390	0.3584
11.400	0.3589
11.410	0.3595
11.420	0.3600
11.430	0.3605
11.440	0.3610
11.450	0.3615
11.46	0.3621
11.460	0.3621
11.470	0.3626
11.480	0.3631
11.490	0.3636
11.500	0.3641
11.510	0.3646
11.520	0.3651
11.530	0.3656
11.540	0.3661
11.55	0.3666
11.550	0.3666
11.560	0.3671
11.570	0.3676
11.580	0.3681
11.590	0.3687
11.600	0.3692
11.610	0.3697
11.620	0.3702
11.63	0.3707
11.630	0.3707
11.640	0.3712
11.650	0.3717
11.660	0.3722
11.670	0.3726
11.680	0.3731
11.690	0.3736
11.700	0.3741
11.71	0.3746
11.710	0.3746
11.720	0.3751
11.730	0.3756
11.740	0.3760
11.750	0.3764
11.760	0.3769
11.770	0.3774
11.780	0.3779
11.790	0.3783
11.80	0.3788
11.800	0.3788
11.810	0.3792
11.820	0.3796
11.830	0.3801
11.840	0.3805
11.850	0.3810
11.860	0.3814
11.870	0.3818
11.88	0.3823
11.880	0.3823
11.890	0.3827
11.900	0.3831
11.910	0.3836
11.920	0.3840
11.930	0.3844
11.940	0.3849
11.950	0.3853
11.96	0.3857
11.960	0.3857
11.970	0.3861
11.980	0.3865
11.990	0.3871
12.000	0.3875
12.010	0.3879
12.020	0.3883
12.030	0.3887
12.040	0.3891
12.05	0.3896
12.050	0.3896
12.060	0.3900
12.070	0.3904
12.080	0.3908
12.090	0.3912
12.100	0.3915
12.110	0.3919
12.120	0.3923
12.13	0.3927
12.130	0.3927
12.140	0.3930
12.150	0.3934
12.160	0.3938
12.170	0.3942
12.180	0.3945
12.190	0.3949
12.200	0.3953
12.21	0.3956
12.210	0.3956
12.220	0.3960
12.230	0.3964
12.240	0.3967
12.250	0.3971
12.260	0.3977
12.270	0.3981
12.280	0.3985
12.290	0.3989
12.30	0.3992
12.300	0.3992
12.310	0.3995
12.320	0.3999
12.330	0.4002
12.340	0.4005
12.350	0.4008
12.360	0.4011
12.370	0.4015
12.38	0.4018
12.380	0.4018
12.390	0.4022
12.400	0.4025
12.410	0.4028
12.420	0.4031
12.430	0.4034
12.440	0.4039
12.450	0.4043
12.46	0.4046
12.460	0.4046
12.470	0.4049
12.480	0.4052
12.490	0.4055
12.500	0.4058
12.510	0.4061
12.520	0.4064
12.530	0.4068
12.540	0.4071
12.55	0.4074
12.550	0.4074
12.560	0.4078
12.570	0.4080
12.580	0.4083
12.590	0.4086
12.600	0.4089
12.610	0.4092
12.620	0.4095
12.63	0.4099
12.630	0.4099
12.640	0.4102
12.650	0.4105
12.660	0.4109
12.670	0.4112
12.680	0.4115
12.690	0.4118
12.700	0.4121
12.71	0.4124
12.710	0.4124
12.720	0.4127
12.730	0.4130
12.740	0.4133
12.750	0.4136
12.760	0.4140
12.770	0.4143
12.780	0.4146
12.790	0.4149
12.80	0.4152
12.800	0.4152
12.810	0.4155
12.820	0.4157
12.830	0.4161
12.840	0.4164
12.850	0.4168
12.860	0.4171
12.870	0.4174
12.88	0.4178
12.880	0.4178
12.890	0.4181
12.900	0.4184
12.910	0.4187
12.920	0.4190
12.930	0.4193
12.940	0.4196
12.950	0.4199
12.96	0.4202
12.960	0.4202
12.970	0.4205
12.980	0.4208
12.990	0.4211
13.000	0.4214
13.010	0.4217
13.020	0.4220
13.030	0.4223
13.040	0.4226
13.05	0.4230
13.050	0.4230
13.060	0.4233
13.070	0.4236
13.080	0.4239
13.090	0.4241
13.100	0.4244
13.110	0.4248
13.120	0.4251
13.13	0.4254
13.130	0.4254
13.140	0.4258
13.150	0.4261
13.160	0.4264
13.170	0.4269
13.180	0.4272
13.190	0.4276
13.200	0.4279
13.21	0.4281
13.210	0.4281
13.220	0.4285
13.230	0.4288
13.240	0.4291
13.250	0.4294
13.260	0.4297
13.270	0.4301
13.280	0.4304
13.290	0.4307
13.30	0.4311
13.300	0.4311
13.310	0.4314
13.320	0.4317
13.330	0.4320
13.340	0.4324
13.350	0.4327
13.360	0.4330
13.370	0.4333
13.38	0.4336
13.380	0.4336
13.390	0.4339
13.400	0.4342
13.410	0.4345
13.420	0.4348
13.430	0.4351
13.440	0.4355
13.450	0.4360
13.46	0.4363
13.460	0.4363
13.470	0.4367
13.480	0.4370
13.490	0.4374
13.500	0.4377
13.510	0.4380
13.520	0.4384
13.530	0.4387
13.540	0.4391
13.55	0.4394
13.550	0.4394
13.560	0.4398
13.570	0.4401
13.580	0.4405
13.590	0.4408
13.600	0.4412
13.610	0.4416
13.620	0.4419
13.63	0.4423
13.630	0.4423
13.640	0.4426
13.650	0.4430
13.660	0.4433
13.670	0.4437
13.680	0.4440
13.690	0.4444
13.700	0.4447
13.71	0.4451
13.710	0.4451
13.720	0.4454
13.730	0.4458
13.740	0.4461
13.750	0.4465
13.760	0.4468
13.770	0.4472
13.780	0.4476
13.790	0.4479
13.80	0.4483
13.800	0.4483
13.810	0.4486
13.820	0.4489
13.830	0.4492
13.840	0.4495
13.850	0.4499
13.860	0.4502
13.870	0.4506
13.88	0.4509
13.880	0.4509
13.890	0.4513
13.900	0.4517
13.910	0.4520
13.920	0.4523
13.930	0.4527
13.940	0.4531
13.950	0.4534
13.96	0.4537
13.960	0.4537
13.970	0.4540
13.980	0.4544
13.990	0.4548
14.000	0.4551
14.010	0.4555
14.020	0.4558
14.030	0.4562
14.040	0.4565
14.05	0.4568
14.050	0.4568
14.060	0.4572
14.070	0.4575
14.080	0.4578
14.090	0.4582
14.100	0.4585
14.110	0.4588
14.120	0.4592
14.13	0.4596
14.130	0.4596
14.140	0.4599
14.150	0.4603
14.160	0.4606
14.170	0.4609
14.180	0.4613
14.190	0.4616
14.200	0.4619
14.21	0.4622
14.210	0.4622
14.220	0.4627
14.230	0.4630
14.240	0.4634
14.250	0.4637
14.260	0.4640
14.270	0.4643
14.280	0.4646
14.290	0.4650
14.30	0.4653
14.300	0.4653
14.310	0.4656
14.320	0.4660
14.330	0.4663
14.340	0.4666
14.350	0.4670
14.360	0.4673
14.370	0.4676
14.38	0.4679
14.380	0.4679
14.390	0.4682
14.400	0.4685
14.410	0.4688
14.420	0.4691
14.430	0.4695
14.440	0.4698
14.450	0.4702
14.46	0.4705
14.460	0.4705
14.470	0.4708
14.480	0.4710
14.490	0.4713
14.500	0.4716
14.510	0.4718
14.520	0.4721
14.530	0.4725
14.540	0.4728
14.55	0.4731
14.550	0.4731
14.560	0.4733
14.570	0.4736
14.580	0.4739
14.590	0.4742
14.600	0.4745
14.610	0.4748
14.620	0.4751
14.63	0.4753
14.630	0.4753
14.640	0.4756
14.650	0.4759
14.660	0.4762
14.670	0.4764
14.680	0.4767
14.690	0.4770
14.700	0.4773
14.71	0.4775
14.710	0.4775
14.720	0.4778
14.730	0.4780
14.740	0.4783
14.750	0.4786
14.760	0.4788
14.770	0.4793
14.780	0.4795
14.790	0.4797
14.80	0.4800
14.800	0.4800
14.810	0.4802
14.820	0.4804
14.830	0.4807
14.840	0.4810
14.850	0.4812
14.860	0.4814
14.870	0.4816
14.88	0.4818
14.880	0.4818
14.890	0.4821
14.900	0.4823
14.910	0.4825
14.920	0.4827
14.930	0.4830
14.940	0.4832
14.950	0.4834
14.96	0.4836
14.960	0.4836
14.970	0.4838
14.980	0.4840
14.990	0.4842
15.000	0.4844
15.010	0.4846
15.020	0.4848
15.030	0.4850
15.040	0.4852
15.05	0.4854
15.050	0.4854
15.060	0.4856
15.070	0.4858
15.080	0.4860
15.090	0.4862
15.100	0.4865
15.110	0.4867
15.120	0.4868
15.13	0.4870
15.130	0.4870
15.140	0.4873
15.150	0.4875
15.160	0.4876
15.170	0.4879
15.180	0.4881
15.190	0.4883
15.200	0.4884
15.21	0.4886
15.210	0.4886
15.220	0.4888
15.230	0.4890
15.240	0.4892
15.250	0.4894
15.260	0.4896
15.270	0.4898
15.280	0.4900
15.290	0.4902
15.30	0.4903
15.300	0.4903
15.310	0.4905
15.320	0.4907
15.330	0.4908
15.340	0.4910
15.350	0.4912
15.360	0.4913
15.370	0.4915
15.38	0.4918
15.39	0.4918
15.390	0.4918
15.400	0.4920
15.410	0.4922
15.420	0.4924
15.430	0.4925
15.440	0.4927
15.450	0.4929
15.46	0.4932
15.47	0.4932
15.470	0.4932
15.480	0.4934
15.490	0.4936
15.500	0.4938
15.510	0.4939
15.52	0.4942
15.53	0.4942
15.530	0.4943
15.540	0.4944
15.55	0.4946
15.550	0.4946
15.560	0.4948
15.570	0.4949
15.580	0.4951
15.590	0.4953
15.600	0.4954
15.610	0.4956
15.620	0.4958
15.63	0.4959
15.630	0.4959
15.640	0.4961
15.650	0.4963
15.660	0.4965
15.670	0.4966
15.680	0.4968
15.690	0.4970
15.700	0.4971
15.71	0.4973
15.710	0.4973
15.720	0.4975
15.730	0.4977
15.74	0.4979
15.75	0.4979
15.750	0.4980
15.760	0.4981
15.770	0.4983
15.780	0.4984
15.790	0.4986
15.80	0.4987
15.800	0.4987
15.810	0.4989
15.82	0.4991
15.83	0.4991
15.830	0.4992
15.840	0.4994
15.850	0.4995
15.86	0.4998
15.87	0.4998
15.870	0.4998
15.88	0.5001
15.89	0.5001
15.890	0.5001
15.900	0.5003
15.910	0.5005
15.920	0.5006
15.930	0.5008
15.940	0.5010
15.950	0.5011
15.96	0.5014
15.97	0.5014
15.970	0.5014
15.980	0.5016
15.990	0.5017
16.000	0.5019
16.01	0.5021
16.02	0.5021
16.020	0.5022
16.03	0.5024
16.04	0.5024
16.040	0.5025
16.050	0.5027
16.06	0.5029
16.07	0.5029
16.070	0.5030
16.08	0.5032
16.09	0.5032
16.090	0.5033
16.100	0.5034
16.11	0.5036
16.12	0.5036
16.120	0.5037
16.13	0.5039
16.14	0.5039
16.140	0.5040
16.15	0.5042
16.16	0.5042
16.160	0.5043
16.17	0.5046
16.18	0.5046
16.180	0.5046
16.190	0.5048
16.20	0.5052
16.21	0.5052
16.210	0.5053
16.22	0.5054
16.23	0.5054
16.230	0.5055
16.24	0.5057
16.25	0.5057
16.250	0.5058
16.260	0.5059
16.27	0.5061
16.28	0.5061
16.280	0.5062
16.29	0.5064
16.30	0.5064
16.300	0.5064
16.31	0.5067
16.32	0.5067
16.320	0.5067
16.33	0.5070
16.34	0.5070
16.340	0.5070
16.350	0.5072
16.36	0.5074
16.37	0.5074
16.370	0.5075
16.38	0.5077
16.39	0.5077
16.390	0.5078
16.40	0.5080
16.41	0.5080
16.410	0.5081
16.420	0.5082
16.43	0.5084
16.44	0.5084
16.440	0.5085
16.45	0.5087
16.46	0.5087
16.460	0.5088
16.47	0.5090
16.48	0.5090
16.480	0.5090
16.49	0.5092
16.50	0.5092
16.500	0.5093
16.510	0.5094
16.52	0.5096
16.53	0.5096
16.530	0.5097
16.54	0.5099
16.55	0.5099
16.550	0.5100
16.56	0.5102
16.57	0.5102
16.570	0.5102
16.58	0.5104
16.59	0.5104
16.590	0.5105
16.600	0.5106
16.61	0.5108
16.62	0.5109
16.63	0.5109
16.630	0.5109
16.640	0.5110
16.65	0.5112
16.66	0.5112
16.660	0.5112
16.670	0.5113
16.68	0.5115
16.69	0.5115
16.690	0.5115
16.70	0.5117
16.71	0.5117
16.710	0.5118
16.72	0.5120
16.73	0.5120
16.730	0.5120
16.74	0.5122
16.75	0.5122
16.750	0.5122
16.760	0.5123
16.77	0.5125
16.78	0.5125
16.780	0.5125
16.79	0.5127
16.80	0.5127
16.800	0.5127
16.81	0.5129
16.82	0.5129
16.820	0.5129
16.83	0.5131
16.84	0.5131
16.840	0.5131
16.850	0.5132
16.86	0.5133
16.87	0.5133
16.870	0.5134
16.88	0.5135
16.89	0.5135
16.890	0.5135
16.90	0.5137
16.91	0.5137
16.910	0.5140
16.920	0.5141
16.93	0.5142
16.94	0.5143
16.95	0.5143
16.950	0.5143
16.960	0.5144
16.97	0.5145
16.98	0.5145
16.980	0.5146
16.99	0.5147
17.00	0.5148

==> figures/cracking/data/comparison-population-level/mc-data-FR0-100W-all-FLA.txt <==
a   b
0.0   0.0
0.07	0.0002
0.32	0.0002
0.53	0.0154
0.71	0.0156
0.83	0.0161
0.90	0.0194
1.06	0.0216
1.20	0.0216
1.28	0.0234
1.34	0.0236
1.41	0.0240
1.43	0.0276
1.46	0.0279
1.52	0.0279
1.54	0.0289
1.56	0.0290
1.59	0.0298
1.63	0.0299
1.67	0.0301
1.70	0.0302
1.72	0.0303
1.75	0.0313
1.76	0.0315
1.79	0.0317
1.80	0.0318
1.81	0.0319
1.82	0.0321
1.83	0.0321
1.84	0.0322
1.86	0.0322
1.87	0.0324
1.88	0.0326
1.90	0.0332
1.91	0.0333
1.92	0.0339
1.93	0.0339
1.94	0.0342
1.97	0.0343
1.98	0.0347
1.99	0.0348
2.00	0.0354
2.02	0.0357
2.03	0.0358
2.04	0.0358
2.05	0.0359
2.06	0.0362
2.07	0.0362
2.08	0.0363
2.09	0.0366
2.10	0.0367
2.12	0.0368
2.13	0.0374
2.16	0.0375
2.17	0.0376
2.18	0.0381
2.19	0.0393
2.20	0.0397
2.21	0.0408
2.22	0.0412
2.23	0.0415
2.24	0.0415
2.25	0.0416
2.26	0.0417
2.27	0.0422
2.28	0.0422
2.29	0.0423
2.30	0.0424
2.31	0.0425
2.32	0.0431
2.33	0.0434
2.34	0.0437
2.35	0.0437
2.36	0.0440
2.38	0.0440
2.40	0.0447
2.42	0.0449
2.43	0.0449
2.44	0.0449
2.45	0.0453
2.46	0.0454
2.47	0.0466
2.48	0.0473
2.49	0.0474
2.50	0.0474
2.52	0.0475
2.53	0.0476
2.54	0.0476
2.55	0.0478
2.56	0.0481
2.57	0.0482
2.58	0.0497
2.59	0.0498
2.60	0.0504
2.61	0.0504
2.62	0.0505
2.63	0.0509
2.64	0.0515
2.65	0.0519
2.66	0.0521
2.68	0.0524
2.69	0.0528
2.70	0.0532
2.71	0.0538
2.72	0.0540
2.73	0.0541
2.75	0.0549
2.76	0.0549
2.77	0.0554
2.78	0.0556
2.79	0.0556
2.80	0.0559
2.81	0.0563
2.82	0.0565
2.83	0.0565
2.84	0.0582
2.85	0.0582
2.86	0.0588
2.87	0.0588
2.88	0.0596
2.89	0.0596
2.90	0.0606
2.91	0.0606
2.92	0.0610
2.93	0.0614
2.94	0.0614
2.95	0.0615
2.96	0.0620
2.97	0.0622
2.98	0.0622
2.99	0.0638
3.01	0.0639
3.02	0.0641
3.03	0.0641
3.04	0.0644
3.05	0.0648
3.06	0.0648
3.07	0.0653
3.08	0.0653
3.09	0.0667
3.10	0.0667
3.11	0.0672
3.12	0.0673
3.13	0.0673
3.14	0.0680
3.15	0.0681
3.16	0.0692
3.17	0.0696
3.18	0.0698
3.19	0.0700
3.20	0.0700
3.21	0.0704
3.22	0.0705
3.23	0.0706
3.24	0.0709
3.25	0.0714
3.26	0.0715
3.27	0.0720
3.28	0.0727
3.29	0.0727
3.30	0.0731
3.31	0.0734
3.32	0.0734
3.33	0.0734
3.34	0.0738
3.35	0.0747
3.36	0.0750
3.37	0.0750
3.38	0.0761
3.39	0.0764
3.40	0.0768
3.41	0.0768
3.42	0.0770
3.43	0.0776
3.44	0.0777
3.45	0.0783
3.46	0.0783
3.47	0.0790
3.48	0.0794
3.49	0.0794
3.50	0.0797
3.51	0.0798
3.52	0.0801
3.53	0.0801
3.54	0.0802
3.55	0.0804
3.56	0.0807
3.57	0.0808
3.58	0.0810
3.59	0.0811
3.60	0.0813
3.61	0.0816
3.62	0.0822
3.63	0.0824
3.64	0.0830
3.65	0.0832
3.66	0.0834
3.67	0.0836
3.68	0.0841
3.69	0.0842
3.70	0.0853
3.71	0.0855
3.72	0.0865
3.73	0.0867
3.74	0.0868
3.75	0.0869
3.76	0.0875
3.77	0.0879
3.78	0.0881
3.79	0.0883
3.80	0.0884
3.81	0.0889
3.82	0.0891
3.83	0.0900
3.84	0.0910
3.85	0.0910
3.86	0.0914
3.87	0.0915
3.88	0.0919
3.89	0.0922
3.90	0.0924
3.91	0.0925
3.92	0.0929
3.93	0.0931
3.94	0.0933
3.95	0.0937
3.96	0.0939
3.97	0.0941
3.98	0.0942
3.99	0.0944
4.00	0.0947
4.01	0.0951
4.02	0.0952
4.03	0.0953
4.04	0.0956
4.05	0.0959
4.06	0.0960
4.07	0.0964
4.08	0.0969
4.09	0.0973
4.10	0.0973
4.11	0.0975
4.12	0.0977
4.13	0.0980
4.14	0.0981
4.15	0.0982
4.16	0.0986
4.17	0.0988
4.18	0.0995
4.19	0.1005
4.20	0.1007
4.21	0.1007
4.22	0.1010
4.23	0.1013
4.24	0.1021
4.25	0.1025
4.26	0.1026
4.27	0.1030
4.28	0.1034
4.29	0.1036
4.30	0.1039
4.31	0.1045
4.32	0.1047
4.33	0.1049
4.34	0.1051
4.35	0.1056
4.36	0.1058
4.37	0.1061
4.38	0.1063
4.39	0.1068
4.40	0.1072
4.41	0.1074
4.42	0.1075
4.43	0.1079
4.44	0.1086
4.45	0.1091
4.46	0.1099
4.47	0.1103
4.48	0.1112
4.49	0.1114
4.50	0.1124
4.51	0.1126
4.52	0.1130
4.53	0.1131
4.54	0.1135
4.55	0.1137
4.56	0.1144
4.57	0.1149
4.58	0.1152
4.59	0.1157
4.60	0.1160
4.61	0.1165
4.62	0.1170
4.63	0.1174
4.64	0.1176
4.65	0.1184
4.66	0.1188
4.67	0.1190
4.68	0.1194
4.69	0.1199
4.70	0.1204
4.71	0.1208
4.72	0.1217
4.73	0.1224
4.74	0.1226
4.75	0.1230
4.76	0.1232
4.77	0.1233
4.78	0.1239
4.79	0.1244
4.80	0.1247
4.81	0.1253
4.82	0.1255
4.83	0.1261
4.84	0.1265
4.85	0.1274
4.86	0.1278
4.87	0.1285
4.88	0.1289
4.89	0.1293
4.90	0.1301
4.91	0.1305
4.92	0.1311
4.93	0.1316
4.94	0.1318
4.95	0.1322
4.96	0.1327
4.97	0.1333
4.98	0.1341
4.99	0.1345
5.00	0.1350
5.01	0.1356
5.02	0.1361
5.03	0.1364
5.04	0.1366
5.05	0.1370
5.06	0.1377
5.07	0.1380
5.08	0.1386
5.09	0.1391
5.10	0.1396
5.11	0.1409
5.12	0.1412
5.13	0.1420
5.14	0.1428
5.15	0.1431
5.16	0.1437
5.17	0.1443
5.18	0.1449
5.19	0.1457
5.20	0.1464
5.21	0.1468
5.22	0.1477
5.23	0.1481
5.24	0.1485
5.25	0.1489
5.26	0.1497
5.27	0.1504
5.28	0.1511
5.29	0.1514
5.30	0.1522
5.31	0.1527
5.32	0.1534
5.33	0.1537
5.34	0.1544
5.35	0.1555
5.36	0.1565
5.37	0.1571
5.38	0.1575
5.39	0.1579
5.40	0.1587
5.41	0.1593
5.42	0.1596
5.43	0.1601
5.44	0.1610
5.45	0.1615
5.46	0.1621
5.47	0.1631
5.48	0.1636
5.49	0.1646
5.50	0.1653
5.51	0.1662
5.52	0.1666
5.53	0.1673
5.54	0.1684
5.55	0.1692
5.56	0.1703
5.57	0.1706
5.58	0.1713
5.59	0.1718
5.60	0.1727
5.61	0.1737
5.62	0.1744
5.63	0.1753
5.64	0.1760
5.65	0.1770
5.66	0.1780
5.67	0.1789
5.68	0.1792
5.69	0.1802
5.70	0.1816
5.71	0.1828
5.72	0.1834
5.73	0.1845
5.74	0.1852
5.75	0.1861
5.76	0.1868
5.77	0.1878
5.78	0.1892
5.79	0.1899
5.80	0.1904
5.81	0.1918
5.82	0.1929
5.83	0.1944
5.84	0.1950
5.85	0.1957
5.86	0.1972
5.87	0.1982
5.88	0.1990
5.89	0.2002
5.90	0.2010
5.91	0.2016
5.92	0.2025
5.93	0.2037
5.94	0.2047
5.95	0.2053
5.96	0.2068
5.97	0.2073
5.98	0.2090
5.99	0.2098
6.00	0.2111
6.01	0.2122
6.02	0.2134
6.03	0.2147
6.04	0.2155
6.05	0.2176
6.06	0.2191
6.07	0.2205
6.08	0.2214
6.09	0.2225
6.10	0.2236
6.11	0.2240
6.12	0.2250
6.13	0.2256
6.14	0.2269
6.15	0.2282
6.16	0.2292
6.17	0.2297
6.18	0.2312
6.19	0.2323
6.20	0.2331
6.21	0.2343
6.22	0.2354
6.23	0.2364
6.24	0.2372
6.25	0.2381
6.26	0.2387
6.27	0.2397
6.28	0.2403
6.29	0.2414
6.30	0.2426
6.31	0.2434
6.32	0.2442
6.33	0.2453
6.34	0.2458
6.35	0.2470
6.36	0.2476
6.37	0.2482
6.38	0.2498
6.39	0.2504
6.40	0.2520
6.41	0.2530
6.42	0.2533
6.43	0.2541
6.44	0.2544
6.45	0.2551
6.46	0.2561
6.47	0.2567
6.48	0.2584
6.49	0.2593
6.50	0.2602
6.51	0.2609
6.52	0.2624
6.53	0.2643
6.54	0.2655
6.55	0.2667
6.56	0.2674
6.57	0.2683
6.58	0.2695
6.59	0.2702
6.60	0.2714
6.61	0.2720
6.62	0.2730
6.63	0.2751
6.64	0.2763
6.65	0.2776
6.66	0.2786
6.67	0.2794
6.68	0.2807
6.69	0.2812
6.70	0.2817
6.71	0.2826
6.72	0.2833
6.73	0.2840
6.74	0.2849
6.75	0.2856
6.76	0.2867
6.77	0.2876
6.78	0.2888
6.79	0.2896
6.80	0.2907
6.81	0.2921
6.82	0.2928
6.83	0.2943
6.84	0.2951
6.85	0.2958
6.86	0.2969
6.87	0.2976
6.88	0.2981
6.89	0.2989
6.90	0.2998
6.91	0.3003
6.92	0.3020
6.93	0.3031
6.94	0.3046
6.95	0.3051
6.96	0.3058
6.97	0.3062
6.98	0.3066
6.99	0.3073
7.00	0.3080
7.01	0.3092
7.02	0.3098
7.03	0.3111
7.04	0.3117
7.05	0.3123
7.06	0.3127
7.07	0.3136
7.08	0.3142
7.09	0.3151
7.10	0.3160
7.11	0.3164
7.12	0.3176
7.13	0.3182
7.14	0.3191
7.15	0.3197
7.16	0.3203
7.17	0.3207
7.18	0.3210
7.19	0.3217
7.20	0.3236
7.21	0.3242
7.22	0.3249
7.23	0.3256
7.24	0.3266
7.25	0.3270
7.26	0.3278
7.27	0.3283
7.28	0.3294
7.29	0.3305
7.30	0.3318
7.31	0.3322
7.32	0.3330
7.33	0.3337
7.34	0.3347
7.35	0.3355
7.36	0.3361
7.37	0.3374
7.38	0.3378
7.39	0.3382
7.40	0.3393
7.41	0.3400
7.42	0.3408
7.43	0.3420
7.44	0.3425
7.45	0.3433
7.46	0.3446
7.47	0.3451
7.48	0.3459
7.49	0.3467
7.50	0.3473
7.51	0.3478
7.52	0.3482
7.53	0.3492
7.54	0.3501
7.55	0.3505
7.56	0.3520
7.57	0.3530
7.58	0.3539
7.59	0.3550
7.60	0.3558
7.61	0.3563
7.62	0.3571
7.63	0.3577
7.64	0.3588
7.65	0.3594
7.66	0.3598
7.67	0.3612
7.68	0.3624
7.69	0.3639
7.70	0.3649
7.71	0.3663
7.72	0.3667
7.73	0.3679
7.74	0.3687
7.75	0.3699
7.76	0.3705
7.77	0.3720
7.78	0.3735
7.79	0.3746
7.80	0.3759
7.81	0.3776
7.82	0.3791
7.83	0.3800
7.84	0.3806
7.85	0.3819
7.86	0.3827
7.87	0.3842
7.88	0.3854
7.89	0.3865
7.90	0.3876
7.91	0.3886
7.92	0.3901
7.93	0.3918
7.94	0.3927
7.95	0.3941
7.96	0.3949
7.97	0.3956
7.98	0.3969
7.99	0.3981
8.00	0.3991
8.01	0.4000
8.02	0.4010
8.03	0.4017
8.04	0.4022
8.05	0.4033
8.06	0.4041
8.07	0.4055
8.08	0.4071
8.09	0.4081
8.10	0.4087
8.11	0.4098
8.12	0.4107
8.13	0.4128
8.14	0.4141
8.15	0.4151
8.16	0.4160
8.17	0.4176
8.18	0.4185
8.19	0.4193
8.20	0.4199
8.21	0.4211
8.22	0.4223
8.23	0.4240
8.24	0.4252
8.25	0.4267
8.26	0.4279
8.27	0.4284
8.28	0.4291
8.29	0.4300
8.30	0.4313
8.31	0.4321
8.32	0.4328
8.33	0.4337
8.34	0.4343
8.35	0.4353
8.36	0.4367
8.37	0.4376
8.38	0.4391
8.39	0.4399
8.40	0.4399
8.400	0.4403
8.41	0.4414
8.42	0.4425
8.43	0.4430
8.44	0.4436
8.45	0.4445
8.46	0.4461
8.47	0.4470
8.48	0.4477
8.49	0.4487
8.50	0.4494
8.51	0.4501
8.52	0.4511
8.53	0.4517
8.54	0.4528
8.55	0.4535
8.56	0.4545
8.57	0.4560
8.58	0.4567
8.59	0.4578
8.60	0.4587
8.61	0.4597
8.62	0.4605
8.63	0.4612
8.64	0.4619
8.65	0.4637
8.66	0.4643
8.67	0.4649
8.68	0.4659
8.69	0.4667
8.70	0.4677
8.71	0.4684
8.72	0.4691
8.73	0.4700
8.74	0.4713
8.75	0.4718
8.76	0.4731
8.77	0.4741
8.78	0.4750
8.79	0.4763
8.80	0.4774
8.81	0.4787
8.82	0.4798
8.83	0.4806
8.84	0.4809
8.85	0.4818
8.86	0.4827
8.87	0.4841
8.88	0.4851
8.89	0.4862
8.90	0.4874
8.91	0.4880
8.92	0.4889
8.93	0.4900
8.94	0.4910
8.95	0.4916
8.96	0.4930
8.97	0.4943
8.98	0.4951
8.99	0.4960
9.00	0.4969
9.01	0.4976
9.02	0.4985
9.03	0.4993
9.04	0.5003
9.05	0.5017
9.06	0.5031
9.07	0.5040
9.08	0.5047
9.09	0.5058
9.10	0.5069
9.11	0.5082
9.12	0.5094
9.13	0.5103
9.14	0.5115
9.15	0.5126
9.16	0.5138
9.17	0.5147
9.18	0.5159
9.19	0.5169
9.20	0.5181
9.21	0.5197
9.22	0.5209
9.23	0.5219
9.24	0.5231
9.25	0.5240
9.26	0.5248
9.27	0.5258
9.28	0.5268
9.29	0.5283
9.30	0.5291
9.31	0.5305
9.32	0.5316
9.33	0.5323
9.34	0.5334
9.35	0.5342
9.36	0.5349
9.37	0.5354
9.38	0.5362
9.39	0.5372
9.40	0.5380
9.41	0.5386
9.42	0.5395
9.43	0.5403
9.44	0.5411
9.45	0.5419
9.46	0.5424
9.47	0.5424
9.470	0.5428
9.48	0.5444
9.49	0.5454
9.50	0.5460
9.51	0.5466
9.52	0.5477
9.53	0.5488
9.54	0.5493
9.55	0.5504
9.56	0.5511
9.57	0.5515
9.58	0.5521
9.59	0.5528
9.60	0.5535
9.61	0.5540
9.62	0.5553
9.63	0.5564
9.64	0.5571
9.65	0.5579
9.66	0.5585
9.67	0.5596
9.68	0.5601
9.69	0.5612
9.70	0.5621
9.71	0.5627
9.72	0.5638
9.73	0.5644
9.74	0.5647
9.75	0.5655
9.76	0.5660
9.77	0.5670
9.78	0.5677
9.79	0.5691
9.80	0.5699
9.81	0.5712
9.82	0.5716
9.83	0.5724
9.84	0.5732
9.85	0.5742
9.86	0.5750
9.87	0.5762
9.88	0.5769
9.89	0.5781
9.90	0.5789
9.91	0.5798
9.92	0.5812
9.93	0.5822
9.94	0.5834
9.95	0.5844
9.96	0.5854
9.97	0.5861
9.98	0.5871
9.99	0.5877
10.00	0.5890
10.01	0.5895
10.02	0.5905
10.03	0.5918
10.04	0.5925
10.05	0.5932
10.06	0.5944
10.07	0.5947
10.08	0.5956
10.09	0.5962
10.10	0.5981
10.11	0.5988
10.12	0.5997
10.13	0.6006
10.14	0.6015
10.15	0.6025
10.16	0.6034
10.17	0.6045
10.18	0.6056
10.19	0.6063
10.20	0.6077
10.21	0.6085
10.22	0.6093
10.23	0.6103
10.24	0.6111
10.25	0.6121
10.26	0.6132
10.27	0.6143
10.28	0.6155
10.29	0.6164
10.30	0.6176
10.31	0.6192
10.32	0.6202
10.33	0.6213
10.34	0.6221
10.35	0.6228
10.36	0.6235
10.37	0.6243
10.38	0.6255
10.39	0.6261
10.40	0.6276
10.41	0.6291
10.42	0.6304
10.43	0.6311
10.44	0.6320
10.45	0.6338
10.46	0.6346
10.47	0.6355
10.48	0.6361
10.49	0.6379
10.50	0.6386
10.51	0.6395
10.52	0.6409
10.53	0.6418
10.54	0.6426
10.55	0.6438
10.56	0.6443
10.57	0.6455
10.58	0.6463
10.59	0.6476
10.60	0.6492
10.61	0.6499
10.62	0.6506
10.63	0.6517
10.64	0.6525
10.65	0.6540
10.66	0.6552
10.67	0.6561
10.68	0.6574
10.69	0.6591
10.70	0.6600
10.71	0.6614
10.72	0.6623
10.73	0.6634
10.74	0.6647
10.75	0.6655
10.76	0.6666
10.77	0.6682
10.78	0.6709
10.79	0.6724
10.80	0.6733
10.81	0.6742
10.82	0.6755
10.83	0.6768
10.84	0.6779
10.85	0.6786
10.86	0.6800
10.87	0.6812
10.88	0.6825
10.89	0.6830
10.90	0.6839
10.91	0.6849
10.92	0.6856
10.93	0.6868
10.94	0.6876
10.95	0.6882
10.96	0.6888
10.97	0.6903
10.98	0.6914
10.99	0.6921
11.00	0.6929
11.01	0.6938
11.02	0.6944
11.03	0.6956
11.04	0.6970
11.05	0.6977
11.06	0.6985
11.07	0.6990
11.08	0.7000
11.09	0.7006
11.10	0.7024
11.11	0.7032
11.12	0.7042
11.13	0.7055
11.14	0.7064
11.15	0.7070
11.16	0.7076
11.17	0.7085
11.18	0.7097
11.19	0.7104
11.20	0.7115
11.21	0.7123
11.22	0.7129
11.23	0.7136
11.24	0.7144
11.25	0.7152
11.26	0.7164
11.27	0.7170
11.28	0.7179
11.29	0.7191
11.30	0.7195
11.31	0.7203
11.32	0.7215
11.33	0.7220
11.34	0.7226
11.35	0.7236
11.36	0.7244
11.37	0.7253
11.38	0.7260
11.39	0.7271
11.40	0.7284
11.41	0.7294
11.42	0.7299
11.43	0.7304
11.44	0.7312
11.45	0.7316
11.46	0.7321
11.47	0.7332
11.48	0.7345
11.49	0.7352
11.50	0.7357
11.51	0.7361
11.52	0.7368
11.53	0.7376
11.54	0.7381
11.55	0.7387
11.56	0.7392
11.57	0.7399
11.58	0.7409
11.59	0.7416
11.60	0.7429
11.61	0.7438
11.62	0.7445
11.63	0.7459
11.64	0.7467
11.65	0.7476
11.66	0.7484
11.67	0.7489
11.68	0.7497
11.69	0.7506
11.70	0.7514
11.71	0.7522
11.72	0.7528
11.73	0.7531
11.74	0.7539
11.75	0.7546
11.76	0.7553
11.77	0.7560
11.78	0.7563
11.79	0.7568
11.80	0.7573
11.81	0.7578
11.82	0.7588
11.83	0.7592
11.84	0.7601
11.85	0.7609
11.86	0.7612
11.87	0.7618
11.88	0.7627
11.89	0.7631
11.90	0.7636
11.91	0.7642
11.92	0.7646
11.93	0.7652
11.94	0.7658
11.95	0.7662
11.96	0.7670
11.97	0.7673
11.98	0.7677
11.99	0.7682
12.00	0.7688
12.01	0.7693
12.02	0.7704
12.03	0.7711
12.04	0.7718
12.05	0.7725
12.06	0.7730
12.07	0.7736
12.08	0.7742
12.09	0.7750
12.10	0.7757
12.11	0.7764
12.12	0.7770
12.13	0.7775
12.14	0.7780
12.15	0.7789
12.16	0.7799
12.17	0.7802
12.18	0.7809
12.19	0.7817
12.20	0.7826
12.21	0.7834
12.22	0.7842
12.23	0.7849
12.24	0.7858
12.25	0.7864
12.26	0.7871
12.27	0.7878
12.28	0.7881
12.29	0.7890
12.30	0.7901
12.31	0.7905
12.32	0.7912
12.33	0.7921
12.34	0.7926
12.35	0.7931
12.36	0.7941
12.37	0.7947
12.38	0.7955
12.39	0.7961
12.40	0.7969
12.41	0.7974
12.42	0.7981
12.43	0.7988
12.44	0.7996
12.45	0.8002
12.46	0.8010
12.47	0.8015
12.48	0.8020
12.49	0.8033
12.50	0.8042
12.51	0.8049
12.52	0.8055
12.53	0.8059
12.54	0.8064
12.55	0.8070
12.56	0.8073
12.57	0.8077
12.58	0.8082
12.59	0.8087
12.60	0.8093
12.61	0.8100
12.62	0.8106
12.63	0.8113
12.64	0.8116
12.65	0.8124
12.66	0.8133
12.67	0.8137
12.68	0.8145
12.69	0.8151
12.70	0.8155
12.71	0.8167
12.72	0.8177
12.73	0.8181
12.74	0.8190
12.75	0.8195
12.76	0.8200
12.77	0.8208
12.78	0.8211
12.79	0.8220
12.80	0.8228
12.81	0.8235
12.82	0.8246
12.83	0.8252
12.84	0.8257
12.85	0.8262
12.86	0.8269
12.87	0.8277
12.88	0.8285
12.89	0.8291
12.90	0.8296
12.91	0.8302
12.92	0.8310
12.93	0.8316
12.94	0.8321
12.95	0.8326
12.96	0.8331
12.97	0.8340
12.98	0.8346
12.99	0.8351
13.00	0.8354
13.01	0.8362
13.02	0.8368
13.03	0.8372
13.04	0.8373
13.05	0.8378
13.06	0.8383
13.07	0.8391
13.08	0.8397
13.09	0.8402
13.10	0.8407
13.11	0.8410
13.12	0.8413
13.13	0.8418
13.14	0.8421
13.15	0.8424
13.16	0.8427
13.17	0.8431
13.18	0.8434
13.19	0.8437
13.20	0.8442
13.21	0.8446
13.22	0.8451
13.23	0.8455
13.24	0.8462
13.25	0.8464
13.26	0.8466
13.27	0.8471
13.28	0.8475
13.29	0.8480
13.30	0.8484
13.31	0.8487
13.32	0.8491
13.33	0.8496
13.34	0.8499
13.35	0.8501
13.36	0.8505
13.37	0.8511
13.38	0.8518
13.39	0.8521
13.40	0.8524
13.41	0.8527
13.42	0.8529
13.43	0.8531
13.44	0.8538
13.45	0.8543
13.46	0.8546
13.47	0.8549
13.48	0.8552
13.49	0.8554
13.50	0.8557
13.51	0.8561
13.52	0.8564
13.53	0.8566
13.54	0.8569
13.55	0.8575
13.56	0.8578
13.57	0.8584
13.58	0.8586
13.59	0.8592
13.60	0.8593
13.61	0.8597
13.62	0.8600
13.63	0.8603
13.64	0.8605
13.65	0.8608
13.66	0.8610
13.67	0.8613
13.68	0.8617
13.69	0.8620
13.70	0.8623
13.71	0.8626
13.72	0.8630
13.73	0.8633
13.74	0.8635
13.75	0.8638
13.76	0.8643
13.77	0.8646
13.78	0.8648
13.79	0.8651
13.80	0.8655
13.81	0.8659
13.82	0.8661
13.83	0.8666
13.84	0.8670
13.85	0.8674
13.86	0.8679
13.87	0.8683
13.88	0.8687
13.89	0.8688
13.90	0.8690
13.91	0.8694
13.92	0.8697
13.93	0.8699
13.94	0.8702
13.95	0.8705
13.96	0.8710
13.97	0.8716
13.98	0.8717
13.99	0.8719
14.00	0.8724
14.01	0.8728
14.02	0.8733
14.03	0.8736
14.04	0.8742
14.05	0.8744
14.06	0.8750
14.07	0.8753
14.08	0.8757
14.09	0.8758
14.10	0.8760
14.11	0.8764
14.12	0.8766
14.13	0.8767
14.14	0.8769
14.15	0.8772
14.16	0.8775
14.17	0.8776
14.18	0.8778
14.19	0.8780
14.20	0.8782
14.21	0.8788
14.22	0.8791
14.23	0.8794
14.24	0.8795
14.25	0.8797
14.26	0.8804
14.27	0.8805
14.28	0.8807
14.29	0.8811
14.30	0.8813
14.31	0.8815
14.32	0.8819
14.33	0.8821
14.34	0.8822
14.35	0.8824
14.36	0.8828
14.37	0.8829
14.38	0.8832
14.39	0.8834
14.40	0.8835
14.41	0.8838
14.42	0.8841
14.43	0.8843
14.44	0.8844
14.45	0.8846
14.46	0.8849
14.47	0.8851
14.48	0.8853
14.49	0.8856
14.50	0.8857
14.51	0.8861
14.52	0.8862
14.53	0.8864
14.54	0.8865
14.55	0.8866
14.56	0.8870
14.57	0.8872
14.58	0.8879
14.59	0.8880
14.60	0.8882
14.61	0.8882
14.62	0.8883
14.63	0.8884
14.64	0.8885
14.65	0.8887
14.66	0.8888
14.67	0.8889
14.68	0.8894
14.69	0.8896
14.70	0.8901
14.71	0.8905
14.72	0.8907
14.73	0.8909
14.74	0.8912
14.75	0.8913
14.76	0.8916
14.77	0.8918
14.78	0.8920
14.79	0.8921
14.80	0.8924
14.81	0.8927
14.82	0.8929
14.83	0.8931
14.84	0.8934
14.85	0.8935
14.86	0.8937
14.87	0.8939
14.88	0.8941
14.89	0.8942
14.90	0.8945
14.91	0.8947
14.92	0.8949
14.93	0.8950
14.94	0.8951
14.95	0.8952
14.96	0.8955
14.97	0.8956
14.98	0.8960
14.99	0.8965
15.00	0.8966
15.01	0.8970
15.02	0.8971
15.03	0.8973
15.04	0.8975
15.05	0.8978
15.06	0.8979
15.07	0.8985
15.08	0.8987
15.09	0.8988
15.10	0.8990
15.11	0.8992
15.12	0.8993
15.13	0.8997
15.14	0.9001
15.15	0.9002
15.16	0.9004
15.17	0.9005
15.18	0.9007
15.19	0.9012
15.20	0.9014
15.21	0.9016
15.22	0.9021
15.23	0.9023
15.24	0.9024
15.25	0.9026
15.26	0.9028
15.27	0.9028
15.28	0.9029
15.29	0.9033
15.30	0.9034
15.31	0.9035
15.32	0.9040
15.33	0.9040
15.34	0.9042
15.35	0.9045
15.36	0.9047
15.37	0.9049
15.38	0.9050
15.39	0.9051
15.40	0.9053
15.41	0.9054
15.42	0.9056
15.43	0.9058
15.44	0.9059
15.45	0.9061
15.46	0.9062
15.47	0.9062
15.48	0.9065
15.49	0.9068
15.50	0.9069
15.51	0.9070
15.52	0.9071
15.53	0.9075
15.54	0.9076
15.55	0.9077
15.56	0.9079
15.57	0.9081
15.58	0.9083
15.59	0.9085
15.60	0.9087
15.61	0.9088
15.62	0.9089
15.63	0.9091
15.64	0.9092
15.65	0.9094
15.66	0.9096
15.67	0.9097
15.68	0.9097
15.69	0.9099
15.70	0.9100
15.71	0.9101
15.72	0.9102
15.73	0.9102
15.74	0.9107
15.75	0.9111
15.76	0.9112
15.77	0.9113
15.78	0.9117
15.79	0.9118
15.80	0.9120
15.81	0.9123
15.82	0.9127
15.83	0.9128
15.84	0.9129
15.85	0.9131
15.86	0.9133
15.87	0.9133
15.88	0.9133
15.89	0.9134
15.90	0.9139
15.91	0.9140
15.92	0.9141
15.93	0.9143
15.94	0.9146
15.95	0.9147
15.96	0.9147
15.97	0.9148
15.98	0.9150
15.99	0.9154
16.00	0.9155
16.01	0.9157
16.02	0.9158
16.03	0.9159
16.04	0.9159
16.05	0.9160
16.06	0.9161
16.07	0.9164
16.08	0.9165
16.09	0.9167
16.10	0.9167
16.11	0.9168
16.12	0.9169
16.13	0.9172
16.14	0.9173
16.15	0.9173
16.16	0.9174
16.17	0.9176
16.18	0.9177
16.19	0.9178
16.20	0.9179
16.21	0.9180
16.22	0.9182
16.23	0.9182
16.24	0.9183
16.25	0.9186
16.26	0.9186
16.27	0.9187
16.28	0.9187
16.29	0.9189
16.30	0.9190
16.31	0.9191
16.32	0.9192
16.33	0.9193
16.34	0.9195
16.35	0.9196
16.36	0.9197
16.37	0.9198
16.38	0.9199
16.39	0.9200
16.40	0.9202
16.41	0.9202
16.42	0.9203
16.43	0.9204
16.44	0.9206
16.45	0.9207
16.46	0.9208
16.47	0.9209
16.48	0.9210
16.49	0.9210
16.50	0.9212
16.51	0.9212
16.52	0.9213
16.53	0.9216
16.54	0.9217
16.55	0.9218
16.56	0.9222
16.57	0.9224
16.58	0.9225
16.59	0.9226
16.60	0.9227
16.61	0.9230
16.62	0.9234
16.63	0.9235
16.64	0.9236
16.65	0.9237
16.66	0.9237
16.67	0.9238
16.68	0.9242
16.69	0.9243
16.70	0.9244
16.71	0.9244
16.72	0.9246
16.73	0.9248
16.74	0.9250
16.75	0.9253
16.76	0.9253
16.77	0.9256
16.78	0.9257
16.79	0.9259
16.80	0.9261
16.81	0.9261
16.82	0.9262
16.83	0.9264
16.84	0.9265
16.85	0.9266
16.86	0.9267
16.87	0.9269
16.88	0.9271
16.89	0.9271
16.90	0.9273
16.91	0.9273
16.92	0.9277
16.93	0.9277
16.94	0.9280
16.95	0.9282
16.96	0.9282
16.97	0.9283
16.98	0.9285
16.99	0.9286
17.00	0.9288

==> figures/cracking/data/comparison-population-level/mc-data-FR0-100W-all-PCFG.txt <==
a   b
0.0   0.0
0.001	0.0002
0.48	0.0128
0.60	0.0153
0.70	0.0155
0.78	0.0164
0.85	0.0170
0.90	0.0177
0.95	0.0190
1.00	0.0190
1.04	0.0194
1.08	0.0221
1.11	0.0221
1.15	0.0223
1.18	0.0224
1.20	0.0225
1.23	0.0226
1.26	0.0227
1.28	0.0228
1.30	0.0233
1.32	0.0235
1.34	0.0248
1.36	0.0249
1.38	0.0250
1.40	0.0256
1.41	0.0256
1.43	0.0257
1.45	0.0257
1.46	0.0259
1.48	0.0262
1.49	0.0264
1.51	0.0264
1.52	0.0270
1.53	0.0274
1.54	0.0275
1.56	0.0279
1.57	0.0280
1.58	0.0281
1.59	0.0282
1.60	0.0282
1.61	0.0283
1.62	0.0284
1.63	0.0284
1.64	0.0286
1.65	0.0286
1.67	0.0288
1.69	0.0288
1.70	0.0288
1.71	0.0289
1.72	0.0291
1.73	0.0292
1.78	0.0292
1.79	0.0295
1.80	0.0295
1.81	0.0296
1.85	0.0297
1.86	0.0297
1.87	0.0297
1.88	0.0297
1.89	0.0298
1.90	0.0299
1.91	0.0300
1.92	0.0301
1.94	0.0302
1.95	0.0303
1.96	0.0304
1.97	0.0305
1.98	0.0306
1.99	0.0308
2.00	0.0309
2.000	0.0310
2.01	0.0312
2.02	0.0313
2.03	0.0315
2.04	0.0316
2.05	0.0318
2.06	0.0320
2.07	0.0322
2.08	0.0324
2.09	0.0326
2.10	0.0329
2.11	0.0331
2.12	0.0333
2.13	0.0335
2.14	0.0338
2.15	0.0341
2.16	0.0342
2.17	0.0345
2.18	0.0348
2.19	0.0349
2.20	0.0350
2.21	0.0352
2.22	0.0355
2.23	0.0357
2.24	0.0360
2.25	0.0361
2.26	0.0365
2.27	0.0366
2.28	0.0368
2.29	0.0369
2.30	0.0371
2.31	0.0374
2.32	0.0376
2.33	0.0379
2.34	0.0381
2.35	0.0384
2.36	0.0386
2.37	0.0389
2.38	0.0391
2.39	0.0394
2.40	0.0398
2.41	0.0401
2.42	0.0403
2.43	0.0405
2.44	0.0408
2.45	0.0410
2.46	0.0412
2.47	0.0416
2.48	0.0417
2.49	0.0422
2.50	0.0424
2.51	0.0429
2.52	0.0430
2.53	0.0435
2.54	0.0438
2.55	0.0440
2.56	0.0445
2.57	0.0447
2.58	0.0450
2.59	0.0454
2.60	0.0456
2.61	0.0459
2.62	0.0461
2.63	0.0467
2.64	0.0470
2.65	0.0472
2.66	0.0475
2.67	0.0479
2.68	0.0488
2.69	0.0491
2.70	0.0494
2.71	0.0498
2.72	0.0501
2.73	0.0504
2.74	0.0507
2.75	0.0510
2.76	0.0516
2.77	0.0519
2.78	0.0522
2.79	0.0524
2.80	0.0528
2.81	0.0531
2.82	0.0533
2.83	0.0536
2.84	0.0540
2.85	0.0543
2.86	0.0547
2.87	0.0550
2.88	0.0554
2.89	0.0557
2.90	0.0559
2.91	0.0563
2.92	0.0567
2.93	0.0569
2.94	0.0574
2.95	0.0578
2.96	0.0581
2.97	0.0585
2.98	0.0589
2.99	0.0591
3.00	0.0591
3.000	0.0593
3.01	0.0599
3.02	0.0602
3.03	0.0605
3.04	0.0608
3.05	0.0612
3.06	0.0615
3.07	0.0620
3.08	0.0624
3.09	0.0627
3.10	0.0629
3.11	0.0634
3.12	0.0638
3.13	0.0641
3.14	0.0646
3.15	0.0649
3.16	0.0654
3.17	0.0657
3.18	0.0661
3.19	0.0664
3.20	0.0669
3.21	0.0672
3.22	0.0676
3.23	0.0680
3.24	0.0684
3.25	0.0687
3.26	0.0693
3.27	0.0695
3.28	0.0698
3.29	0.0704
3.30	0.0708
3.31	0.0711
3.32	0.0714
3.33	0.0718
3.34	0.0725
3.35	0.0728
3.36	0.0731
3.37	0.0735
3.38	0.0741
3.39	0.0745
3.40	0.0750
3.41	0.0754
3.42	0.0761
3.43	0.0766
3.44	0.0770
3.45	0.0775
3.46	0.0778
3.47	0.0783
3.48	0.0787
3.49	0.0795
3.50	0.0797
3.51	0.0802
3.52	0.0806
3.53	0.0818
3.54	0.0821
3.55	0.0825
3.56	0.0829
3.57	0.0831
3.58	0.0834
3.59	0.0840
3.60	0.0845
3.61	0.0850
3.62	0.0855
3.63	0.0857
3.64	0.0863
3.65	0.0867
3.66	0.0871
3.67	0.0872
3.68	0.0873
3.69	0.0877
3.70	0.0881
3.71	0.0887
3.72	0.0891
3.73	0.0898
3.74	0.0904
3.75	0.0909
3.76	0.0914
3.77	0.0918
3.78	0.0922
3.80	0.0922
3.81	0.0924
3.82	0.0925
3.83	0.0927
3.84	0.0932
3.85	0.0937
3.86	0.0941
3.87	0.0947
3.88	0.0955
3.89	0.0960
3.90	0.0965
3.91	0.0970
3.92	0.0976
3.93	0.0980
3.94	0.0988
3.95	0.0988
3.97	0.0990
3.98	0.0992
3.99	0.0994
4.00	0.0994
4.000	0.0995
4.01	0.0998
4.02	0.1005
4.03	0.1013
4.04	0.1017
4.05	0.1025
4.06	0.1036
4.07	0.1043
4.08	0.1050
4.09	0.1053
4.10	0.1058
4.11	0.1064
4.12	0.1070
4.13	0.1077
4.14	0.1083
4.15	0.1085
4.19	0.1089
4.20	0.1092
4.21	0.1095
4.22	0.1098
4.23	0.1100
4.24	0.1100
4.240	0.1101
4.25	0.1112
4.26	0.1112
4.260	0.1114
4.27	0.1130
4.28	0.1135
4.29	0.1139
4.30	0.1145
4.31	0.1153
4.32	0.1161
4.33	0.1170
4.34	0.1178
4.35	0.1184
4.36	0.1189
4.37	0.1197
4.38	0.1203
4.39	0.1215
4.40	0.1221
4.41	0.1226
4.42	0.1231
4.43	0.1236
4.44	0.1243
4.45	0.1250
4.49	0.1254
4.50	0.1259
4.51	0.1263
4.52	0.1267
4.53	0.1271
4.54	0.1275
4.55	0.1279
4.56	0.1286
4.57	0.1295
4.58	0.1305
4.59	0.1313
4.60	0.1319
4.61	0.1319
4.610	0.1322
4.62	0.1333
4.63	0.1333
4.630	0.1337
4.64	0.1347
4.65	0.1356
4.66	0.1367
4.67	0.1371
4.70	0.1385
4.71	0.1392
4.72	0.1399
4.73	0.1406
4.74	0.1413
4.75	0.1419
4.76	0.1419
4.760	0.1423
4.77	0.1433
4.78	0.1433
4.780	0.1437
4.79	0.1448
4.80	0.1454
4.81	0.1465
4.82	0.1472
4.83	0.1485
4.84	0.1492
4.85	0.1500
4.86	0.1504
4.87	0.1504
4.870	0.1508
4.88	0.1529
4.89	0.1533
4.90	0.1537
4.91	0.1537
4.910	0.1538
4.92	0.1549
4.93	0.1555
4.94	0.1557
4.95	0.1557
4.950	0.1557
4.960	0.1558
5.05	0.1558
5.06	0.1558
5.07	0.1573
5.08	0.1573
5.10	0.1581
5.11	0.1581
5.13	0.1589
5.14	0.1597
5.16	0.1602
5.17	0.1602
5.170	0.1607
5.18	0.1616
5.19	0.1621
5.20	0.1621
5.21	0.1622
5.210	0.1625
5.22	0.1643
5.23	0.1656
5.24	0.1656
5.240	0.1665
5.32	0.1703
5.33	0.1703
5.330	0.1711
5.340	0.1723
5.350	0.1732
5.36	0.1749
5.37	0.1749
5.370	0.1753
5.38	0.1765
5.39	0.1765
5.390	0.1769
5.40	0.1790
5.41	0.1799
5.42	0.1799
5.420	0.1802
5.43	0.1819
5.44	0.1819
5.50	0.1828
5.51	0.1828
5.510	0.1839
5.520	0.1846
5.53	0.1848
5.54	0.1848
5.540	0.1854
5.550	0.1858
5.560	0.1867
5.58	0.1868
5.580	0.1876
5.590	0.1880
5.600	0.1897
5.61	0.1919
5.62	0.1919
5.620	0.1925
5.68	0.1936
5.680	0.1941
5.69	0.1964
5.70	0.1964
5.700	0.1965
5.74	0.1970
5.740	0.1973
5.750	0.2004
5.760	0.2012
5.770	0.2014
5.78	0.2031
5.780	0.2031
5.790	0.2046
5.800	0.2060
5.810	0.2075
5.82	0.2089
5.820	0.2089
5.830	0.2101
5.840	0.2112
5.850	0.2123
5.86	0.2139
5.87	0.2139
5.870	0.2145
5.880	0.2156
5.890	0.2167
5.90	0.2177
5.900	0.2177
5.910	0.2179
5.920	0.2188
5.93	0.2200
5.94	0.2200
5.940	0.2205
5.95	0.2217
5.96	0.2217
5.960	0.2222
5.970	0.2229
5.98	0.2237
5.980	0.2237
5.99	0.2246
6.00	0.2246
6.02	0.2249
6.03	0.2249
6.030	0.2253
6.040	0.2261
6.050	0.2271
6.07	0.2274
6.08	0.2274
6.080	0.2278
6.090	0.2287
6.100	0.2296
6.11	0.2303
6.110	0.2303
6.120	0.2309
6.13	0.2313
6.14	0.2313
6.140	0.2317
6.15	0.2326
6.16	0.2326
6.160	0.2329
6.170	0.2330
6.18	0.2339
6.19	0.2339
6.190	0.2344
6.200	0.2351
6.210	0.2357
6.22	0.2367
6.23	0.2367
6.230	0.2370
6.24	0.2380
6.25	0.2383
6.26	0.2386
6.27	0.2389
6.28	0.2389
6.280	0.2392
6.290	0.2398
6.300	0.2404
6.31	0.2405
6.32	0.2405
6.320	0.2411
6.330	0.2416
6.35	0.2423
6.350	0.2423
6.36	0.2431
6.37	0.2436
6.38	0.2442
6.39	0.2449
6.40	0.2451
6.41	0.2451
6.410	0.2454
6.43	0.2457
6.430	0.2461
6.44	0.2461
6.440	0.2461
6.45	0.2469
6.46	0.2473
6.47	0.2475
6.48	0.2477
6.49	0.2478
6.50	0.2481
6.51	0.2482
6.52	0.2482
6.520	0.2485
6.53	0.2495
6.54	0.2498
6.55	0.2498
6.550	0.2500
6.560	0.2507
6.57	0.2518
6.58	0.2520
6.59	0.2520
6.590	0.2521
6.61	0.2526
6.610	0.2528
6.62	0.2534
6.63	0.2537
6.64	0.2537
6.640	0.2540
6.65	0.2544
6.66	0.2544
6.660	0.2547
6.67	0.2554
6.68	0.2558
6.69	0.2563
6.70	0.2563
6.700	0.2564
6.71	0.2569
6.72	0.2572
6.73	0.2572
6.730	0.2572
6.74	0.2582
6.75	0.2582
6.750	0.2585
6.76	0.2590
6.77	0.2593
6.78	0.2593
6.780	0.2596
6.79	0.2603
6.80	0.2608
6.81	0.2611
6.82	0.2616
6.83	0.2619
6.84	0.2621
6.85	0.2624
6.86	0.2624
6.860	0.2625
6.87	0.2633
6.88	0.2633
6.880	0.2635
6.890	0.2638
6.90	0.2647
6.91	0.2651
6.92	0.2654
6.93	0.2661
6.94	0.2664
6.95	0.2664
6.950	0.2667
6.96	0.2671
6.97	0.2676
6.98	0.2679
6.99	0.2685
7.00	0.2685
7.000	0.2688
7.01	0.2694
7.02	0.2699
7.03	0.2703
7.04	0.2707
7.05	0.2711
7.06	0.2714
7.07	0.2719
7.08	0.2723
7.09	0.2726
7.10	0.2730
7.11	0.2730
7.110	0.2731
7.120	0.2735
7.13	0.2742
7.14	0.2747
7.15	0.2751
7.16	0.2753
7.17	0.2755
7.18	0.2761
7.19	0.2761
7.190	0.2762
7.200	0.2767
7.21	0.2771
7.22	0.2775
7.23	0.2781
7.24	0.2784
7.25	0.2788
7.26	0.2790
7.27	0.2790
7.270	0.2792
7.28	0.2799
7.29	0.2803
7.30	0.2806
7.31	0.2808
7.32	0.2815
7.33	0.2819
7.34	0.2823
7.35	0.2826
7.36	0.2829
7.37	0.2835
7.38	0.2838
7.39	0.2842
7.40	0.2845
7.41	0.2849
7.42	0.2853
7.43	0.2856
7.44	0.2860
7.45	0.2863
7.46	0.2866
7.47	0.2871
7.48	0.2874
7.49	0.2878
7.50	0.2882
7.51	0.2886
7.52	0.2890
7.53	0.2893
7.54	0.2896
7.55	0.2899
7.56	0.2904
7.57	0.2908
7.58	0.2912
7.59	0.2915
7.60	0.2919
7.61	0.2922
7.62	0.2926
7.63	0.2930
7.64	0.2934
7.65	0.2938
7.66	0.2943
7.67	0.2947
7.68	0.2952
7.69	0.2955
7.70	0.2960
7.71	0.2964
7.72	0.2969
7.73	0.2972
7.74	0.2976
7.75	0.2976
7.750	0.2978
7.76	0.2983
7.77	0.2988
7.78	0.2991
7.79	0.2995
7.80	0.3000
7.81	0.3000
7.810	0.3002
7.82	0.3008
7.83	0.3013
7.84	0.3017
7.85	0.3022
7.86	0.3026
7.87	0.3031
7.88	0.3036
7.89	0.3041
7.90	0.3046
7.91	0.3051
7.92	0.3056
7.93	0.3056
7.930	0.3059
7.94	0.3066
7.95	0.3070
7.96	0.3076
7.97	0.3082
7.98	0.3086
7.99	0.3091
8.00	0.3091
8.000	0.3093
8.01	0.3101
8.02	0.3101
8.020	0.3104
8.03	0.3111
8.04	0.3116
8.05	0.3121
8.06	0.3126
8.07	0.3132
8.08	0.3137
8.09	0.3142
8.10	0.3147
8.11	0.3152
8.12	0.3157
8.13	0.3162
8.14	0.3167
8.15	0.3171
8.16	0.3176
8.17	0.3180
8.18	0.3184
8.19	0.3189
8.20	0.3194
8.21	0.3198
8.22	0.3203
8.23	0.3207
8.24	0.3215
8.25	0.3219
8.26	0.3223
8.27	0.3228
8.28	0.3233
8.29	0.3236
8.30	0.3240
8.31	0.3245
8.32	0.3249
8.33	0.3252
8.34	0.3252
8.340	0.3255
8.35	0.3261
8.36	0.3261
8.360	0.3263
8.37	0.3269
8.38	0.3273
8.39	0.3277
8.40	0.3281
8.41	0.3285
8.42	0.3285
8.420	0.3287
8.43	0.3293
8.44	0.3297
8.45	0.3301
8.46	0.3304
8.47	0.3308
8.48	0.3312
8.49	0.3315
8.50	0.3319
8.51	0.3319
8.510	0.3320
8.52	0.3326
8.53	0.3330
8.54	0.3334
8.55	0.3337
8.56	0.3340
8.57	0.3344
8.58	0.3348
8.59	0.3351
8.60	0.3355
8.61	0.3359
8.62	0.3362
8.63	0.3365
8.64	0.3365
8.640	0.3367
8.65	0.3372
8.66	0.3376
8.67	0.3379
8.68	0.3383
8.69	0.3386
8.70	0.3390
8.71	0.3393
8.72	0.3396
8.73	0.3400
8.74	0.3404
8.75	0.3407
8.76	0.3410
8.77	0.3413
8.78	0.3417
8.79	0.3421
8.80	0.3424
8.81	0.3427
8.82	0.3431
8.83	0.3434
8.84	0.3437
8.85	0.3440
8.86	0.3444
8.87	0.3447
8.88	0.3450
8.89	0.3454
8.90	0.3457
8.91	0.3461
8.92	0.3464
8.93	0.3467
8.94	0.3471
8.95	0.3474
8.96	0.3478
8.97	0.3481
8.98	0.3485
8.99	0.3488
9.00	0.3491
9.01	0.3494
9.02	0.3498
9.03	0.3501
9.04	0.3505
9.05	0.3509
9.06	0.3512
9.07	0.3516
9.08	0.3519
9.09	0.3523
9.10	0.3526
9.11	0.3530
9.12	0.3533
9.13	0.3533
9.130	0.3535
9.14	0.3540
9.15	0.3543
9.16	0.3547
9.17	0.3550
9.18	0.3554
9.19	0.3557
9.20	0.3562
9.21	0.3566
9.22	0.3569
9.23	0.3569
9.230	0.3571
9.24	0.3576
9.25	0.3580
9.26	0.3584
9.27	0.3588
9.28	0.3592
9.29	0.3595
9.30	0.3599
9.31	0.3603
9.32	0.3603
9.320	0.3606
9.33	0.3612
9.34	0.3616
9.35	0.3620
9.36	0.3624
9.37	0.3629
9.38	0.3632
9.39	0.3635
9.40	0.3640
9.41	0.3640
9.410	0.3642
9.42	0.3648
9.43	0.3653
9.44	0.3656
9.45	0.3661
9.46	0.3665
9.47	0.3669
9.48	0.3673
9.49	0.3678
9.50	0.3682
9.51	0.3686
9.52	0.3691
9.53	0.3696
9.54	0.3700
9.55	0.3704
9.56	0.3708
9.57	0.3713
9.58	0.3718
9.59	0.3722
9.60	0.3726
9.61	0.3731
9.62	0.3735
9.63	0.3739
9.64	0.3744
9.65	0.3748
9.66	0.3748
9.660	0.3751
9.67	0.3756
9.68	0.3760
9.69	0.3765
9.70	0.3769
9.71	0.3774
9.72	0.3774
9.720	0.3776
9.73	0.3782
9.74	0.3787
9.75	0.3792
9.76	0.3796
9.77	0.3801
9.78	0.3805
9.79	0.3810
9.80	0.3814
9.81	0.3819
9.82	0.3824
9.83	0.3828
9.84	0.3835
9.85	0.3835
9.850	0.3837
9.86	0.3843
9.87	0.3848
9.88	0.3852
9.89	0.3857
9.90	0.3862
9.91	0.3868
9.92	0.3873
9.93	0.3877
9.94	0.3881
9.95	0.3886
9.96	0.3892
9.97	0.3898
9.98	0.3902
9.99	0.3906
10.00	0.3911
10.01	0.3916
10.02	0.3922
10.03	0.3927
10.04	0.3933
10.05	0.3939
10.06	0.3943
10.07	0.3949
10.08	0.3955
10.09	0.3960
10.10	0.3966
10.11	0.3970
10.12	0.3970
10.120	0.3973
10.13	0.3982
10.14	0.3988
10.15	0.3993
10.16	0.3993
10.160	0.3996
10.17	0.4004
10.18	0.4009
10.19	0.4015
10.20	0.4020
10.21	0.4026
10.22	0.4032
10.23	0.4037
10.24	0.4043
10.25	0.4048
10.26	0.4055
10.27	0.4062
10.28	0.4069
10.29	0.4076
10.30	0.4083
10.31	0.4088
10.32	0.4088
10.320	0.4090
10.33	0.4099
10.34	0.4107
10.35	0.4115
10.36	0.4121
10.37	0.4127
10.38	0.4131
10.39	0.4138
10.40	0.4145
10.41	0.4153
10.42	0.4158
10.43	0.4164
10.44	0.4172
10.45	0.4174
10.46	0.4181
10.47	0.4189
10.48	0.4195
10.49	0.4202
10.50	0.4209
10.51	0.4215
10.52	0.4222
10.53	0.4230
10.54	0.4237
10.55	0.4246
10.56	0.4255
10.57	0.4261
10.58	0.4266
10.59	0.4272
10.60	0.4279
10.61	0.4287
10.62	0.4294
10.63	0.4294
10.630	0.4296
10.64	0.4307
10.65	0.4311
10.66	0.4317
10.67	0.4324
10.68	0.4330
10.69	0.4337
10.70	0.4344
10.71	0.4351
10.72	0.4359
10.73	0.4365
10.74	0.4371
10.75	0.4378
10.76	0.4385
10.77	0.4392
10.78	0.4399
10.79	0.4407
10.80	0.4407
10.800	0.4409
10.81	0.4420
10.82	0.4431
10.83	0.4437
10.84	0.4437
10.85	0.4444
10.86	0.4450
10.87	0.4456
10.88	0.4464
10.89	0.4471
10.90	0.4473
10.91	0.4479
10.92	0.4486
10.93	0.4493
10.94	0.4493
10.95	0.4501
10.96	0.4509
10.97	0.4515
10.98	0.4522
10.99	0.4529
11.00	0.4533
11.01	0.4538
11.02	0.4543
11.03	0.4547
11.04	0.4551
11.05	0.4558
11.06	0.4564
11.07	0.4568
11.08	0.4573
11.09	0.4579
11.10	0.4579
11.100	0.4582
11.11	0.4593
11.12	0.4599
11.13	0.4604
11.14	0.4606
11.15	0.4611
11.16	0.4617
11.17	0.4622
11.18	0.4628
11.19	0.4632
11.20	0.4637
11.21	0.4643
11.22	0.4646
11.23	0.4651
11.24	0.4656
11.25	0.4661
11.26	0.4665
11.27	0.4670
11.28	0.4672
11.29	0.4676
11.30	0.4679
11.31	0.4684
11.32	0.4688
11.33	0.4693
11.34	0.4696
11.35	0.4700
11.36	0.4702
11.37	0.4705
11.38	0.4708
11.39	0.4716
11.40	0.4720
11.41	0.4724
11.42	0.4728
11.43	0.4732
11.44	0.4735
11.45	0.4738
11.46	0.4742
11.47	0.4745
11.48	0.4748
11.49	0.4751
11.50	0.4753
11.51	0.4757
11.52	0.4761
11.53	0.4763
11.54	0.4766
11.55	0.4769
11.56	0.4771
11.57	0.4775
11.58	0.4778
11.59	0.4778
11.590	0.4779
11.60	0.4784
11.61	0.4787
11.62	0.4790
11.63	0.4793
11.64	0.4795
11.65	0.4797
11.66	0.4799
11.67	0.4802
11.68	0.4805
11.69	0.4807
11.70	0.4809
11.71	0.4811
11.72	0.4813
11.73	0.4816
11.74	0.4818
11.75	0.4818
11.750	0.4819
11.76	0.4824
11.77	0.4826
11.78	0.4828
11.79	0.4831
11.80	0.4833
11.81	0.4835
11.82	0.4838
11.83	0.4840
11.84	0.4842
11.85	0.4842
11.850	0.4843
11.86	0.4847
11.87	0.4850
11.88	0.4852
11.89	0.4853
11.90	0.4856
11.91	0.4858
11.92	0.4860
11.93	0.4862
11.94	0.4864
11.95	0.4866
11.96	0.4868
11.97	0.4870
11.98	0.4872
11.99	0.4874
12.00	0.4876
12.01	0.4878
12.02	0.4880
12.03	0.4882
12.04	0.4884
12.05	0.4886
12.06	0.4888
12.07	0.4890
12.08	0.4892
12.09	0.4895
12.10	0.4895
12.100	0.4895
12.11	0.4899
12.12	0.4901
12.13	0.4903
12.14	0.4905
12.15	0.4907
12.16	0.4909
12.17	0.4911
12.18	0.4913
12.19	0.4915
12.20	0.4917
12.21	0.4919
12.22	0.4921
12.23	0.4923
12.24	0.4925
12.25	0.4927
12.26	0.4929
12.27	0.4931
12.28	0.4933
12.29	0.4935
12.30	0.4937
12.31	0.4939
12.32	0.4941
12.33	0.4943
12.34	0.4945
12.35	0.4947
12.36	0.4949
12.37	0.4951
12.38	0.4953
12.39	0.4955
12.40	0.4957
12.41	0.4959
12.42	0.4961
12.43	0.4963
12.44	0.4965
12.45	0.4967
12.46	0.4969
12.47	0.4971
12.48	0.4973
12.49	0.4975
12.50	0.4977
12.51	0.4979
12.52	0.4981
12.53	0.4983
12.54	0.4985
12.55	0.4987
12.56	0.4988
12.57	0.4990
12.58	0.4992
12.59	0.4994
12.60	0.4996
12.61	0.4998
12.62	0.4999
12.63	0.5001
12.64	0.5003
12.65	0.5005
12.66	0.5006
12.67	0.5008
12.68	0.5010
12.69	0.5012
12.70	0.5014
12.71	0.5016
12.72	0.5018
12.73	0.5019
12.74	0.5021
12.75	0.5023
12.76	0.5025
12.77	0.5027
12.78	0.5028
12.79	0.5030
12.80	0.5031
12.81	0.5033
12.82	0.5035
12.83	0.5037
12.84	0.5038
12.85	0.5040
12.86	0.5041
12.87	0.5043
12.88	0.5044
12.89	0.5045
12.90	0.5047
12.91	0.5048
12.92	0.5048
12.920	0.5049
12.93	0.5051
12.94	0.5052
12.95	0.5054
12.96	0.5055
12.97	0.5056
12.98	0.5058
12.99	0.5059
13.00	0.5061
13.01	0.5062
13.02	0.5063
13.03	0.5064
13.04	0.5065
13.05	0.5066
13.06	0.5068
13.07	0.5069
13.08	0.5070
13.09	0.5071
13.10	0.5072
13.11	0.5073
13.12	0.5074
13.13	0.5075
13.14	0.5076
13.15	0.5077
13.16	0.5078
13.17	0.5079
13.18	0.5080
13.19	0.5081
13.20	0.5082
13.21	0.5083
13.22	0.5084
13.23	0.5085
13.24	0.5086
13.25	0.5086
13.26	0.5087
13.27	0.5088
13.28	0.5089
13.29	0.5090
13.30	0.5090
13.31	0.5091
13.32	0.5092
13.33	0.5093
13.34	0.5094
13.35	0.5094
13.36	0.5095
13.37	0.5096
13.38	0.5097
13.39	0.5097
13.40	0.5098
13.41	0.5098
13.42	0.5099
13.43	0.5100
13.44	0.5100
13.45	0.5101
13.46	0.5102
13.47	0.5102
13.48	0.5103
13.49	0.5104
13.50	0.5104
13.51	0.5105
13.52	0.5105
13.53	0.5106
13.54	0.5107
13.55	0.5107
13.56	0.5108
13.57	0.5109
13.58	0.5109
13.59	0.5109
13.60	0.5110
13.61	0.5111
13.62	0.5111
13.63	0.5112
13.64	0.5112
13.65	0.5113
13.66	0.5113
13.67	0.5114
13.68	0.5114
13.69	0.5115
13.70	0.5115
13.71	0.5116
13.72	0.5116
13.73	0.5117
13.74	0.5117
13.75	0.5117
13.76	0.5118
13.77	0.5118
13.78	0.5119
13.79	0.5119
13.80	0.5120
13.81	0.5120
13.82	0.5120
13.83	0.5121
13.84	0.5121
13.85	0.5122
13.86	0.5122
13.87	0.5123
13.88	0.5123
13.89	0.5123
13.90	0.5124
13.91	0.5124
13.92	0.5125
13.93	0.5125
13.94	0.5125
13.95	0.5126
13.96	0.5126
13.97	0.5127
13.98	0.5127
13.99	0.5127
14.00	0.5128
14.01	0.5128
14.010	0.5128
14.02	0.5129
14.03	0.5129
14.04	0.5129
14.05	0.5130
14.06	0.5130
14.07	0.5131
14.08	0.5131
14.09	0.5131
14.10	0.5132
14.11	0.5132
14.12	0.5132
14.13	0.5133
14.14	0.5133
14.15	0.5134
14.16	0.5134
14.17	0.5134
14.18	0.5135
14.19	0.5135
14.20	0.5135
14.21	0.5136
14.22	0.5136
14.23	0.5137
14.24	0.5137
14.25	0.5137
14.26	0.5138
14.27	0.5138
14.28	0.5138
14.29	0.5139
14.30	0.5139
14.31	0.5139
14.32	0.5140
14.33	0.5140
14.34	0.5140
14.35	0.5140
14.36	0.5141
14.37	0.5141
14.38	0.5142
14.39	0.5142
14.40	0.5142
14.41	0.5143
14.42	0.5143
14.43	0.5143
14.44	0.5144
14.45	0.5144
14.46	0.5144
14.47	0.5145
14.48	0.5145
14.49	0.5145
14.50	0.5146
14.51	0.5146
14.52	0.5147
14.53	0.5147
14.54	0.5147
14.55	0.5148
14.56	0.5148
14.57	0.5148
14.58	0.5148
14.59	0.5149
14.60	0.5149
14.61	0.5149
14.62	0.5150
14.63	0.5150
14.64	0.5150
14.65	0.5151
14.66	0.5151
14.67	0.5151
14.68	0.5152
14.69	0.5152
14.70	0.5152
14.71	0.5153
14.72	0.5153
14.73	0.5153
14.74	0.5154
14.75	0.5154
14.76	0.5154
14.77	0.5155
14.78	0.5155
14.79	0.5155
14.80	0.5156
14.81	0.5156
14.82	0.5156
14.83	0.5156
14.84	0.5157
14.85	0.5157
14.86	0.5157
14.87	0.5158
14.88	0.5158
14.89	0.5158
14.90	0.5158
14.91	0.5159
14.92	0.5159
14.93	0.5159
14.94	0.5159
14.95	0.5160
14.96	0.5160
14.97	0.5160
14.98	0.5161
14.99	0.5161
15.00	0.5161
15.000	0.5161
15.01	0.5161
15.02	0.5162
15.03	0.5162
15.04	0.5162
15.05	0.5162
15.06	0.5163
15.07	0.5163
15.08	0.5163
15.09	0.5164
15.10	0.5164
15.11	0.5164
15.12	0.5164
15.13	0.5165
15.14	0.5165
15.15	0.5165
15.16	0.5165
15.17	0.5166
15.18	0.5166
15.19	0.5166
15.20	0.5167
15.21	0.5167
15.22	0.5167
15.23	0.5167
15.24	0.5167
15.25	0.5168
15.26	0.5168
15.27	0.5168
15.28	0.5169
15.29	0.5169
15.30	0.5169
15.31	0.5169
15.32	0.5170
15.33	0.5170
15.34	0.5170
15.35	0.5170
15.36	0.5171
15.37	0.5171
15.38	0.5171
15.39	0.5171
15.40	0.5171
15.41	0.5172
15.42	0.5172
15.43	0.5172
15.44	0.5172
15.45	0.5173
15.46	0.5173
15.47	0.5173
15.48	0.5173
15.49	0.5174
15.50	0.5174
15.51	0.5174
15.52	0.5174
15.53	0.5174
15.54	0.5175
15.55	0.5175
15.56	0.5175
15.57	0.5175
15.58	0.5175
15.59	0.5176
15.60	0.5176
15.61	0.5176
15.62	0.5177
15.63	0.5177
15.64	0.5177
15.65	0.5177
15.66	0.5178
15.67	0.5178
15.68	0.5178
15.69	0.5178
15.70	0.5178
15.71	0.5179
15.72	0.5179
15.73	0.5179
15.74	0.5179
15.75	0.5179
15.76	0.5180
15.77	0.5180
15.78	0.5180
15.79	0.5180
15.80	0.5180
15.81	0.5181
15.82	0.5181
15.83	0.5181
15.84	0.5181
15.85	0.5181
15.86	0.5182
15.87	0.5182
15.88	0.5182
15.89	0.5182
15.90	0.5182
15.91	0.5183
15.92	0.5183
15.93	0.5183
15.94	0.5183
15.95	0.5183
15.96	0.5184
15.97	0.5184
15.98	0.5184
15.99	0.5184
16.00	0.5184
16.01	0.5185
16.02	0.5185
16.03	0.5185
16.04	0.5185
16.05	0.5185
16.06	0.5185
16.07	0.5186
16.08	0.5186
16.09	0.5186
16.10	0.5186
16.11	0.5186
16.12	0.5186
16.13	0.5187
16.14	0.5187
16.15	0.5187
16.16	0.5187
16.17	0.5187
16.18	0.5187
16.19	0.5188
16.20	0.5188
16.21	0.5188
16.22	0.5188
16.23	0.5188
16.24	0.5189
16.25	0.5189
16.26	0.5189
16.27	0.5189
16.28	0.5189
16.29	0.5189
16.30	0.5190
16.31	0.5190
16.32	0.5190
16.33	0.5190
16.34	0.5190
16.35	0.5191
16.36	0.5191
16.37	0.5191
16.38	0.5191
16.39	0.5191
16.40	0.5191
16.41	0.5191
16.42	0.5192
16.43	0.5192
16.44	0.5192
16.45	0.5192
16.46	0.5192
16.47	0.5192
16.48	0.5193
16.49	0.5193
16.50	0.5193
16.51	0.5193
16.52	0.5193
16.53	0.5193
16.54	0.5193
16.55	0.5194
16.56	0.5194
16.57	0.5194
16.58	0.5194
16.59	0.5194
16.60	0.5194
16.61	0.5194
16.62	0.5194
16.63	0.5195
16.64	0.5195
16.65	0.5195
16.66	0.5195
16.67	0.5195
16.68	0.5195
16.69	0.5195
16.70	0.5196
16.71	0.5196
16.72	0.5196
16.73	0.5196
16.74	0.5196
16.75	0.5196
16.76	0.5196
16.77	0.5196
16.78	0.5196
16.79	0.5197
16.80	0.5197
16.81	0.5197
16.82	0.5197
16.83	0.5197
16.84	0.5197
16.85	0.5197
16.86	0.5197
16.87	0.5197
16.88	0.5198
16.89	0.5198
16.90	0.5198
16.91	0.5198
16.92	0.5198
16.93	0.5198
16.94	0.5198
16.95	0.5198
16.96	0.5198
16.97	0.5198
16.98	0.5198
16.99	0.5199
17.00	0.5199

==> figures/cracking/data/comparison-population-level/mc-data-FR0-100W-all-SEMANTIC.txt <==
a   b
0.0   0.0
0.37	0.0000
0.67	0.0000
0.84	0.0002
0.91	0.0004
1.02	0.0004
1.10	0.0156
1.14	0.0188
1.21	0.0222
1.26	0.0227
1.29	0.0263
1.33	0.0274
1.42	0.0276
1.44	0.0277
1.56	0.0282
1.61	0.0296
1.64	0.0300
1.66	0.0311
1.70	0.0329
1.71	0.0330
1.73	0.0331
1.75	0.0334
1.78	0.0338
1.79	0.0342
1.82	0.0346
1.84	0.0346
1.85	0.0347
1.88	0.0348
1.89	0.0351
1.90	0.0351
1.91	0.0353
1.92	0.0363
1.93	0.0365
1.94	0.0365
1.96	0.0367
1.98	0.0368
2.00	0.0374
2.02	0.0376
2.03	0.0379
2.06	0.0381
2.08	0.0383
2.10	0.0384
2.11	0.0389
2.12	0.0390
2.13	0.0392
2.14	0.0392
2.15	0.0392
2.16	0.0394
2.17	0.0406
2.18	0.0409
2.20	0.0411
2.21	0.0416
2.22	0.0420
2.24	0.0420
2.25	0.0430
2.26	0.0434
2.28	0.0435
2.29	0.0438
2.30	0.0442
2.31	0.0443
2.32	0.0446
2.34	0.0456
2.35	0.0457
2.36	0.0457
2.37	0.0459
2.38	0.0464
2.39	0.0465
2.40	0.0467
2.41	0.0474
2.42	0.0477
2.43	0.0477
2.44	0.0480
2.45	0.0480
2.54	0.0484
2.55	0.0487
2.56	0.0493
2.57	0.0494
2.58	0.0496
2.59	0.0498
2.60	0.0499
2.61	0.0499
2.62	0.0502
2.63	0.0503
2.64	0.0503
2.65	0.0504
2.66	0.0507
2.67	0.0516
2.68	0.0521
2.69	0.0523
2.70	0.0527
2.71	0.0530
2.72	0.0534
2.73	0.0536
2.74	0.0538
2.75	0.0539
2.76	0.0541
2.77	0.0544
2.78	0.0548
2.79	0.0553
2.80	0.0556
2.81	0.0559
2.82	0.0559
2.83	0.0561
2.84	0.0565
2.85	0.0567
2.86	0.0569
2.87	0.0572
2.88	0.0573
2.89	0.0575
2.90	0.0578
2.91	0.0581
2.92	0.0585
2.93	0.0587
2.94	0.0593
2.95	0.0597
2.96	0.0602
2.97	0.0603
2.98	0.0609
2.99	0.0612
3.00	0.0615
3.01	0.0617
3.02	0.0620
3.03	0.0625
3.04	0.0628
3.05	0.0636
3.06	0.0641
3.07	0.0643
3.08	0.0648
3.09	0.0652
3.10	0.0656
3.11	0.0660
3.12	0.0665
3.13	0.0668
3.14	0.0671
3.15	0.0674
3.16	0.0679
3.17	0.0679
3.18	0.0685
3.19	0.0688
3.20	0.0690
3.21	0.0694
3.22	0.0697
3.23	0.0710
3.24	0.0714
3.25	0.0716
3.26	0.0719
3.27	0.0724
3.28	0.0735
3.29	0.0738
3.30	0.0741
3.32	0.0750
3.33	0.0752
3.34	0.0754
3.35	0.0764
3.36	0.0766
3.37	0.0772
3.38	0.0776
3.39	0.0778
3.40	0.0779
3.41	0.0786
3.42	0.0788
3.43	0.0797
3.44	0.0798
3.45	0.0803
3.46	0.0806
3.47	0.0806
3.48	0.0814
3.49	0.0818
3.50	0.0820
3.51	0.0821
3.52	0.0826
3.53	0.0830
3.54	0.0832
3.55	0.0835
3.56	0.0838
3.57	0.0840
3.58	0.0847
3.59	0.0852
3.60	0.0854
3.61	0.0861
3.62	0.0861
3.63	0.0869
3.64	0.0873
3.65	0.0878
3.66	0.0879
3.67	0.0884
3.68	0.0888
3.69	0.0889
3.70	0.0894
3.71	0.0898
3.72	0.0901
3.73	0.0906
3.74	0.0906
3.75	0.0907
3.76	0.0912
3.77	0.0917
3.78	0.0919
3.79	0.0920
3.80	0.0930
3.81	0.0933
3.82	0.0937
3.83	0.0945
3.84	0.0950
3.85	0.0953
3.86	0.0958
3.87	0.0958
3.89	0.0963
3.90	0.0967
3.91	0.0974
3.92	0.0977
3.93	0.0981
3.94	0.0981
3.97	0.0984
3.98	0.0984
3.99	0.0991
4.00	0.0998
4.01	0.1003
4.02	0.1012
4.03	0.1013
4.04	0.1018
4.05	0.1027
4.09	0.1036
4.10	0.1040
4.11	0.1046
4.12	0.1049
4.13	0.1056
4.14	0.1057
4.15	0.1064
4.16	0.1073
4.17	0.1077
4.18	0.1078
4.19	0.1082
4.23	0.1085
4.24	0.1094
4.25	0.1107
4.26	0.1116
4.27	0.1126
4.28	0.1126
4.32	0.1135
4.33	0.1145
4.34	0.1149
4.35	0.1156
4.36	0.1160
4.37	0.1160
4.39	0.1177
4.40	0.1185
4.42	0.1194
4.43	0.1200
4.44	0.1206
4.45	0.1218
4.46	0.1222
4.47	0.1229
4.48	0.1232
4.49	0.1243
4.50	0.1247
4.51	0.1262
4.52	0.1266
4.53	0.1279
4.54	0.1279
4.59	0.1297
4.60	0.1307
4.61	0.1310
4.62	0.1321
4.63	0.1328
4.67	0.1342
4.68	0.1350
4.69	0.1353
4.70	0.1357
4.73	0.1362
4.74	0.1368
4.75	0.1373
4.76	0.1377
4.77	0.1389
4.78	0.1392
4.79	0.1395
4.80	0.1410
4.81	0.1415
4.82	0.1418
4.83	0.1421
4.84	0.1426
4.85	0.1436
4.86	0.1440
4.87	0.1444
4.88	0.1450
4.89	0.1457
4.90	0.1467
4.91	0.1473
4.92	0.1476
4.93	0.1483
4.94	0.1502
4.95	0.1506
4.96	0.1523
4.97	0.1528
4.98	0.1547
4.99	0.1547
5.04	0.1567
5.05	0.1575
5.06	0.1579
5.07	0.1583
5.08	0.1586
5.24	0.1617
5.25	0.1632
5.26	0.1632
5.50	0.1671
5.51	0.1693
5.52	0.1702
5.53	0.1735
5.54	0.1744
5.55	0.1754
5.56	0.1770
5.57	0.1779
5.58	0.1803
5.65	0.1834
5.66	0.1843
5.67	0.1843
5.68	0.1882
5.69	0.1893
5.70	0.1902
5.71	0.1916
5.72	0.1926
5.73	0.1933
5.74	0.1940
5.75	0.1951
5.76	0.1971
5.77	0.1981
5.78	0.2029
5.79	0.2035
5.80	0.2043
5.81	0.2049
5.82	0.2055
5.83	0.2062
5.84	0.2069
5.85	0.2076
5.86	0.2085
5.87	0.2103
5.91	0.2221
5.92	0.2227
5.93	0.2236
5.94	0.2243
5.95	0.2243
5.96	0.2264
5.97	0.2268
5.98	0.2302
5.99	0.2309
6.00	0.2315
6.01	0.2335
6.02	0.2342
6.03	0.2348
6.04	0.2357
6.05	0.2364
6.06	0.2370
6.07	0.2377
6.08	0.2377
6.18	0.2387
6.19	0.2396
6.20	0.2413
6.21	0.2420
6.22	0.2427
6.23	0.2432
6.24	0.2440
6.25	0.2447
6.26	0.2452
6.27	0.2460
6.28	0.2465
6.29	0.2471
6.30	0.2477
6.31	0.2483
6.32	0.2490
6.33	0.2498
6.34	0.2504
6.35	0.2512
6.36	0.2519
6.37	0.2525
6.38	0.2531
6.39	0.2536
6.40	0.2543
6.41	0.2549
6.42	0.2556
6.43	0.2563
6.44	0.2569
6.45	0.2574
6.46	0.2579
6.47	0.2585
6.48	0.2590
6.49	0.2594
6.50	0.2601
6.51	0.2606
6.52	0.2613
6.53	0.2622
6.54	0.2626
6.55	0.2629
6.58	0.2647
6.59	0.2653
6.60	0.2657
6.61	0.2663
6.62	0.2669
6.63	0.2669
6.81	0.2940
6.82	0.2947
6.83	0.2953
6.84	0.2959
6.85	0.2964
6.86	0.2976
6.88	0.2978
6.89	0.2985
6.90	0.2992
6.91	0.2992
6.93	0.3000
6.94	0.3105
6.95	0.3118
6.96	0.3124
6.97	0.3134
6.98	0.3144
6.99	0.3153
7.00	0.3158
7.01	0.3165
7.02	0.3172
7.03	0.3180
7.04	0.3188
7.05	0.3196
7.06	0.3202
7.07	0.3208
7.08	0.3214
7.09	0.3220
7.10	0.3230
7.11	0.3237
7.12	0.3245
7.13	0.3251
7.14	0.3257
7.15	0.3257
7.17	0.3264
7.18	0.3264
7.19	0.3274
7.20	0.3274
7.22	0.3285
7.23	0.3298
7.24	0.3305
7.25	0.3308
7.26	0.3314
7.27	0.3318
7.28	0.3325
7.29	0.3332
7.30	0.3340
7.31	0.3348
7.32	0.3348
7.33	0.3353
7.34	0.3359
7.35	0.3366
7.36	0.3369
7.37	0.3377
7.38	0.3377
7.39	0.3378
7.41	0.3380
7.42	0.3380
7.43	0.3391
7.44	0.3397
7.45	0.3404
7.46	0.3410
7.50	0.3436
7.51	0.3439
7.52	0.3440
7.53	0.3447
7.54	0.3453
7.55	0.3584
7.56	0.3592
7.57	0.3597
7.58	0.3606
7.59	0.3607
7.60	0.3613
7.61	0.3620
7.62	0.3627
7.63	0.3635
7.64	0.3640
7.65	0.3647
7.66	0.3653
7.67	0.3661
7.68	0.3661
7.69	0.3672
7.70	0.3680
7.71	0.3682
7.72	0.3692
7.73	0.3698
7.74	0.3704
7.75	0.3709
7.76	0.3713
7.77	0.3717
7.78	0.3721
7.79	0.3727
7.80	0.3731
7.81	0.4182
7.82	0.4189
7.83	0.4197
7.84	0.4197
7.85	0.4203
7.86	0.4211
7.87	0.4219
7.88	0.4227
7.89	0.4236
7.90	0.4242
7.91	0.4247
7.92	0.4253
7.93	0.4257
7.94	0.4262
7.95	0.4267
7.96	0.4271
7.97	0.4276
7.98	0.4285
7.99	0.4290
8.00	0.4296
8.01	0.4300
8.02	0.4306
8.03	0.4313
8.04	0.4319
8.05	0.4323
8.06	0.4327
8.07	0.4332
8.08	0.4359
8.09	0.4366
8.10	0.4372
8.11	0.4377
8.12	0.4383
8.13	0.4390
8.14	0.4395
8.15	0.4398
8.16	0.4407
8.17	0.4407
8.18	0.4415
8.19	0.4421
8.20	0.4428
8.21	0.4433
8.22	0.4440
8.23	0.4446
8.24	0.4452
8.25	0.4458
8.26	0.4466
8.27	0.4470
8.28	0.4478
8.29	0.4787
8.30	0.4793
8.31	0.4799
8.32	0.4804
8.33	0.4809
8.34	0.4814
8.35	0.4818
8.36	0.4822
8.37	0.4828
8.38	0.4832
8.39	0.4837
8.40	0.4842
8.41	0.4848
8.42	0.4855
8.43	0.4858
8.47	0.4860
8.48	0.4861
8.49	0.4866
8.50	0.4871
8.51	0.4877
8.52	0.4883
8.53	0.4893
8.54	0.4896
8.55	0.4911
8.56	0.4917
8.57	0.4921
8.58	0.4927
8.59	0.4939
8.60	0.4945
8.61	0.4953
8.62	0.4959
8.63	0.4964
8.64	0.4972
8.65	0.4975
8.66	0.4980
8.67	0.4987
8.68	0.4991
8.69	0.4996
8.70	0.5001
8.71	0.5004
8.72	0.5010
8.73	0.5018
8.74	0.5024
8.75	0.5028
8.76	0.5033
8.77	0.5038
8.78	0.5042
8.79	0.5047
8.80	0.5051
8.81	0.5056
8.82	0.5059
8.83	0.5064
8.84	0.5071
8.85	0.5075
8.86	0.5081
8.87	0.5085
8.88	0.5089
8.89	0.5095
8.90	0.5101
8.91	0.5108
8.92	0.5114
8.93	0.5119
8.94	0.5125
8.95	0.5130
8.96	0.5138
8.97	0.5143
8.98	0.5147
8.99	0.5150
9.00	0.5155
9.01	0.5157
9.02	0.5170
9.03	0.5175
9.04	0.5179
9.05	0.5182
9.06	0.5186
9.07	0.5191
9.08	0.5194
9.09	0.5198
9.10	0.5203
9.11	0.5208
9.12	0.5212
9.13	0.5216
9.14	0.5223
9.15	0.5228
9.16	0.5235
9.17	0.5242
9.18	0.5274
9.19	0.5276
9.20	0.5282
9.21	0.5288
9.22	0.5294
9.23	0.5298
9.24	0.5305
9.25	0.5309
9.26	0.5317
9.27	0.5321
9.28	0.5330
9.29	0.5334
9.30	0.5336
9.32	0.5337
9.33	0.5343
9.34	0.5350
9.35	0.5359
9.36	0.5364
9.37	0.5370
9.38	0.5374
9.39	0.5381
9.40	0.5386
9.41	0.5392
9.42	0.5399
9.43	0.5406
9.44	0.5413
9.45	0.5419
9.46	0.5427
9.47	0.5435
9.48	0.5442
9.49	0.5449
9.50	0.5457
9.51	0.5465
9.52	0.5472
9.53	0.5479
9.54	0.5479
9.55	0.5488
9.56	0.5507
9.57	0.5514
9.58	0.5518
9.59	0.5526
9.60	0.5533
9.61	0.5541
9.62	0.5548
9.63	0.5554
9.64	0.5562
9.65	0.5568
9.66	0.5575
9.67	0.5582
9.68	0.5591
9.69	0.5596
9.70	0.5604
9.71	0.5613
9.72	0.5622
9.73	0.5625
9.75	0.5627
9.76	0.5634
9.77	0.5644
9.78	0.5651
9.79	0.5660
9.80	0.5673
9.81	0.5681
9.82	0.5688
9.83	0.5696
9.84	0.5705
9.85	0.5711
9.86	0.5720
9.87	0.5727
9.88	0.5737
9.89	0.5748
9.90	0.5755
9.91	0.5762
9.92	0.5771
9.93	0.5775
9.94	0.5784
9.95	0.5790
9.96	0.5797
9.97	0.5803
9.98	0.5803
9.99	0.5813
10.00	0.5817
10.01	0.5825
10.02	0.5825
10.04	0.5833
10.05	0.5839
10.06	0.5848
10.07	0.5853
10.08	0.5860
10.09	0.5866
10.10	0.5872
10.11	0.5885
10.12	0.5890
10.13	0.5890
10.14	0.5899
10.15	0.5906
10.16	0.5913
10.17	0.5918
10.18	0.5926
10.19	0.6153
10.20	0.6160
10.21	0.6166
10.22	0.6171
10.23	0.6173
10.24	0.6180
10.25	0.6191
10.26	0.6197
10.27	0.6201
10.28	0.6205
10.29	0.6205
10.30	0.6215
10.31	0.6222
10.32	0.6223
10.33	0.6225
10.34	0.6232
10.35	0.6238
10.36	0.6244
10.37	0.6246
10.38	0.6250
10.39	0.6256
10.40	0.6261
10.41	0.6267
10.42	0.6267
10.43	0.6277
10.44	0.6285
10.45	0.6293
10.46	0.6298
10.47	0.6304
10.48	0.6309
10.49	0.6317
10.50	0.6325
10.51	0.6327
10.52	0.6331
10.53	0.6354
10.54	0.6357
10.55	0.6361
10.56	0.6368
10.57	0.6372
10.58	0.6376
10.59	0.6380
10.60	0.6382
10.61	0.6387
10.62	0.6390
10.63	0.6394
10.64	0.6401
10.65	0.6404
10.66	0.6412
10.67	0.6416
10.68	0.6423
10.69	0.6430
10.70	0.6437
10.71	0.6441
10.72	0.6449
10.73	0.6460
10.74	0.6469
10.75	0.6472
10.76	0.6479
10.77	0.6483
10.78	0.6491
10.79	0.6496
10.80	0.6500
10.81	0.6509
10.82	0.6515
10.83	0.6522
10.84	0.6528
10.85	0.6535
10.86	0.6540
10.87	0.6545
10.88	0.6549
10.89	0.6555
10.90	0.6561
10.91	0.6566
10.92	0.6573
10.93	0.6579
10.94	0.6586
10.95	0.6592
10.96	0.6598
10.97	0.6605
10.98	0.6612
10.99	0.6619
11.00	0.6633
11.01	0.6641
11.02	0.6650
11.03	0.6658
11.04	0.6659
11.05	0.6823
11.06	0.6829
11.07	0.6834
11.08	0.6840
11.09	0.6846
11.10	0.6853
11.11	0.6861
11.12	0.6870
11.13	0.6878
11.14	0.6885
11.15	0.6889
11.16	0.6894
11.17	0.6894
11.18	0.6899
11.19	0.6905
11.20	0.6913
11.21	0.6919
11.22	0.6927
11.23	0.6933
11.24	0.6940
11.25	0.6948
11.26	0.6954
11.27	0.6958
11.28	0.6967
11.29	0.6972
11.30	0.6977
11.31	0.6983
11.32	0.6987
11.33	0.6993
11.34	0.6998
11.35	0.7002
11.36	0.7008
11.37	0.7013
11.38	0.7018
11.39	0.7024
11.40	0.7028
11.41	0.7033
11.42	0.7038
11.43	0.7042
11.44	0.7048
11.45	0.7055
11.46	0.7059
11.47	0.7064
11.48	0.7069
11.49	0.7075
11.50	0.7080
11.51	0.7084
11.52	0.7090
11.53	0.7095
11.54	0.7099
11.55	0.7107
11.56	0.7113
11.57	0.7118
11.58	0.7118
11.59	0.7125
11.60	0.7129
11.61	0.7134
11.62	0.7136
11.63	0.7138
11.64	0.7143
11.65	0.7149
11.66	0.7154
11.67	0.7157
11.68	0.7160
11.69	0.7166
11.70	0.7168
11.71	0.7172
11.72	0.7176
11.73	0.7183
11.74	0.7187
11.75	0.7191
11.76	0.7197
11.77	0.7201
11.78	0.7205
11.79	0.7209
11.80	0.7212
11.81	0.7216
11.82	0.7221
11.83	0.7225
11.84	0.7232
11.85	0.7232
11.86	0.7237
11.87	0.7244
11.88	0.7247
11.89	0.7251
11.90	0.7257
11.91	0.7260
11.92	0.7263
11.93	0.7266
11.94	0.7270
11.95	0.7284
11.96	0.7287
11.97	0.7291
11.99	0.7293
12.00	0.7295
12.01	0.7301
12.02	0.7306
12.03	0.7312
12.04	0.7319
12.05	0.7325
12.06	0.7329
12.07	0.7332
12.08	0.7336
12.09	0.7340
12.10	0.7343
12.11	0.7345
12.12	0.7350
12.13	0.7360
12.14	0.7364
12.15	0.7368
12.16	0.7371
12.17	0.7375
12.18	0.7379
12.19	0.7381
12.20	0.7384
12.26	0.7415
12.27	0.7419
12.28	0.7422
12.29	0.7422
12.31	0.7425
12.32	0.7428
12.33	0.7431
12.34	0.7438
12.35	0.7441
12.36	0.7444
12.37	0.7448
12.38	0.7452
12.39	0.7463
12.40	0.7465
12.41	0.7470
12.42	0.7473
12.43	0.7474
12.44	0.7478
12.45	0.7481
12.46	0.7485
12.47	0.7488
12.48	0.7491
12.49	0.7495
12.50	0.7497
12.51	0.7501
12.53	0.7505
12.54	0.7507
12.57	0.7512
12.58	0.7515
12.59	0.7517
12.60	0.7522
12.61	0.7525
12.62	0.7531
12.63	0.7533
12.64	0.7537
12.65	0.7542
12.66	0.7543
12.67	0.7547
12.68	0.7557
12.69	0.7562
12.70	0.7563
12.71	0.7566
12.72	0.7571
12.73	0.7575
12.74	0.7579
12.75	0.7580
12.76	0.7582
12.77	0.7586
12.78	0.7591
12.79	0.7596
12.80	0.7596
12.81	0.7601
12.82	0.7607
12.83	0.7607
12.84	0.7610
12.85	0.7612
12.86	0.7615
12.87	0.7617
12.88	0.7617
12.90	0.7618
12.91	0.7621
12.92	0.7628
12.93	0.7636
12.94	0.7639
12.95	0.7639
12.96	0.7643
12.97	0.7644
12.98	0.7648
12.99	0.7648
13.00	0.7653
13.01	0.7655
13.02	0.7660
13.03	0.7664
13.04	0.7670
13.05	0.7674
13.06	0.7677
13.07	0.7681
13.08	0.7683
13.10	0.7687
13.11	0.7690
13.12	0.7694
13.13	0.7697
13.14	0.7699
13.15	0.7701
13.16	0.7704
13.17	0.7712
13.18	0.7712
13.19	0.7718
13.20	0.7720
13.21	0.7721
13.22	0.7723
13.23	0.7723
13.24	0.7725
13.25	0.7726
13.26	0.7729
13.27	0.7731
13.28	0.7734
13.29	0.7739
13.30	0.7743
13.31	0.7746
13.32	0.7749
13.33	0.7751
13.34	0.7752
13.35	0.7755
13.36	0.7758
13.37	0.7761
13.38	0.7763
13.39	0.7766
13.40	0.7770
13.41	0.7772
13.42	0.7780
13.43	0.7783
13.44	0.7783
13.45	0.7786
13.46	0.7788
13.47	0.7790
13.48	0.7792
13.49	0.7795
13.50	0.7797
13.51	0.7800
13.52	0.7802
13.53	0.7805
13.54	0.7806
13.55	0.7807
13.56	0.7810
13.57	0.7811
13.58	0.7813
13.59	0.7816
13.60	0.7817
13.61	0.7820
13.62	0.7823
13.63	0.7824
13.64	0.7826
13.65	0.7845
13.66	0.7847
13.67	0.7849
13.68	0.7851
13.69	0.7857
13.70	0.7858
13.71	0.7861
13.72	0.7863
13.73	0.7865
13.74	0.7866
13.75	0.7869
13.76	0.7870
13.77	0.7872
13.78	0.7875
13.79	0.7876
13.80	0.7879
13.81	0.7879
13.83	0.7881
13.84	0.7882
13.85	0.7885
13.86	0.7887
13.87	0.7889
13.88	0.7890
13.89	0.7892
13.90	0.7894
13.91	0.7896
13.92	0.7898
13.93	0.7900
13.94	0.7901
13.95	0.7903
13.96	0.7905
13.97	0.7906
13.98	0.7908
13.99	0.7910
14.00	0.7911
14.01	0.7913
14.02	0.7914
14.03	0.7916
14.04	0.7918
14.05	0.7919
14.06	0.7921
14.07	0.7923
14.08	0.7923
14.09	0.7924
14.10	0.7926
14.11	0.7928
14.12	0.7929
14.13	0.7930
14.14	0.7932
14.15	0.7934
14.16	0.7936
14.17	0.7937
14.18	0.7939
14.19	0.7939
14.23	0.7939
14.24	0.7940
14.26	0.7942
14.27	0.7946
14.28	0.7948
14.29	0.7950
14.30	0.7951
14.31	0.7953
14.32	0.7953
14.33	0.7954
14.34	0.7956
14.35	0.7957
14.36	0.7959
14.37	0.7960
14.38	0.7962
14.39	0.7965
14.40	0.7966
14.41	0.7967
14.42	0.7969
14.43	0.7971
14.44	0.7972
14.45	0.7973
14.46	0.7974
14.47	0.7976
14.48	0.7978
14.49	0.7979
14.50	0.7981
14.51	0.7983
14.52	0.7983
14.53	0.7984
14.54	0.7985
14.55	0.7987
14.56	0.7988
14.57	0.7990
14.58	0.7991
14.59	0.7992
14.60	0.7993
14.61	0.7995
14.62	0.7997
14.63	0.7999
14.64	0.7999
14.66	0.8002
14.67	0.8003
14.68	0.8004
14.69	0.8006
14.70	0.8007
14.71	0.8008
14.72	0.8010
14.73	0.8011
14.74	0.8013
14.75	0.8014
14.76	0.8014
14.77	0.8016
14.78	0.8016
14.79	0.8017
14.80	0.8018
14.81	0.8019
14.82	0.8020
14.83	0.8020
14.84	0.8022
14.85	0.8022
14.86	0.8023
14.87	0.8025
14.88	0.8025
14.89	0.8026
14.90	0.8028
14.91	0.8029
14.92	0.8030
14.93	0.8030
14.94	0.8032
14.95	0.8033
14.96	0.8034
14.97	0.8035
14.98	0.8035
14.99	0.8036
15.00	0.8037
15.01	0.8038
15.02	0.8039
15.03	0.8040
15.04	0.8041
15.05	0.8042
15.06	0.8043
15.07	0.8044
15.08	0.8045
15.09	0.8046
15.10	0.8047
15.11	0.8049
15.12	0.8050
15.13	0.8051
15.14	0.8052
15.15	0.8053
15.16	0.8054
15.17	0.8055
15.18	0.8056
15.19	0.8056
15.20	0.8057
15.21	0.8058
15.22	0.8059
15.23	0.8059
15.24	0.8060
15.25	0.8061
15.26	0.8062
15.27	0.8063
15.28	0.8064
15.29	0.8065
15.30	0.8065
15.31	0.8066
15.32	0.8067
15.33	0.8068
15.34	0.8068
15.35	0.8069
15.36	0.8070
15.37	0.8070
15.38	0.8071
15.39	0.8072
15.40	0.8072
15.41	0.8072
15.42	0.8074
15.43	0.8074
15.44	0.8075
15.45	0.8076
15.46	0.8076
15.47	0.8077
15.48	0.8078
15.49	0.8079
15.50	0.8079
15.51	0.8080
15.52	0.8081
15.53	0.8081
15.54	0.8082
15.55	0.8083
15.56	0.8083
15.57	0.8084
15.58	0.8084
15.59	0.8085
15.60	0.8086
15.61	0.8086
15.62	0.8087
15.63	0.8088
15.64	0.8089
15.65	0.8089
15.66	0.8090
15.67	0.8090
15.68	0.8091
15.69	0.8091
15.70	0.8092
15.71	0.8092
15.72	0.8093
15.73	0.8094
15.74	0.8094
15.75	0.8095
15.76	0.8095
15.77	0.8096
15.78	0.8097
15.79	0.8097
15.80	0.8098
15.81	0.8098
15.82	0.8099
15.83	0.8100
15.84	0.8100
15.85	0.8101
15.86	0.8101
15.87	0.8102
15.88	0.8102
15.89	0.8103
15.90	0.8103
15.91	0.8106
15.92	0.8106
15.93	0.8107
15.94	0.8107
15.95	0.8108
15.96	0.8109
15.97	0.8109
15.98	0.8109
15.99	0.8110
16.00	0.8111
16.01	0.8111
16.02	0.8112
16.03	0.8112
16.04	0.8113
16.05	0.8113
16.06	0.8114
16.07	0.8114
16.08	0.8115
16.09	0.8115
16.10	0.8115
16.11	0.8116
16.12	0.8116
16.13	0.8117
16.14	0.8117
16.20	0.8117
16.21	0.8118
16.22	0.8119
16.23	0.8119
16.24	0.8120
16.25	0.8120
16.26	0.8121
16.27	0.8122
16.28	0.8122
16.29	0.8123
16.30	0.8124
16.31	0.8124
16.32	0.8125
16.33	0.8125
16.34	0.8126
16.35	0.8126
16.36	0.8127
16.37	0.8127
16.38	0.8128
16.39	0.8130
16.40	0.8131
16.41	0.8131
16.42	0.8132
16.43	0.8132
16.44	0.8133
16.45	0.8133
16.46	0.8134
16.47	0.8134
16.48	0.8135
16.49	0.8135
16.50	0.8135
16.51	0.8136
16.52	0.8136
16.53	0.8137
16.54	0.8137
16.55	0.8137
16.56	0.8138
16.57	0.8138
16.58	0.8139
16.59	0.8139
16.60	0.8139
16.61	0.8140
16.62	0.8140
16.63	0.8141
16.64	0.8141
16.65	0.8141
16.66	0.8142
16.67	0.8142
16.68	0.8142
16.69	0.8143
16.70	0.8143
16.71	0.8144
16.72	0.8144
16.73	0.8144
16.74	0.8145
16.75	0.8145
16.76	0.8145
16.77	0.8146
16.78	0.8146
16.79	0.8146
16.80	0.8147
16.81	0.8147
16.82	0.8148
16.83	0.8148
16.85	0.8150
16.86	0.8150
16.87	0.8151
16.88	0.8151
16.89	0.8151
16.90	0.8152
16.91	0.8152
16.92	0.8153
16.93	0.8153
16.94	0.8153
16.95	0.8153
16.96	0.8154
16.97	0.8154
16.98	0.8155
16.99	0.8155
17.00	0.8155

==> figures/cracking/data/comparison-population-level/mc-data-FR0-100W-all-SEPCFG.txt <==
a   b
0.0   0.0
2.24	0.0000
2.69	0.0000
2.80	0.0000
3.14	0.0000
3.25	0.0000
3.27	0.0000
3.28	0.0000
3.29	0.0000
3.35	0.0000
3.37	0.0000
3.43	0.0000
3.52	0.0000
3.53	0.0000
3.55	0.0000
3.59	0.0000
3.61	0.0000
3.64	0.0000
3.65	0.0000
3.68	0.0000
3.69	0.0000
3.71	0.0000
3.72	0.0000
3.73	0.0000
3.74	0.0000
3.75	0.0000
3.78	0.0000
3.79	0.0000
3.80	0.0000
3.82	0.0000
3.83	0.0000
3.84	0.0000
3.86	0.0000
3.88	0.0000
3.89	0.0000
3.91	0.0000
3.93	0.0000
3.94	0.0000
3.96	0.0000
3.97	0.0000
3.98	0.0000
3.99	0.0000
4.00	0.0000
4.01	0.0000
4.02	0.0000
4.03	0.0000
4.04	0.0000
4.05	0.0000
4.06	0.0000
4.07	0.0000
4.070	0.0000
4.09	0.0000
4.10	0.0000
4.13	0.0000
4.130	0.0000
4.14	0.0000
4.15	0.0000
4.16	0.0000
4.17	0.0000
4.18	0.0000
4.19	0.0000
4.22	0.0000
4.23	0.0000
4.24	0.0000
4.25	0.0000
4.26	0.0000
4.27	0.0000
4.28	0.0000
4.29	0.0000
4.30	0.0000
4.31	0.0000
4.32	0.0000
4.33	0.0000
4.34	0.0000
4.35	0.0000
4.36	0.0000
4.37	0.0000
4.39	0.0000
4.40	0.0000
4.41	0.0000
4.43	0.0000
4.44	0.0000
4.45	0.0000
4.46	0.0000
4.47	0.0000
4.48	0.0000
4.49	0.0000
4.50	0.0000
4.51	0.0000
4.52	0.0001
4.53	0.0001
4.54	0.0001
4.540	0.0001
4.55	0.0001
4.56	0.0001
4.57	0.0001
4.58	0.0001
4.59	0.0001
4.60	0.0001
4.61	0.0001
4.62	0.0001
4.63	0.0001
4.64	0.0001
4.65	0.0001
4.650	0.0001
4.66	0.0001
4.67	0.0001
4.68	0.0001
4.69	0.0001
4.70	0.0001
4.71	0.0001
4.72	0.0001
4.73	0.0001
4.730	0.0001
4.74	0.0001
4.75	0.0001
4.76	0.0001
4.760	0.0001
4.77	0.0001
4.78	0.0003
4.79	0.0003
4.80	0.0004
4.81	0.0004
4.82	0.0004
4.83	0.0004
4.84	0.0004
4.85	0.0004
4.86	0.0004
4.87	0.0004
4.870	0.0004
4.88	0.0004
4.89	0.0004
4.890	0.0004
4.90	0.0004
4.91	0.0004
4.92	0.0004
4.93	0.0004
4.930	0.0004
4.94	0.0004
4.95	0.0004
4.96	0.0004
4.97	0.0004
4.98	0.0004
4.980	0.0004
4.99	0.0004
5.00	0.0004
5.000	0.0004
5.01	0.0004
5.02	0.0004
5.03	0.0005
5.04	0.0005
5.05	0.0005
5.050	0.0005
5.06	0.0006
5.07	0.0006
5.070	0.0006
5.08	0.0006
5.09	0.0006
5.090	0.0006
5.100	0.0006
5.11	0.0007
5.12	0.0007
5.13	0.0007
5.130	0.0007
5.14	0.0007
5.15	0.0008
5.16	0.0008
5.160	0.0008
5.170	0.0008
5.180	0.0008
5.19	0.0009
5.20	0.0009
5.21	0.0009
5.210	0.0009
5.22	0.0010
5.23	0.0011
5.24	0.0011
5.25	0.0011
5.26	0.0011
5.27	0.0012
5.28	0.0012
5.29	0.0012
5.30	0.0012
5.300	0.0012
5.310	0.0013
5.32	0.0013
5.320	0.0013
5.330	0.0014
5.34	0.0014
5.35	0.0014
5.350	0.0014
5.36	0.0015
5.37	0.0015
5.38	0.0016
5.39	0.0016
5.40	0.0016
5.400	0.0016
5.410	0.0017
5.42	0.0017
5.43	0.0017
5.430	0.0017
5.44	0.0018
5.440	0.0018
5.450	0.0018
5.460	0.0019
5.470	0.0019
5.48	0.0020
5.480	0.0020
5.490	0.0020
5.500	0.0021
5.510	0.0022
5.520	0.0023
5.53	0.0025
5.530	0.0025
5.54	0.0026
5.55	0.0026
5.550	0.0026
5.560	0.0027
5.57	0.0028
5.570	0.0028
5.580	0.0028
5.590	0.0029
5.600	0.0030
5.61	0.0031
5.610	0.0031
5.620	0.0032
5.630	0.0033
5.640	0.0036
5.65	0.0037
5.650	0.0037
5.660	0.0047
5.670	0.0048
5.680	0.0050
5.69	0.0051
5.690	0.0051
5.700	0.0052
5.710	0.0053
5.720	0.0054
5.73	0.0055
5.730	0.0055
5.740	0.0057
5.750	0.0059
5.760	0.0060
5.770	0.0061
5.78	0.0063
5.780	0.0063
5.790	0.0065
5.800	0.0066
5.810	0.0068
5.82	0.0069
5.820	0.0069
5.830	0.0072
5.840	0.0073
5.850	0.0075
5.86	0.0084
5.860	0.0084
5.870	0.0087
5.880	0.0090
5.890	0.0091
5.90	0.0094
5.900	0.0094
5.910	0.0096
5.920	0.0099
5.930	0.0101
5.94	0.0105
5.940	0.0105
5.950	0.0107
5.960	0.0109
5.970	0.0114
5.98	0.0116
5.980	0.0116
5.990	0.0119
6.000	0.0122
6.010	0.0125
6.020	0.0128
6.03	0.0131
6.030	0.0131
6.040	0.0134
6.050	0.0138
6.060	0.0142
6.07	0.0146
6.070	0.0146
6.080	0.0151
6.090	0.0155
6.100	0.0158
6.11	0.0161
6.110	0.0161
6.120	0.0166
6.130	0.0170
6.140	0.0174
6.15	0.0178
6.150	0.0178
6.160	0.0182
6.170	0.0188
6.180	0.0193
6.19	0.0198
6.190	0.0198
6.200	0.0204
6.210	0.0210
6.220	0.0215
6.23	0.0221
6.230	0.0221
6.240	0.0226
6.250	0.0231
6.260	0.0236
6.270	0.0241
6.28	0.0246
6.280	0.0246
6.290	0.0252
6.300	0.0257
6.310	0.0264
6.32	0.0270
6.320	0.0270
6.330	0.0275
6.340	0.0281
6.350	0.0288
6.36	0.0296
6.360	0.0296
6.370	0.0304
6.380	0.0310
6.390	0.0316
6.40	0.0325
6.400	0.0325
6.410	0.0333
6.420	0.0342
6.430	0.0349
6.44	0.0356
6.440	0.0356
6.450	0.0362
6.460	0.0370
6.470	0.0377
6.48	0.0385
6.480	0.0385
6.490	0.0394
6.500	0.0402
6.510	0.0409
6.520	0.0420
6.53	0.0430
6.530	0.0430
6.540	0.0439
6.550	0.0448
6.560	0.0457
6.57	0.0466
6.570	0.0466
6.580	0.0478
6.590	0.0489
6.600	0.0500
6.61	0.0510
6.610	0.0510
6.620	0.0518
6.630	0.0532
6.640	0.0542
6.65	0.0550
6.650	0.0550
6.660	0.0562
6.670	0.0571
6.680	0.0580
6.69	0.0595
6.690	0.0595
6.700	0.0607
6.710	0.0620
6.720	0.0632
6.73	0.0643
6.730	0.0643
6.740	0.0656
6.750	0.0669
6.760	0.0679
6.770	0.0689
6.78	0.0701
6.780	0.0701
6.790	0.0713
6.800	0.0726
6.810	0.0739
6.82	0.0749
6.820	0.0749
6.830	0.0761
6.840	0.0775
6.850	0.0787
6.86	0.0798
6.860	0.0798
6.870	0.0809
6.880	0.0821
6.890	0.0834
6.90	0.0844
6.900	0.0844
6.910	0.0855
6.920	0.0868
6.930	0.0881
6.94	0.0892
6.940	0.0892
6.950	0.0902
6.960	0.0915
6.970	0.0925
6.98	0.0936
6.980	0.0936
6.990	0.0946
7.000	0.0959
7.010	0.0969
7.020	0.0980
7.03	0.0991
7.030	0.0991
7.040	0.1001
7.050	0.1012
7.060	0.1021
7.07	0.1031
7.070	0.1031
7.080	0.1042
7.090	0.1052
7.100	0.1063
7.11	0.1072
7.110	0.1072
7.120	0.1082
7.130	0.1093
7.140	0.1105
7.15	0.1115
7.150	0.1115
7.160	0.1125
7.170	0.1136
7.180	0.1147
7.19	0.1156
7.190	0.1156
7.200	0.1165
7.210	0.1175
7.220	0.1185
7.23	0.1194
7.230	0.1194
7.240	0.1202
7.250	0.1211
7.260	0.1220
7.270	0.1229
7.28	0.1239
7.280	0.1239
7.290	0.1250
7.300	0.1259
7.310	0.1268
7.32	0.1278
7.320	0.1278
7.330	0.1288
7.340	0.1297
7.350	0.1305
7.36	0.1313
7.360	0.1313
7.370	0.1321
7.380	0.1330
7.390	0.1338
7.40	0.1347
7.400	0.1347
7.410	0.1355
7.420	0.1363
7.430	0.1370
7.44	0.1378
7.440	0.1378
7.450	0.1387
7.460	0.1394
7.470	0.1402
7.48	0.1410
7.480	0.1410
7.490	0.1417
7.500	0.1425
7.510	0.1433
7.520	0.1441
7.53	0.1448
7.530	0.1448
7.540	0.1456
7.550	0.1463
7.560	0.1470
7.57	0.1478
7.570	0.1478
7.580	0.1485
7.590	0.1492
7.600	0.1500
7.61	0.1506
7.610	0.1506
7.620	0.1513
7.630	0.1519
7.640	0.1526
7.65	0.1534
7.650	0.1534
7.660	0.1541
7.670	0.1548
7.680	0.1554
7.69	0.1561
7.690	0.1561
7.700	0.1567
7.710	0.1574
7.720	0.1580
7.73	0.1586
7.730	0.1586
7.740	0.1593
7.750	0.1599
7.760	0.1605
7.770	0.1611
7.78	0.1617
7.780	0.1617
7.790	0.1623
7.800	0.1628
7.810	0.1635
7.82	0.1640
7.820	0.1640
7.830	0.1646
7.840	0.1652
7.850	0.1658
7.86	0.1664
7.860	0.1664
7.870	0.1670
7.880	0.1675
7.890	0.1680
7.90	0.1685
7.900	0.1685
7.910	0.1691
7.920	0.1698
7.930	0.1704
7.94	0.1709
7.940	0.1709
7.950	0.1715
7.960	0.1720
7.970	0.1725
7.98	0.1731
7.980	0.1731
7.990	0.1737
8.000	0.1742
8.010	0.1747
8.020	0.1753
8.030	0.1758
8.040	0.1763
8.05	0.1768
8.050	0.1768
8.060	0.1773
8.070	0.1778
8.080	0.1783
8.090	0.1787
8.100	0.1792
8.110	0.1801
8.120	0.1808
8.13	0.1813
8.130	0.1813
8.140	0.1817
8.150	0.1821
8.160	0.1826
8.170	0.1831
8.180	0.1836
8.190	0.1841
8.200	0.1845
8.21	0.1850
8.210	0.1850
8.220	0.1854
8.230	0.1859
8.240	0.1863
8.250	0.1867
8.260	0.1871
8.270	0.1876
8.280	0.1880
8.290	0.1885
8.30	0.1889
8.300	0.1889
8.310	0.1894
8.320	0.1898
8.330	0.1902
8.340	0.1910
8.350	0.1914
8.360	0.1919
8.370	0.1923
8.38	0.1927
8.380	0.1927
8.390	0.1931
8.400	0.1935
8.410	0.1939
8.420	0.1943
8.430	0.1947
8.440	0.1951
8.450	0.1956
8.46	0.1959
8.460	0.1959
8.470	0.1963
8.480	0.1968
8.490	0.1972
8.500	0.1976
8.510	0.1980
8.520	0.1985
8.530	0.1989
8.540	0.1993
8.55	0.1997
8.550	0.1997
8.560	0.2002
8.570	0.2006
8.580	0.2010
8.590	0.2014
8.600	0.2018
8.610	0.2022
8.620	0.2026
8.63	0.2032
8.630	0.2032
8.640	0.2036
8.650	0.2040
8.660	0.2044
8.670	0.2049
8.680	0.2053
8.690	0.2057
8.700	0.2061
8.71	0.2065
8.710	0.2065
8.720	0.2069
8.730	0.2073
8.740	0.2077
8.750	0.2081
8.760	0.2085
8.770	0.2093
8.780	0.2096
8.790	0.2100
8.80	0.2106
8.800	0.2106
8.810	0.2110
8.820	0.2114
8.830	0.2118
8.840	0.2123
8.850	0.2126
8.860	0.2130
8.870	0.2134
8.88	0.2138
8.880	0.2138
8.890	0.2142
8.900	0.2146
8.910	0.2151
8.920	0.2155
8.930	0.2159
8.940	0.2163
8.950	0.2167
8.96	0.2171
8.960	0.2171
8.970	0.2175
8.980	0.2179
8.990	0.2190
9.000	0.2195
9.010	0.2199
9.020	0.2203
9.030	0.2207
9.040	0.2211
9.05	0.2215
9.050	0.2215
9.060	0.2223
9.070	0.2226
9.080	0.2230
9.090	0.2234
9.100	0.2239
9.110	0.2243
9.120	0.2247
9.13	0.2251
9.130	0.2251
9.140	0.2258
9.150	0.2262
9.160	0.2266
9.170	0.2270
9.180	0.2275
9.190	0.2279
9.200	0.2284
9.21	0.2288
9.210	0.2288
9.220	0.2293
9.230	0.2298
9.240	0.2303
9.250	0.2307
9.260	0.2312
9.270	0.2316
9.280	0.2320
9.290	0.2325
9.30	0.2329
9.300	0.2329
9.310	0.2333
9.320	0.2338
9.330	0.2342
9.340	0.2347
9.350	0.2351
9.360	0.2356
9.370	0.2360
9.38	0.2364
9.380	0.2364
9.390	0.2369
9.400	0.2373
9.410	0.2378
9.420	0.2383
9.430	0.2387
9.440	0.2392
9.450	0.2396
9.46	0.2402
9.460	0.2402
9.470	0.2407
9.480	0.2412
9.490	0.2417
9.500	0.2423
9.510	0.2427
9.520	0.2431
9.530	0.2436
9.540	0.2441
9.55	0.2446
9.550	0.2446
9.560	0.2451
9.570	0.2455
9.580	0.2460
9.590	0.2465
9.600	0.2470
9.610	0.2474
9.620	0.2479
9.63	0.2483
9.630	0.2483
9.640	0.2490
9.650	0.2495
9.660	0.2500
9.670	0.2505
9.680	0.2510
9.690	0.2514
9.700	0.2519
9.71	0.2524
9.710	0.2524
9.720	0.2530
9.730	0.2534
9.740	0.2539
9.750	0.2544
9.760	0.2550
9.770	0.2555
9.780	0.2560
9.790	0.2565
9.80	0.2570
9.800	0.2570
9.810	0.2575
9.820	0.2581
9.830	0.2587
9.840	0.2592
9.850	0.2597
9.860	0.2602
9.870	0.2608
9.88	0.2613
9.880	0.2613
9.890	0.2619
9.900	0.2624
9.910	0.2629
9.920	0.2635
9.930	0.2640
9.940	0.2646
9.950	0.2651
9.96	0.2658
9.960	0.2658
9.970	0.2663
9.980	0.2669
9.990	0.2675
10.000	0.2680
10.010	0.2685
10.020	0.2691
10.030	0.2697
10.040	0.2703
10.05	0.2708
10.050	0.2708
10.060	0.2714
10.070	0.2719
10.080	0.2725
10.090	0.2730
10.100	0.2736
10.110	0.2741
10.120	0.2747
10.13	0.2753
10.130	0.2753
10.140	0.2758
10.150	0.2763
10.160	0.2769
10.170	0.2775
10.180	0.2781
10.190	0.2786
10.200	0.2791
10.21	0.2797
10.210	0.2797
10.220	0.2803
10.230	0.2808
10.240	0.2814
10.250	0.2819
10.260	0.2825
10.270	0.2831
10.280	0.2837
10.290	0.2844
10.30	0.2850
10.300	0.2850
10.310	0.2856
10.320	0.2862
10.330	0.2867
10.340	0.2873
10.350	0.2881
10.360	0.2886
10.370	0.2892
10.38	0.2898
10.380	0.2898
10.390	0.2905
10.400	0.2910
10.410	0.2916
10.420	0.2923
10.430	0.2928
10.440	0.2934
10.450	0.2940
10.46	0.2947
10.460	0.2947
10.470	0.2953
10.480	0.2958
10.490	0.2964
10.500	0.2970
10.510	0.2977
10.520	0.2983
10.530	0.2989
10.540	0.2998
10.55	0.3004
10.550	0.3004
10.560	0.3010
10.570	0.3016
10.580	0.3022
10.590	0.3028
10.600	0.3035
10.610	0.3041
10.620	0.3047
10.63	0.3054
10.630	0.3054
10.640	0.3060
10.650	0.3066
10.660	0.3072
10.670	0.3078
10.680	0.3084
10.690	0.3090
10.700	0.3096
10.71	0.3102
10.710	0.3102
10.720	0.3108
10.730	0.3114
10.740	0.3121
10.750	0.3126
10.760	0.3132
10.770	0.3138
10.780	0.3144
10.790	0.3151
10.80	0.3157
10.800	0.3157
10.810	0.3163
10.820	0.3171
10.830	0.3177
10.840	0.3182
10.850	0.3188
10.860	0.3194
10.870	0.3200
10.88	0.3206
10.880	0.3206
10.890	0.3212
10.900	0.3218
10.910	0.3225
10.920	0.3231
10.930	0.3237
10.940	0.3242
10.950	0.3248
10.96	0.3254
10.960	0.3254
10.970	0.3260
10.980	0.3267
10.990	0.3272
11.000	0.3278
11.010	0.3283
11.020	0.3289
11.030	0.3295
11.040	0.3301
11.05	0.3307
11.050	0.3307
11.060	0.3312
11.070	0.3318
11.080	0.3324
11.090	0.3330
11.100	0.3335
11.110	0.3341
11.120	0.3346
11.13	0.3351
11.130	0.3351
11.140	0.3356
11.150	0.3361
11.160	0.3367
11.170	0.3373
11.180	0.3378
11.190	0.3383
11.200	0.3389
11.21	0.3394
11.210	0.3394
11.220	0.3399
11.230	0.3405
11.240	0.3411
11.250	0.3416
11.260	0.3421
11.270	0.3426
11.280	0.3431
11.290	0.3436
11.30	0.3441
11.300	0.3441
11.310	0.3446
11.320	0.3451
11.330	0.3456
11.340	0.3461
11.350	0.3466
11.360	0.3471
11.370	0.3476
11.38	0.3481
11.380	0.3481
11.390	0.3485
11.400	0.3490
11.410	0.3494
11.420	0.3498
11.430	0.3503
11.440	0.3508
11.450	0.3512
11.46	0.3516
11.460	0.3516
11.470	0.3520
11.480	0.3525
11.490	0.3529
11.500	0.3533
11.510	0.3538
11.520	0.3541
11.530	0.3546
11.540	0.3550
11.55	0.3554
11.550	0.3554
11.560	0.3559
11.570	0.3563
11.580	0.3567
11.590	0.3571
11.600	0.3576
11.610	0.3580
11.620	0.3585
11.63	0.3589
11.630	0.3589
11.640	0.3593
11.650	0.3597
11.660	0.3603
11.670	0.3607
11.680	0.3611
11.690	0.3616
11.700	0.3619
11.71	0.3623
11.710	0.3623
11.720	0.3627
11.730	0.3630
11.740	0.3635
11.750	0.3639
11.760	0.3643
11.770	0.3646
11.780	0.3650
11.790	0.3654
11.80	0.3657
11.800	0.3657
11.810	0.3661
11.820	0.3666
11.830	0.3669
11.840	0.3673
11.850	0.3677
11.860	0.3680
11.870	0.3683
11.88	0.3687
11.880	0.3687
11.890	0.3691
11.900	0.3694
11.910	0.3697
11.920	0.3701
11.930	0.3706
11.940	0.3709
11.950	0.3712
11.96	0.3716
11.960	0.3716
11.970	0.3720
11.980	0.3723
11.990	0.3728
12.000	0.3732
12.010	0.3735
12.020	0.3740
12.030	0.3743
12.040	0.3746
12.05	0.3750
12.050	0.3750
12.060	0.3753
12.070	0.3756
12.080	0.3760
12.090	0.3763
12.100	0.3766
12.110	0.3769
12.120	0.3772
12.13	0.3776
12.130	0.3776
12.140	0.3779
12.150	0.3782
12.160	0.3785
12.170	0.3789
12.180	0.3792
12.190	0.3796
12.200	0.3799
12.21	0.3803
12.210	0.3803
12.220	0.3807
12.230	0.3810
12.240	0.3814
12.250	0.3817
12.260	0.3820
12.270	0.3823
12.280	0.3827
12.290	0.3830
12.30	0.3833
12.300	0.3833
12.310	0.3836
12.320	0.3839
12.330	0.3842
12.340	0.3845
12.350	0.3849
12.360	0.3852
12.370	0.3855
12.38	0.3858
12.380	0.3858
12.390	0.3863
12.400	0.3866
12.410	0.3870
12.420	0.3873
12.430	0.3876
12.440	0.3879
12.450	0.3883
12.46	0.3886
12.460	0.3886
12.470	0.3891
12.480	0.3894
12.490	0.3897
12.500	0.3901
12.510	0.3905
12.520	0.3908
12.530	0.3912
12.540	0.3915
12.55	0.3918
12.550	0.3918
12.560	0.3922
12.570	0.3925
12.580	0.3929
12.590	0.3932
12.600	0.3936
12.610	0.3939
12.620	0.3942
12.63	0.3946
12.630	0.3946
12.640	0.3949
12.650	0.3953
12.660	0.3957
12.670	0.3961
12.680	0.3965
12.690	0.3969
12.700	0.3972
12.71	0.3975
12.710	0.3975
12.720	0.3980
12.730	0.3983
12.740	0.3987
12.750	0.3990
12.760	0.3994
12.770	0.3998
12.780	0.4001
12.790	0.4006
12.80	0.4009
12.800	0.4009
12.810	0.4013
12.820	0.4017
12.830	0.4020
12.840	0.4024
12.850	0.4027
12.860	0.4031
12.870	0.4034
12.88	0.4038
12.880	0.4038
12.890	0.4042
12.900	0.4046
12.910	0.4049
12.920	0.4053
12.930	0.4057
12.940	0.4060
12.950	0.4065
12.96	0.4069
12.960	0.4069
12.970	0.4073
12.980	0.4077
12.990	0.4083
13.000	0.4087
13.010	0.4091
13.020	0.4095
13.030	0.4099
13.040	0.4104
13.05	0.4108
13.050	0.4108
13.060	0.4112
13.070	0.4116
13.080	0.4120
13.090	0.4124
13.100	0.4128
13.110	0.4135
13.120	0.4139
13.13	0.4143
13.130	0.4143
13.140	0.4147
13.150	0.4152
13.160	0.4155
13.170	0.4159
13.180	0.4164
13.190	0.4168
13.200	0.4172
13.21	0.4177
13.210	0.4177
13.220	0.4181
13.230	0.4184
13.240	0.4189
13.250	0.4193
13.260	0.4197
13.270	0.4202
13.280	0.4206
13.290	0.4211
13.30	0.4215
13.300	0.4215
13.310	0.4220
13.320	0.4224
13.330	0.4228
13.340	0.4233
13.350	0.4238
13.360	0.4242
13.370	0.4247
13.38	0.4251
13.380	0.4251
13.390	0.4255
13.400	0.4260
13.410	0.4264
13.420	0.4269
13.430	0.4273
13.440	0.4277
13.450	0.4282
13.46	0.4287
13.460	0.4287
13.470	0.4291
13.480	0.4297
13.490	0.4301
13.500	0.4305
13.510	0.4309
13.520	0.4314
13.530	0.4318
13.540	0.4323
13.55	0.4327
13.550	0.4327
13.560	0.4331
13.570	0.4336
13.580	0.4340
13.590	0.4345
13.600	0.4350
13.610	0.4355
13.620	0.4359
13.63	0.4363
13.630	0.4363
13.640	0.4367
13.650	0.4371
13.660	0.4375
13.670	0.4379
13.680	0.4383
13.690	0.4387
13.700	0.4391
13.71	0.4395
13.710	0.4395
13.720	0.4399
13.730	0.4405
13.740	0.4409
13.750	0.4413
13.760	0.4417
13.770	0.4421
13.780	0.4425
13.790	0.4429
13.80	0.4433
13.800	0.4433
13.810	0.4437
13.820	0.4440
13.830	0.4444
13.840	0.4447
13.850	0.4451
13.860	0.4455
13.870	0.4459
13.88	0.4462
13.880	0.4462
13.890	0.4466
13.900	0.4470
13.910	0.4473
13.920	0.4477
13.930	0.4480
13.940	0.4484
13.950	0.4488
13.96	0.4491
13.960	0.4491
13.970	0.4496
13.980	0.4500
13.990	0.4503
14.000	0.4507
14.010	0.4510
14.020	0.4514
14.030	0.4517
14.040	0.4521
14.05	0.4524
14.050	0.4524
14.060	0.4527
14.070	0.4530
14.080	0.4534
14.090	0.4537
14.100	0.4540
14.110	0.4544
14.120	0.4547
14.13	0.4550
14.130	0.4550
14.140	0.4553
14.150	0.4556
14.160	0.4560
14.170	0.4563
14.180	0.4566
14.190	0.4569
14.200	0.4574
14.21	0.4577
14.210	0.4577
14.220	0.4579
14.230	0.4582
14.240	0.4585
14.250	0.4588
14.260	0.4591
14.270	0.4594
14.280	0.4597
14.290	0.4600
14.30	0.4603
14.300	0.4603
14.310	0.4606
14.320	0.4608
14.330	0.4611
14.340	0.4614
14.350	0.4617
14.360	0.4620
14.370	0.4623
14.38	0.4625
14.380	0.4625
14.390	0.4628
14.400	0.4631
14.410	0.4634
14.420	0.4637
14.430	0.4640
14.440	0.4642
14.450	0.4645
14.46	0.4648
14.460	0.4648
14.470	0.4651
14.480	0.4653
14.490	0.4656
14.500	0.4658
14.510	0.4661
14.520	0.4663
14.530	0.4666
14.540	0.4668
14.55	0.4671
14.550	0.4671
14.560	0.4674
14.570	0.4676
14.580	0.4679
14.590	0.4681
14.600	0.4684
14.610	0.4687
14.620	0.4690
14.63	0.4693
14.630	0.4693
14.640	0.4695
14.650	0.4698
14.660	0.4700
14.670	0.4703
14.680	0.4705
14.690	0.4708
14.700	0.4710
14.71	0.4713
14.710	0.4713
14.720	0.4715
14.730	0.4718
14.740	0.4721
14.750	0.4724
14.760	0.4726
14.770	0.4728
14.780	0.4731
14.790	0.4733
14.80	0.4736
14.800	0.4736
14.810	0.4738
14.820	0.4741
14.830	0.4744
14.840	0.4747
14.850	0.4750
14.860	0.4753
14.870	0.4755
14.88	0.4757
14.880	0.4757
14.890	0.4760
14.900	0.4763
14.910	0.4767
14.920	0.4769
14.930	0.4772
14.940	0.4774
14.950	0.4777
14.96	0.4780
14.960	0.4780
14.970	0.4782
14.980	0.4785
14.990	0.4788
15.000	0.4790
15.010	0.4792
15.020	0.4795
15.030	0.4797
15.040	0.4799
15.05	0.4802
15.050	0.4802
15.060	0.4804
15.070	0.4806
15.080	0.4809
15.090	0.4811
15.100	0.4814
15.110	0.4816
15.120	0.4819
15.13	0.4822
15.130	0.4822
15.140	0.4824
15.150	0.4826
15.160	0.4829
15.170	0.4831
15.180	0.4834
15.190	0.4836
15.200	0.4838
15.21	0.4841
15.210	0.4841
15.220	0.4843
15.230	0.4846
15.240	0.4848
15.250	0.4853
15.260	0.4855
15.270	0.4860
15.280	0.4862
15.290	0.4864
15.30	0.4867
15.300	0.4867
15.310	0.4869
15.320	0.4871
15.330	0.4873
15.340	0.4875
15.350	0.4877
15.360	0.4880
15.370	0.4882
15.38	0.4884
15.380	0.4884
15.390	0.4886
15.400	0.4888
15.410	0.4890
15.420	0.4892
15.430	0.4894
15.440	0.4897
15.450	0.4899
15.46	0.4901
15.460	0.4901
15.470	0.4903
15.480	0.4905
15.490	0.4908
15.500	0.4910
15.510	0.4912
15.520	0.4914
15.530	0.4916
15.540	0.4918
15.55	0.4920
15.550	0.4920
15.560	0.4922
15.570	0.4924
15.580	0.4926
15.590	0.4928
15.600	0.4930
15.610	0.4932
15.620	0.4934
15.63	0.4936
15.630	0.4936
15.640	0.4938
15.650	0.4939
15.660	0.4941
15.670	0.4943
15.680	0.4945
15.690	0.4946
15.700	0.4948
15.71	0.4950
15.710	0.4950
15.720	0.4951
15.730	0.4953
15.740	0.4954
15.750	0.4956
15.760	0.4957
15.770	0.4959
15.780	0.4960
15.790	0.4962
15.80	0.4964
15.800	0.4964
15.810	0.4966
15.820	0.4967
15.830	0.4968
15.840	0.4970
15.850	0.4971
15.860	0.4972
15.870	0.4974
15.88	0.4975
15.880	0.4975
15.890	0.4976
15.900	0.4977
15.910	0.4979
15.920	0.4980
15.930	0.4981
15.940	0.4983
15.950	0.4984
15.96	0.4985
15.960	0.4985
15.970	0.4986
15.980	0.4987
15.990	0.4988
16.000	0.4989
16.010	0.4990
16.02	0.4992
16.03	0.4992
16.030	0.4993
16.04	0.4994
16.05	0.4994
16.050	0.4995
16.06	0.4997
16.07	0.4997
16.070	0.4997
16.08	0.4999
16.09	0.4999
16.090	0.4999
16.100	0.5000
16.11	0.5001
16.12	0.5001
16.120	0.5002
16.13	0.5003
16.14	0.5003
16.140	0.5004
16.15	0.5005
16.16	0.5005
16.160	0.5005
16.170	0.5006
16.18	0.5008
16.19	0.5008
16.190	0.5008
16.20	0.5009
16.21	0.5009
16.210	0.5010
16.22	0.5011
16.23	0.5011
16.230	0.5011
16.24	0.5013
16.25	0.5013
16.250	0.5013
16.260	0.5014
16.27	0.5015
16.28	0.5015
16.280	0.5015
16.29	0.5016
16.30	0.5016
16.300	0.5016
16.31	0.5018
16.32	0.5018
16.320	0.5018
16.33	0.5019
16.34	0.5019
16.340	0.5019
16.350	0.5020
16.36	0.5021
16.37	0.5021
16.370	0.5021
16.38	0.5022
16.39	0.5022
16.390	0.5022
16.40	0.5023
16.41	0.5023
16.410	0.5023
16.420	0.5024
16.43	0.5025
16.44	0.5025
16.440	0.5025
16.45	0.5026
16.46	0.5026
16.460	0.5026
16.47	0.5027
16.48	0.5027
16.480	0.5027
16.49	0.5028
16.50	0.5028
16.500	0.5028
16.510	0.5028
16.52	0.5029
16.53	0.5029
16.530	0.5029
16.54	0.5030
16.55	0.5030
16.550	0.5030
16.56	0.5031
16.57	0.5031
16.570	0.5031
16.58	0.5032
16.59	0.5032
16.590	0.5032
16.600	0.5032
16.61	0.5033
16.62	0.5033
16.620	0.5033
16.63	0.5034
16.64	0.5034
16.640	0.5034
16.65	0.5035
16.66	0.5035
16.660	0.5035
16.670	0.5035
16.68	0.5036
16.69	0.5036
16.690	0.5036
16.70	0.5037
16.71	0.5037
16.710	0.5037
16.72	0.5037
16.73	0.5037
16.730	0.5037
16.74	0.5038
16.75	0.5038
16.750	0.5038
16.760	0.5039
16.77	0.5039
16.78	0.5039
16.780	0.5039
16.79	0.5040
16.80	0.5040
16.800	0.5040
16.81	0.5040
16.82	0.5040
16.820	0.5040
16.83	0.5041
16.84	0.5041
16.840	0.5041
16.850	0.5041
16.86	0.5042
16.87	0.5042
16.870	0.5042
16.88	0.5042
16.89	0.5042
16.890	0.5042
16.90	0.5043
16.91	0.5043
16.910	0.5043
16.920	0.5043
16.93	0.5044
16.94	0.5044
16.940	0.5044
16.95	0.5044
16.96	0.5044
16.960	0.5044
16.97	0.5045
16.98	0.5045
16.980	0.5045
16.99	0.5045
17.00	0.5045

==> figures/cracking/data/comparison-population-level/mc-data-GMAIL-100W-all-FLA.txt <==
a   b
0.0   0.0
0.001	0.0152
0.32	0.0184
0.61	0.0202
0.72	0.0207
0.78	0.0250
0.88	0.0255
0.98	0.0256
1.03	0.0260
1.07	0.0261
1.15	0.0284
1.20	0.0298
1.22	0.0300
1.23	0.0301
1.32	0.0302
1.33	0.0305
1.36	0.0308
1.38	0.0310
1.43	0.0310
1.45	0.0311
1.46	0.0315
1.48	0.0319
1.51	0.0319
1.52	0.0321
1.54	0.0324
1.55	0.0325
1.56	0.0326
1.57	0.0336
1.58	0.0336
1.60	0.0338
1.61	0.0338
1.63	0.0339
1.64	0.0340
1.65	0.0340
1.66	0.0346
1.67	0.0346
1.69	0.0348
1.71	0.0350
1.73	0.0350
1.74	0.0351
1.75	0.0351
1.77	0.0352
1.78	0.0354
1.79	0.0355
1.82	0.0358
1.83	0.0360
1.84	0.0361
1.85	0.0362
1.86	0.0362
1.87	0.0364
1.89	0.0364
1.90	0.0368
1.91	0.0368
1.92	0.0371
1.93	0.0372
1.94	0.0374
1.96	0.0374
1.97	0.0375
1.98	0.0375
1.99	0.0377
2.00	0.0378
2.01	0.0379
2.02	0.0380
2.03	0.0381
2.04	0.0386
2.05	0.0387
2.06	0.0391
2.07	0.0392
2.08	0.0392
2.09	0.0392
2.10	0.0394
2.11	0.0397
2.12	0.0398
2.13	0.0399
2.14	0.0400
2.15	0.0401
2.16	0.0403
2.17	0.0403
2.18	0.0404
2.19	0.0406
2.20	0.0407
2.21	0.0411
2.22	0.0412
2.23	0.0417
2.24	0.0418
2.25	0.0419
2.26	0.0423
2.27	0.0425
2.28	0.0438
2.29	0.0438
2.30	0.0440
2.31	0.0440
2.32	0.0450
2.33	0.0451
2.34	0.0455
2.35	0.0455
2.36	0.0457
2.37	0.0458
2.38	0.0460
2.39	0.0462
2.40	0.0462
2.41	0.0465
2.42	0.0466
2.43	0.0468
2.44	0.0471
2.45	0.0474
2.46	0.0475
2.47	0.0479
2.48	0.0481
2.49	0.0483
2.50	0.0487
2.51	0.0489
2.52	0.0492
2.53	0.0493
2.54	0.0497
2.55	0.0498
2.56	0.0499
2.57	0.0499
2.58	0.0510
2.59	0.0516
2.60	0.0517
2.61	0.0521
2.62	0.0526
2.63	0.0530
2.64	0.0531
2.65	0.0532
2.66	0.0534
2.67	0.0535
2.68	0.0540
2.69	0.0545
2.70	0.0550
2.71	0.0558
2.72	0.0560
2.73	0.0560
2.74	0.0562
2.75	0.0568
2.76	0.0571
2.77	0.0572
2.78	0.0575
2.79	0.0576
2.80	0.0580
2.81	0.0583
2.82	0.0583
2.83	0.0592
2.84	0.0594
2.85	0.0597
2.86	0.0599
2.87	0.0601
2.88	0.0604
2.89	0.0607
2.90	0.0614
2.91	0.0616
2.92	0.0620
2.93	0.0623
2.94	0.0625
2.95	0.0632
2.96	0.0634
2.97	0.0638
2.98	0.0639
2.99	0.0643
3.00	0.0646
3.01	0.0648
3.02	0.0650
3.03	0.0653
3.04	0.0658
3.05	0.0659
3.06	0.0663
3.07	0.0667
3.08	0.0669
3.09	0.0670
3.10	0.0673
3.11	0.0681
3.12	0.0683
3.13	0.0687
3.14	0.0690
3.15	0.0693
3.16	0.0695
3.17	0.0697
3.18	0.0700
3.19	0.0700
3.20	0.0703
3.21	0.0707
3.22	0.0710
3.23	0.0712
3.24	0.0719
3.25	0.0721
3.26	0.0726
3.27	0.0728
3.28	0.0734
3.29	0.0737
3.30	0.0740
3.31	0.0745
3.32	0.0748
3.33	0.0753
3.34	0.0756
3.35	0.0760
3.36	0.0762
3.37	0.0765
3.38	0.0768
3.39	0.0771
3.40	0.0774
3.41	0.0778
3.42	0.0781
3.43	0.0788
3.44	0.0790
3.45	0.0792
3.46	0.0795
3.47	0.0797
3.48	0.0799
3.49	0.0802
3.50	0.0805
3.51	0.0806
3.52	0.0809
3.53	0.0814
3.54	0.0815
3.55	0.0822
3.56	0.0826
3.57	0.0833
3.58	0.0837
3.59	0.0839
3.60	0.0842
3.61	0.0844
3.62	0.0849
3.63	0.0855
3.64	0.0856
3.65	0.0859
3.66	0.0864
3.67	0.0867
3.68	0.0872
3.69	0.0876
3.70	0.0880
3.71	0.0883
3.72	0.0885
3.73	0.0889
3.74	0.0894
3.75	0.0899
3.76	0.0901
3.77	0.0907
3.78	0.0909
3.79	0.0910
3.80	0.0912
3.81	0.0916
3.82	0.0921
3.83	0.0923
3.84	0.0928
3.85	0.0930
3.86	0.0935
3.87	0.0941
3.88	0.0949
3.89	0.0952
3.90	0.0958
3.91	0.0960
3.92	0.0961
3.93	0.0962
3.94	0.0968
3.95	0.0971
3.96	0.0976
3.97	0.0979
3.98	0.0982
3.99	0.0985
4.00	0.0992
4.01	0.0996
4.02	0.0999
4.03	0.1002
4.04	0.1006
4.05	0.1009
4.06	0.1012
4.07	0.1017
4.08	0.1020
4.09	0.1023
4.10	0.1026
4.11	0.1030
4.12	0.1033
4.13	0.1039
4.14	0.1043
4.15	0.1045
4.16	0.1049
4.17	0.1052
4.18	0.1056
4.19	0.1059
4.20	0.1063
4.21	0.1065
4.22	0.1069
4.23	0.1073
4.24	0.1074
4.25	0.1080
4.26	0.1082
4.27	0.1085
4.28	0.1091
4.29	0.1094
4.30	0.1096
4.31	0.1103
4.32	0.1108
4.33	0.1110
4.34	0.1115
4.35	0.1119
4.36	0.1125
4.37	0.1128
4.38	0.1132
4.39	0.1137
4.40	0.1140
4.41	0.1146
4.42	0.1153
4.43	0.1158
4.44	0.1163
4.45	0.1167
4.46	0.1170
4.47	0.1173
4.48	0.1176
4.49	0.1180
4.50	0.1185
4.51	0.1191
4.52	0.1193
4.53	0.1197
4.54	0.1203
4.55	0.1207
4.56	0.1208
4.57	0.1212
4.58	0.1214
4.59	0.1218
4.60	0.1224
4.61	0.1230
4.62	0.1236
4.63	0.1239
4.64	0.1245
4.65	0.1250
4.66	0.1254
4.67	0.1257
4.68	0.1261
4.69	0.1263
4.70	0.1268
4.71	0.1272
4.72	0.1279
4.73	0.1286
4.74	0.1294
4.75	0.1300
4.76	0.1304
4.77	0.1307
4.78	0.1310
4.79	0.1315
4.80	0.1318
4.81	0.1327
4.82	0.1334
4.83	0.1338
4.84	0.1345
4.85	0.1354
4.86	0.1358
4.87	0.1363
4.88	0.1371
4.89	0.1377
4.90	0.1381
4.91	0.1385
4.92	0.1391
4.93	0.1396
4.94	0.1399
4.95	0.1404
4.96	0.1409
4.97	0.1416
4.98	0.1422
4.99	0.1425
5.00	0.1431
5.01	0.1436
5.02	0.1444
5.03	0.1448
5.04	0.1456
5.05	0.1463
5.06	0.1468
5.07	0.1476
5.08	0.1482
5.09	0.1490
5.10	0.1498
5.11	0.1505
5.12	0.1513
5.13	0.1522
5.14	0.1527
5.15	0.1533
5.16	0.1544
5.17	0.1550
5.18	0.1554
5.19	0.1562
5.20	0.1571
5.21	0.1576
5.22	0.1582
5.23	0.1589
5.24	0.1594
5.25	0.1602
5.26	0.1610
5.27	0.1618
5.28	0.1626
5.29	0.1634
5.30	0.1641
5.31	0.1649
5.32	0.1656
5.33	0.1662
5.34	0.1671
5.35	0.1678
5.36	0.1685
5.37	0.1695
5.38	0.1703
5.39	0.1715
5.40	0.1723
5.41	0.1731
5.42	0.1740
5.43	0.1753
5.44	0.1764
5.45	0.1768
5.46	0.1775
5.47	0.1781
5.48	0.1788
5.49	0.1796
5.50	0.1802
5.51	0.1807
5.52	0.1817
5.53	0.1826
5.54	0.1837
5.55	0.1844
5.56	0.1853
5.57	0.1861
5.58	0.1873
5.59	0.1881
5.60	0.1892
5.61	0.1908
5.62	0.1915
5.63	0.1924
5.64	0.1933
5.65	0.1941
5.66	0.1953
5.67	0.1960
5.68	0.1973
5.69	0.1978
5.70	0.1989
5.71	0.1996
5.72	0.2004
5.73	0.2009
5.74	0.2022
5.75	0.2030
5.76	0.2050
5.77	0.2058
5.78	0.2065
5.79	0.2071
5.80	0.2081
5.81	0.2091
5.82	0.2097
5.83	0.2106
5.84	0.2110
5.85	0.2123
5.86	0.2128
5.87	0.2136
5.88	0.2136
5.880	0.2141
5.89	0.2150
5.90	0.2161
5.91	0.2167
5.92	0.2173
5.93	0.2185
5.94	0.2192
5.95	0.2207
5.96	0.2220
5.97	0.2229
5.98	0.2237
5.99	0.2252
6.00	0.2256
6.01	0.2260
6.02	0.2273
6.03	0.2282
6.04	0.2289
6.05	0.2298
6.06	0.2305
6.07	0.2310
6.08	0.2317
6.09	0.2325
6.10	0.2335
6.11	0.2341
6.12	0.2348
6.13	0.2357
6.14	0.2366
6.15	0.2371
6.16	0.2378
6.17	0.2389
6.18	0.2402
6.19	0.2412
6.20	0.2419
6.21	0.2429
6.22	0.2440
6.23	0.2448
6.24	0.2457
6.25	0.2460
6.26	0.2465
6.27	0.2476
6.28	0.2486
6.29	0.2494
6.30	0.2499
6.31	0.2507
6.32	0.2512
6.33	0.2524
6.34	0.2529
6.35	0.2534
6.36	0.2547
6.37	0.2552
6.38	0.2564
6.39	0.2572
6.40	0.2581
6.41	0.2589
6.42	0.2598
6.43	0.2606
6.44	0.2620
6.45	0.2627
6.46	0.2632
6.47	0.2641
6.48	0.2652
6.49	0.2657
6.50	0.2665
6.51	0.2676
6.52	0.2682
6.53	0.2689
6.54	0.2695
6.55	0.2708
6.56	0.2722
6.57	0.2730
6.58	0.2735
6.59	0.2745
6.60	0.2753
6.61	0.2763
6.62	0.2770
6.63	0.2777
6.64	0.2784
6.65	0.2791
6.66	0.2806
6.67	0.2812
6.68	0.2819
6.69	0.2826
6.70	0.2832
6.71	0.2841
6.72	0.2849
6.73	0.2855
6.74	0.2859
6.75	0.2865
6.76	0.2871
6.77	0.2879
6.78	0.2888
6.79	0.2895
6.80	0.2904
6.81	0.2908
6.82	0.2918
6.83	0.2929
6.84	0.2936
6.85	0.2942
6.86	0.2948
6.87	0.2955
6.88	0.2961
6.89	0.2968
6.90	0.2976
6.91	0.2981
6.92	0.2987
6.93	0.2994
6.94	0.3003
6.95	0.3010
6.96	0.3015
6.97	0.3023
6.98	0.3028
6.99	0.3037
7.00	0.3046
7.01	0.3056
7.02	0.3061
7.03	0.3067
7.04	0.3072
7.05	0.3086
7.06	0.3093
7.07	0.3099
7.08	0.3106
7.09	0.3114
7.10	0.3123
7.11	0.3129
7.12	0.3135
7.13	0.3140
7.14	0.3149
7.15	0.3155
7.16	0.3162
7.17	0.3175
7.18	0.3181
7.19	0.3186
7.20	0.3197
7.21	0.3204
7.22	0.3213
7.23	0.3221
7.24	0.3229
7.25	0.3234
7.26	0.3244
7.27	0.3254
7.28	0.3259
7.29	0.3269
7.30	0.3279
7.31	0.3284
7.32	0.3289
7.33	0.3297
7.34	0.3304
7.35	0.3312
7.36	0.3322
7.37	0.3329
7.38	0.3335
7.39	0.3340
7.40	0.3350
7.41	0.3359
7.42	0.3366
7.43	0.3376
7.44	0.3385
7.45	0.3394
7.46	0.3404
7.47	0.3412
7.48	0.3427
7.49	0.3434
7.50	0.3440
7.51	0.3451
7.52	0.3466
7.53	0.3480
7.54	0.3492
7.55	0.3499
7.56	0.3506
7.57	0.3515
7.58	0.3524
7.59	0.3534
7.60	0.3540
7.61	0.3553
7.62	0.3565
7.63	0.3580
7.64	0.3584
7.65	0.3603
7.66	0.3613
7.67	0.3618
7.68	0.3628
7.69	0.3640
7.70	0.3649
7.71	0.3664
7.72	0.3676
7.73	0.3686
7.74	0.3703
7.75	0.3716
7.76	0.3730
7.77	0.3741
7.78	0.3750
7.79	0.3759
7.80	0.3774
7.81	0.3783
7.82	0.3797
7.83	0.3815
7.84	0.3827
7.85	0.3837
7.86	0.3847
7.87	0.3855
7.88	0.3863
7.89	0.3874
7.90	0.3887
7.91	0.3897
7.92	0.3910
7.93	0.3917
7.94	0.3930
7.95	0.3941
7.96	0.3956
7.97	0.3973
7.98	0.3981
7.99	0.3986
8.00	0.3992
8.01	0.4002
8.02	0.4011
8.03	0.4020
8.04	0.4026
8.05	0.4041
8.06	0.4047
8.07	0.4053
8.08	0.4067
8.09	0.4073
8.10	0.4086
8.11	0.4096
8.12	0.4106
8.13	0.4117
8.14	0.4127
8.15	0.4133
8.16	0.4145
8.17	0.4156
8.18	0.4169
8.19	0.4181
8.20	0.4188
8.21	0.4195
8.22	0.4204
8.23	0.4214
8.24	0.4224
8.25	0.4230
8.26	0.4240
8.27	0.4250
8.28	0.4259
8.29	0.4270
8.30	0.4270
8.300	0.4272
8.31	0.4284
8.32	0.4292
8.33	0.4296
8.34	0.4307
8.35	0.4314
8.36	0.4324
8.37	0.4332
8.38	0.4340
8.39	0.4348
8.40	0.4357
8.41	0.4366
8.42	0.4370
8.43	0.4380
8.44	0.4387
8.45	0.4392
8.46	0.4400
8.47	0.4409
8.48	0.4420
8.49	0.4430
8.50	0.4445
8.51	0.4454
8.52	0.4459
8.53	0.4468
8.54	0.4477
8.55	0.4488
8.56	0.4499
8.57	0.4513
8.58	0.4523
8.59	0.4534
8.60	0.4540
8.61	0.4552
8.62	0.4561
8.63	0.4568
8.64	0.4576
8.65	0.4581
8.66	0.4591
8.67	0.4604
8.68	0.4614
8.69	0.4625
8.70	0.4633
8.71	0.4643
8.72	0.4655
8.73	0.4668
8.74	0.4681
8.75	0.4696
8.76	0.4705
8.77	0.4717
8.78	0.4723
8.79	0.4730
8.80	0.4737
8.81	0.4746
8.82	0.4758
8.83	0.4772
8.84	0.4784
8.85	0.4794
8.86	0.4802
8.87	0.4810
8.88	0.4815
8.89	0.4824
8.90	0.4832
8.91	0.4840
8.92	0.4847
8.93	0.4854
8.94	0.4863
8.95	0.4867
8.96	0.4873
8.97	0.4876
8.98	0.4884
8.99	0.4894
9.00	0.4900
9.01	0.4906
9.02	0.4914
9.03	0.4918
9.04	0.4922
9.05	0.4930
9.06	0.4936
9.07	0.4942
9.08	0.4948
9.09	0.4953
9.10	0.4958
9.11	0.4967
9.12	0.4978
9.13	0.4988
9.14	0.4993
9.15	0.4999
9.16	0.5005
9.17	0.5011
9.18	0.5017
9.19	0.5023
9.20	0.5030
9.21	0.5037
9.22	0.5042
9.23	0.5046
9.24	0.5052
9.25	0.5061
9.26	0.5069
9.27	0.5079
9.28	0.5090
9.29	0.5100
9.30	0.5104
9.31	0.5110
9.32	0.5117
9.33	0.5126
9.34	0.5131
9.35	0.5140
9.36	0.5149
9.37	0.5154
9.38	0.5166
9.39	0.5175
9.40	0.5182
9.41	0.5189
9.42	0.5196
9.43	0.5202
9.44	0.5211
9.45	0.5218
9.46	0.5227
9.47	0.5234
9.48	0.5243
9.49	0.5252
9.50	0.5260
9.51	0.5266
9.52	0.5272
9.53	0.5280
9.54	0.5286
9.55	0.5294
9.56	0.5308
9.57	0.5319
9.58	0.5330
9.59	0.5334
9.60	0.5348
9.61	0.5356
9.62	0.5362
9.63	0.5370
9.64	0.5386
9.65	0.5391
9.66	0.5398
9.67	0.5407
9.68	0.5417
9.69	0.5426
9.70	0.5436
9.71	0.5446
9.72	0.5458
9.73	0.5467
9.74	0.5472
9.75	0.5479
9.76	0.5486
9.77	0.5496
9.78	0.5505
9.79	0.5513
9.80	0.5521
9.81	0.5532
9.82	0.5543
9.83	0.5551
9.84	0.5556
9.85	0.5571
9.86	0.5578
9.87	0.5583
9.88	0.5592
9.89	0.5604
9.90	0.5621
9.91	0.5635
9.92	0.5642
9.93	0.5654
9.94	0.5665
9.95	0.5674
9.96	0.5683
9.97	0.5689
9.98	0.5697
9.99	0.5705
10.00	0.5713
10.01	0.5717
10.02	0.5726
10.03	0.5734
10.04	0.5749
10.05	0.5760
10.06	0.5772
10.07	0.5793
10.08	0.5807
10.09	0.5815
10.10	0.5825
10.11	0.5834
10.12	0.5843
10.13	0.5855
10.14	0.5871
10.15	0.5883
10.16	0.5899
10.17	0.5903
10.18	0.5918
10.19	0.5930
10.20	0.5947
10.21	0.5958
10.22	0.5971
10.23	0.5991
10.24	0.6006
10.25	0.6019
10.26	0.6031
10.27	0.6039
10.28	0.6049
10.29	0.6056
10.30	0.6072
10.31	0.6087
10.32	0.6096
10.33	0.6108
10.34	0.6121
10.35	0.6146
10.36	0.6155
10.37	0.6166
10.38	0.6172
10.39	0.6186
10.40	0.6197
10.41	0.6213
10.42	0.6218
10.43	0.6226
10.44	0.6239
10.45	0.6250
10.46	0.6264
10.47	0.6276
10.48	0.6286
10.49	0.6300
10.50	0.6311
10.51	0.6319
10.52	0.6331
10.53	0.6343
10.54	0.6353
10.55	0.6366
10.56	0.6376
10.57	0.6390
10.58	0.6406
10.59	0.6416
10.60	0.6430
10.61	0.6449
10.62	0.6464
10.63	0.6476
10.64	0.6482
10.65	0.6489
10.66	0.6501
10.67	0.6523
10.68	0.6534
10.69	0.6543
10.70	0.6550
10.71	0.6558
10.72	0.6566
10.73	0.6576
10.74	0.6586
10.75	0.6592
10.76	0.6599
10.77	0.6611
10.78	0.6615
10.79	0.6620
10.80	0.6637
10.81	0.6641
10.82	0.6647
10.83	0.6651
10.84	0.6656
10.85	0.6669
10.86	0.6677
10.87	0.6684
10.88	0.6699
10.89	0.6706
10.90	0.6710
10.91	0.6716
10.92	0.6721
10.93	0.6731
10.94	0.6734
10.95	0.6746
10.96	0.6755
10.97	0.6761
10.98	0.6776
10.99	0.6785
11.00	0.6795
11.01	0.6800
11.02	0.6804
11.03	0.6809
11.04	0.6814
11.05	0.6822
11.06	0.6832
11.07	0.6842
11.08	0.6846
11.09	0.6858
11.10	0.6868
11.11	0.6876
11.12	0.6884
11.13	0.6886
11.14	0.6899
11.15	0.6917
11.16	0.6925
11.17	0.6931
11.18	0.6934
11.19	0.6940
11.20	0.6950
11.21	0.6959
11.22	0.6962
11.23	0.6970
11.24	0.6974
11.25	0.6979
11.26	0.6983
11.27	0.6990
11.28	0.6995
11.29	0.7000
11.30	0.7005
11.31	0.7010
11.32	0.7015
11.33	0.7026
11.34	0.7045
11.35	0.7052
11.36	0.7058
11.37	0.7060
11.38	0.7063
11.39	0.7074
11.40	0.7084
11.41	0.7089
11.42	0.7097
11.43	0.7104
11.44	0.7111
11.45	0.7118
11.46	0.7121
11.47	0.7129
11.48	0.7132
11.49	0.7139
11.50	0.7148
11.51	0.7151
11.52	0.7155
11.53	0.7158
11.54	0.7175
11.55	0.7177
11.56	0.7183
11.57	0.7188
11.58	0.7197
11.59	0.7204
11.60	0.7211
11.61	0.7217
11.62	0.7222
11.63	0.7228
11.64	0.7236
11.65	0.7242
11.66	0.7249
11.67	0.7259
11.68	0.7264
11.69	0.7272
11.70	0.7280
11.71	0.7283
11.72	0.7288
11.73	0.7293
11.74	0.7298
11.75	0.7301
11.76	0.7306
11.77	0.7310
11.78	0.7315
11.79	0.7319
11.80	0.7325
11.81	0.7334
11.82	0.7339
11.83	0.7346
11.84	0.7353
11.85	0.7358
11.86	0.7364
11.87	0.7369
11.88	0.7379
11.89	0.7386
11.90	0.7390
11.91	0.7397
11.92	0.7403
11.93	0.7413
11.94	0.7417
11.95	0.7421
11.96	0.7428
11.97	0.7438
11.98	0.7447
11.99	0.7451
12.00	0.7456
12.01	0.7461
12.02	0.7465
12.03	0.7473
12.04	0.7478
12.05	0.7485
12.06	0.7494
12.07	0.7500
12.08	0.7504
12.09	0.7512
12.10	0.7519
12.11	0.7528
12.12	0.7537
12.13	0.7548
12.14	0.7555
12.15	0.7561
12.16	0.7565
12.17	0.7569
12.18	0.7576
12.19	0.7584
12.20	0.7592
12.21	0.7594
12.22	0.7604
12.23	0.7608
12.24	0.7615
12.25	0.7622
12.26	0.7629
12.27	0.7636
12.28	0.7647
12.29	0.7650
12.30	0.7655
12.31	0.7660
12.32	0.7667
12.33	0.7670
12.34	0.7681
12.35	0.7686
12.36	0.7692
12.37	0.7703
12.38	0.7706
12.39	0.7710
12.40	0.7719
12.41	0.7728
12.42	0.7733
12.43	0.7740
12.44	0.7744
12.45	0.7748
12.46	0.7753
12.47	0.7756
12.48	0.7769
12.49	0.7775
12.50	0.7781
12.51	0.7785
12.52	0.7791
12.53	0.7795
12.54	0.7805
12.55	0.7812
12.56	0.7815
12.57	0.7821
12.58	0.7828
12.59	0.7832
12.60	0.7838
12.61	0.7848
12.62	0.7853
12.63	0.7858
12.64	0.7866
12.65	0.7873
12.66	0.7880
12.67	0.7888
12.68	0.7889
12.69	0.7896
12.70	0.7906
12.71	0.7920
12.72	0.7925
12.73	0.7931
12.74	0.7939
12.75	0.7944
12.76	0.7951
12.77	0.7958
12.78	0.7963
12.79	0.7966
12.80	0.7973
12.81	0.7982
12.82	0.7990
12.83	0.7997
12.84	0.8001
12.85	0.8016
12.86	0.8026
12.87	0.8027
12.88	0.8034
12.89	0.8041
12.90	0.8043
12.91	0.8051
12.92	0.8060
12.93	0.8065
12.94	0.8079
12.95	0.8082
12.96	0.8084
12.97	0.8089
12.98	0.8095
12.99	0.8105
13.00	0.8112
13.01	0.8115
13.02	0.8123
13.03	0.8123
13.04	0.8133
13.05	0.8135
13.06	0.8138
13.07	0.8147
13.08	0.8150
13.09	0.8162
13.10	0.8162
13.11	0.8165
13.12	0.8170
13.13	0.8181
13.14	0.8185
13.15	0.8189
13.16	0.8191
13.17	0.8193
13.18	0.8194
13.19	0.8197
13.20	0.8201
13.21	0.8206
13.22	0.8207
13.23	0.8211
13.24	0.8214
13.25	0.8218
13.26	0.8223
13.27	0.8230
13.28	0.8231
13.29	0.8236
13.30	0.8242
13.31	0.8251
13.32	0.8254
13.33	0.8257
13.34	0.8260
13.35	0.8262
13.36	0.8269
13.37	0.8271
13.38	0.8276
13.39	0.8280
13.40	0.8285
13.41	0.8286
13.42	0.8289
13.43	0.8293
13.44	0.8293
13.45	0.8307
13.46	0.8308
13.47	0.8311
13.48	0.8314
13.49	0.8315
13.50	0.8318
13.51	0.8319
13.52	0.8321
13.53	0.8332
13.54	0.8333
13.55	0.8336
13.56	0.8340
13.57	0.8343
13.58	0.8350
13.59	0.8354
13.60	0.8354
13.61	0.8357
13.62	0.8358
13.63	0.8361
13.64	0.8361
13.65	0.8362
13.66	0.8363
13.67	0.8364
13.68	0.8370
13.69	0.8373
13.70	0.8374
13.71	0.8381
13.72	0.8388
13.73	0.8394
13.74	0.8395
13.75	0.8397
13.76	0.8399
13.77	0.8402
13.78	0.8406
13.79	0.8407
13.80	0.8408
13.81	0.8411
13.82	0.8413
13.83	0.8416
13.84	0.8417
13.85	0.8420
13.86	0.8423
13.87	0.8426
13.88	0.8426
13.89	0.8432
13.90	0.8434
13.91	0.8436
13.92	0.8439
13.93	0.8448
13.94	0.8450
13.95	0.8450
13.96	0.8452
13.97	0.8454
13.98	0.8456
13.99	0.8458
14.00	0.8465
14.01	0.8465
14.02	0.8471
14.03	0.8474
14.04	0.8479
14.05	0.8479
14.06	0.8487
14.07	0.8493
14.08	0.8493
14.09	0.8498
14.10	0.8501
14.11	0.8501
14.12	0.8501
14.13	0.8504
14.14	0.8504
14.15	0.8505
14.16	0.8515
14.17	0.8515
14.18	0.8519
14.19	0.8521
14.20	0.8523
14.21	0.8524
14.22	0.8524
14.23	0.8527
14.24	0.8527
14.25	0.8531
14.26	0.8532
14.27	0.8532
14.28	0.8541
14.29	0.8541
14.30	0.8543
14.31	0.8543
14.32	0.8552
14.33	0.8552
14.34	0.8555
14.35	0.8555
14.36	0.8563
14.37	0.8565
14.38	0.8565
14.39	0.8573
14.40	0.8576
14.41	0.8576
14.42	0.8584
14.43	0.8587
14.44	0.8588
14.45	0.8588
14.46	0.8590
14.47	0.8598
14.48	0.8599
14.49	0.8599
14.50	0.8600
14.51	0.8600
14.52	0.8600
14.53	0.8605
14.54	0.8607
14.55	0.8608
14.56	0.8608
14.57	0.8608
14.58	0.8609
14.59	0.8611
14.60	0.8613
14.61	0.8613
14.62	0.8615
14.63	0.8618
14.64	0.8620
14.65	0.8620
14.66	0.8620
14.67	0.8623
14.68	0.8623
14.69	0.8624
14.70	0.8624
14.71	0.8627
14.72	0.8628
14.73	0.8628
14.74	0.8631
14.75	0.8632
14.76	0.8632
14.77	0.8636
14.78	0.8637
14.79	0.8637
14.80	0.8640
14.81	0.8641
14.82	0.8641
14.83	0.8643
14.84	0.8644
14.85	0.8644
14.86	0.8654
14.87	0.8654
14.88	0.8655
14.89	0.8655
14.90	0.8657
14.91	0.8658
14.92	0.8658
14.93	0.8660
14.94	0.8662
14.95	0.8662
14.96	0.8668
14.97	0.8671
14.98	0.8673
14.99	0.8673
15.00	0.8675
15.01	0.8681
15.02	0.8681
15.03	0.8682
15.04	0.8682
15.05	0.8683
15.06	0.8690
15.07	0.8690
15.08	0.8692
15.09	0.8692
15.10	0.8698
15.11	0.8698
15.12	0.8701
15.13	0.8707
15.14	0.8710
15.15	0.8711
15.16	0.8716
15.17	0.8722
15.18	0.8724
15.19	0.8725
15.21	0.8725
15.22	0.8729
15.23	0.8733
15.24	0.8734
15.25	0.8736
15.27	0.8736
15.28	0.8736
15.29	0.8736
15.30	0.8738
15.31	0.8744
15.32	0.8744
15.33	0.8747
15.35	0.8747
15.36	0.8747
15.37	0.8755
15.38	0.8755
15.40	0.8755
15.41	0.8756
15.42	0.8758
15.43	0.8763
15.44	0.8766
15.46	0.8766
15.47	0.8770
15.48	0.8773
15.50	0.8773
15.51	0.8774
15.52	0.8778
15.54	0.8778
15.55	0.8784
15.56	0.8787
15.58	0.8787
15.59	0.8787
15.60	0.8790
15.62	0.8790
15.63	0.8793
15.64	0.8804
15.66	0.8804
15.68	0.8806
15.69	0.8815
15.71	0.8818
15.73	0.8818
15.75	0.8819
15.76	0.8821
15.78	0.8821
15.79	0.8829
15.81	0.8831
15.83	0.8834
15.85	0.8834
15.87	0.8836
15.89	0.8838
15.90	0.8848
15.92	0.8849
15.94	0.8851
15.96	0.8855
15.98	0.8856
16.00	0.8859
16.02	0.8861
16.04	0.8866
16.07	0.8866
16.09	0.8867
16.11	0.8868
16.13	0.8872
16.15	0.8878
16.17	0.8878
16.19	0.8881
16.22	0.8881
16.24	0.8883
16.26	0.8885
16.29	0.8897
16.31	0.8904
16.34	0.8906
16.37	0.8909
16.40	0.8909
16.43	0.8909
16.45	0.8910
16.48	0.8910
16.50	0.8913
16.53	0.8913
16.55	0.8913
16.57	0.8914
16.59	0.8914
16.61	0.8915
16.63	0.8916
16.65	0.8916
16.67	0.8918
16.69	0.8918
16.71	0.8918
16.73	0.8919
16.74	0.8919
16.76	0.8921
16.78	0.8921
16.80	0.8927
16.82	0.8931
16.84	0.8948
16.87	0.8949
16.90	0.8951
16.93	0.8952
16.96	0.8953
16.99	0.8953

==> figures/cracking/data/comparison-population-level/mc-data-GMAIL-100W-all-PCFG.txt <==
a   b
0.0   0.0
0.001	0.0126
0.30	0.0135
0.48	0.0160
0.70	0.0167
0.78	0.0173
0.85	0.0179
0.90	0.0205
0.95	0.0209
1.00	0.0223
1.04	0.0227
1.08	0.0228
1.11	0.0229
1.15	0.0232
1.18	0.0232
1.20	0.0233
1.23	0.0246
1.26	0.0247
1.28	0.0249
1.30	0.0253
1.32	0.0254
1.34	0.0255
1.36	0.0255
1.38	0.0257
1.40	0.0258
1.41	0.0259
1.43	0.0259
1.45	0.0261
1.46	0.0266
1.48	0.0268
1.49	0.0269
1.51	0.0269
1.52	0.0270
1.53	0.0272
1.54	0.0272
1.56	0.0273
1.57	0.0274
1.58	0.0279
1.59	0.0280
1.60	0.0281
1.61	0.0282
1.62	0.0283
1.63	0.0284
1.64	0.0285
1.65	0.0285
1.66	0.0285
1.67	0.0285
1.68	0.0288
1.69	0.0291
1.70	0.0292
1.71	0.0293
1.72	0.0294
1.73	0.0295
1.74	0.0296
1.75	0.0296
1.76	0.0297
1.77	0.0298
1.78	0.0299
1.79	0.0300
1.80	0.0301
1.81	0.0303
1.82	0.0303
1.83	0.0306
1.84	0.0308
1.85	0.0308
1.86	0.0311
1.87	0.0312
1.88	0.0313
1.89	0.0315
1.90	0.0316
1.91	0.0317
1.92	0.0317
1.93	0.0319
1.94	0.0320
1.95	0.0321
1.96	0.0324
1.97	0.0325
1.98	0.0325
1.99	0.0328
2.00	0.0329
2.000	0.0331
2.01	0.0332
2.02	0.0334
2.03	0.0336
2.04	0.0337
2.05	0.0339
2.06	0.0341
2.07	0.0342
2.08	0.0344
2.09	0.0346
2.10	0.0351
2.11	0.0352
2.12	0.0355
2.13	0.0358
2.14	0.0359
2.15	0.0360
2.16	0.0362
2.17	0.0365
2.18	0.0369
2.19	0.0371
2.20	0.0373
2.21	0.0375
2.22	0.0376
2.23	0.0377
2.24	0.0378
2.25	0.0380
2.26	0.0382
2.27	0.0387
2.28	0.0389
2.29	0.0390
2.30	0.0394
2.31	0.0396
2.32	0.0399
2.33	0.0401
2.34	0.0403
2.35	0.0404
2.36	0.0407
2.37	0.0409
2.38	0.0411
2.39	0.0413
2.40	0.0417
2.41	0.0419
2.42	0.0420
2.43	0.0422
2.44	0.0425
2.45	0.0427
2.46	0.0430
2.47	0.0434
2.48	0.0435
2.49	0.0438
2.50	0.0440
2.51	0.0443
2.52	0.0445
2.53	0.0448
2.54	0.0450
2.55	0.0452
2.56	0.0457
2.57	0.0460
2.58	0.0462
2.59	0.0464
2.60	0.0467
2.61	0.0470
2.62	0.0473
2.63	0.0476
2.64	0.0478
2.65	0.0480
2.66	0.0486
2.67	0.0489
2.68	0.0494
2.69	0.0496
2.70	0.0500
2.71	0.0503
2.72	0.0505
2.73	0.0508
2.74	0.0511
2.75	0.0513
2.76	0.0517
2.77	0.0520
2.78	0.0527
2.79	0.0530
2.80	0.0533
2.81	0.0536
2.82	0.0544
2.83	0.0547
2.84	0.0549
2.85	0.0552
2.86	0.0553
2.87	0.0557
2.88	0.0559
2.89	0.0562
2.90	0.0567
2.91	0.0570
2.92	0.0573
2.93	0.0576
2.94	0.0580
2.95	0.0583
2.96	0.0586
2.97	0.0590
2.98	0.0593
2.99	0.0596
3.00	0.0596
3.000	0.0598
3.01	0.0603
3.02	0.0606
3.03	0.0610
3.04	0.0613
3.05	0.0616
3.06	0.0620
3.07	0.0622
3.08	0.0625
3.09	0.0628
3.10	0.0632
3.11	0.0635
3.12	0.0638
3.13	0.0641
3.14	0.0647
3.15	0.0650
3.16	0.0654
3.17	0.0658
3.18	0.0662
3.19	0.0666
3.20	0.0670
3.21	0.0675
3.22	0.0678
3.23	0.0682
3.24	0.0686
3.25	0.0697
3.26	0.0700
3.27	0.0704
3.28	0.0709
3.29	0.0714
3.30	0.0717
3.31	0.0720
3.32	0.0725
3.33	0.0728
3.34	0.0731
3.35	0.0735
3.36	0.0739
3.37	0.0744
3.38	0.0747
3.39	0.0751
3.40	0.0754
3.41	0.0758
3.42	0.0762
3.43	0.0770
3.44	0.0774
3.45	0.0777
3.46	0.0782
3.47	0.0786
3.48	0.0790
3.49	0.0797
3.50	0.0801
3.51	0.0805
3.52	0.0810
3.53	0.0814
3.54	0.0818
3.55	0.0824
3.56	0.0828
3.57	0.0832
3.58	0.0838
3.59	0.0842
3.60	0.0847
3.61	0.0851
3.62	0.0856
3.63	0.0861
3.64	0.0866
3.65	0.0872
3.66	0.0876
3.67	0.0880
3.68	0.0885
3.69	0.0892
3.70	0.0896
3.71	0.0901
3.72	0.0908
3.73	0.0916
3.74	0.0922
3.75	0.0926
3.76	0.0931
3.77	0.0933
3.78	0.0939
3.79	0.0944
3.80	0.0948
3.81	0.0951
3.82	0.0954
3.83	0.0959
3.84	0.0963
3.85	0.0972
3.86	0.0977
3.87	0.0981
3.88	0.0984
3.89	0.0990
3.90	0.0994
3.91	0.1001
3.92	0.1006
3.93	0.1014
3.94	0.1016
3.95	0.1020
3.96	0.1024
3.97	0.1030
3.98	0.1035
3.99	0.1041
4.00	0.1041
4.000	0.1043
4.01	0.1050
4.02	0.1055
4.03	0.1057
4.04	0.1061
4.05	0.1065
4.06	0.1070
4.07	0.1074
4.08	0.1080
4.09	0.1088
4.10	0.1094
4.11	0.1103
4.12	0.1106
4.13	0.1110
4.14	0.1116
4.15	0.1121
4.16	0.1126
4.17	0.1131
4.18	0.1137
4.19	0.1143
4.20	0.1149
4.21	0.1155
4.22	0.1160
4.23	0.1162
4.24	0.1162
4.240	0.1164
4.25	0.1168
4.26	0.1169
4.260	0.1171
4.27	0.1176
4.28	0.1182
4.29	0.1187
4.30	0.1194
4.31	0.1200
4.32	0.1205
4.33	0.1210
4.34	0.1216
4.35	0.1222
4.36	0.1230
4.37	0.1230
4.38	0.1234
4.39	0.1239
4.40	0.1241
4.41	0.1247
4.42	0.1253
4.43	0.1259
4.44	0.1268
4.45	0.1272
4.46	0.1272
4.48	0.1280
4.49	0.1284
4.50	0.1289
4.51	0.1295
4.52	0.1300
4.53	0.1302
4.54	0.1307
4.55	0.1314
4.56	0.1319
4.57	0.1320
4.58	0.1322
4.60	0.1335
4.61	0.1335
4.610	0.1338
4.62	0.1348
4.63	0.1348
4.630	0.1351
4.64	0.1362
4.65	0.1368
4.66	0.1375
4.67	0.1385
4.68	0.1385
4.680	0.1388
4.69	0.1392
4.70	0.1399
4.71	0.1402
4.72	0.1403
4.73	0.1411
4.74	0.1423
4.75	0.1434
4.76	0.1434
4.760	0.1438
4.77	0.1450
4.78	0.1450
4.780	0.1453
4.79	0.1457
4.80	0.1459
4.94	0.1461
4.95	0.1461
4.950	0.1461
4.960	0.1462
4.97	0.1468
4.98	0.1481
4.99	0.1486
5.00	0.1486
5.000	0.1487
5.10	0.1510
5.11	0.1510
5.110	0.1515
5.12	0.1527
5.13	0.1543
5.14	0.1545
5.15	0.1549
5.16	0.1549
5.21	0.1551
5.210	0.1553
5.22	0.1557
5.23	0.1561
5.24	0.1561
5.240	0.1563
5.26	0.1568
5.260	0.1569
5.33	0.1583
5.34	0.1583
5.340	0.1587
5.350	0.1588
5.36	0.1591
5.40	0.1626
5.41	0.1646
5.42	0.1646
5.420	0.1653
5.43	0.1673
5.44	0.1673
5.440	0.1679
5.450	0.1690
5.460	0.1702
5.470	0.1705
5.52	0.1717
5.53	0.1717
5.530	0.1728
5.540	0.1734
5.550	0.1735
5.560	0.1740
5.57	0.1780
5.60	0.1791
5.61	0.1791
5.610	0.1802
5.620	0.1808
5.630	0.1809
5.66	0.1822
5.67	0.1822
5.670	0.1838
5.680	0.1852
5.69	0.1855
5.70	0.1855
5.700	0.1867
5.710	0.1893
5.720	0.1916
5.73	0.1945
5.74	0.1945
5.740	0.1955
5.750	0.1971
5.760	0.1986
5.770	0.1999
5.78	0.2012
5.780	0.2012
5.790	0.2024
5.800	0.2035
5.810	0.2046
5.82	0.2056
5.820	0.2056
5.830	0.2066
5.840	0.2077
5.850	0.2086
5.86	0.2100
5.87	0.2100
5.870	0.2104
5.880	0.2113
5.890	0.2122
5.90	0.2130
5.900	0.2130
5.910	0.2140
5.920	0.2148
5.930	0.2156
5.94	0.2164
5.940	0.2164
5.950	0.2170
5.960	0.2176
5.98	0.2177
5.99	0.2177
5.990	0.2180
6.00	0.2189
6.01	0.2189
6.010	0.2192
6.020	0.2200
6.03	0.2206
6.030	0.2206
6.040	0.2212
6.050	0.2218
6.060	0.2224
6.07	0.2230
6.070	0.2230
6.080	0.2238
6.090	0.2243
6.100	0.2248
6.11	0.2253
6.110	0.2253
6.120	0.2257
6.130	0.2264
6.15	0.2272
6.16	0.2272
6.160	0.2276
6.17	0.2284
6.18	0.2284
6.180	0.2286
6.19	0.2294
6.20	0.2294
6.22	0.2296
6.220	0.2299
6.23	0.2307
6.230	0.2307
6.24	0.2315
6.25	0.2319
6.26	0.2325
6.27	0.2325
6.270	0.2328
6.28	0.2333
6.280	0.2333
6.290	0.2338
6.30	0.2344
6.31	0.2349
6.32	0.2349
6.33	0.2351
6.330	0.2353
6.35	0.2357
6.350	0.2358
6.36	0.2364
6.37	0.2366
6.38	0.2371
6.39	0.2375
6.40	0.2381
6.41	0.2381
6.42	0.2381
6.420	0.2384
6.430	0.2389
6.44	0.2396
6.45	0.2398
6.46	0.2398
6.460	0.2400
6.47	0.2407
6.48	0.2407
6.480	0.2410
6.490	0.2415
6.500	0.2420
6.52	0.2426
6.53	0.2431
6.54	0.2435
6.55	0.2439
6.56	0.2439
6.560	0.2442
6.57	0.2445
6.570	0.2445
6.58	0.2450
6.59	0.2456
6.60	0.2456
6.600	0.2458
6.61	0.2461
6.62	0.2464
6.63	0.2468
6.64	0.2471
6.65	0.2471
6.650	0.2472
6.66	0.2476
6.67	0.2482
6.68	0.2482
6.680	0.2483
6.69	0.2487
6.70	0.2487
6.700	0.2488
6.710	0.2490
6.720	0.2495
6.73	0.2500
6.74	0.2502
6.75	0.2506
6.76	0.2506
6.760	0.2509
6.77	0.2513
6.78	0.2513
6.780	0.2515
6.79	0.2523
6.80	0.2527
6.81	0.2531
6.82	0.2534
6.83	0.2534
6.830	0.2536
6.840	0.2539
6.85	0.2543
6.86	0.2546
6.87	0.2551
6.88	0.2555
6.89	0.2557
6.90	0.2562
6.91	0.2565
6.92	0.2567
6.93	0.2567
6.930	0.2569
6.94	0.2575
6.95	0.2578
6.96	0.2581
6.97	0.2581
6.970	0.2584
6.98	0.2590
6.99	0.2594
7.00	0.2597
7.01	0.2600
7.02	0.2604
7.03	0.2607
7.04	0.2610
7.05	0.2614
7.06	0.2617
7.07	0.2620
7.08	0.2620
7.080	0.2621
7.09	0.2627
7.10	0.2630
7.11	0.2634
7.12	0.2637
7.13	0.2640
7.14	0.2643
7.15	0.2647
7.16	0.2647
7.160	0.2649
7.17	0.2656
7.18	0.2658
7.19	0.2662
7.20	0.2665
7.21	0.2665
7.210	0.2667
7.22	0.2672
7.23	0.2677
7.24	0.2681
7.25	0.2685
7.26	0.2688
7.27	0.2692
7.28	0.2695
7.29	0.2700
7.30	0.2700
7.300	0.2701
7.31	0.2707
7.32	0.2711
7.33	0.2714
7.34	0.2719
7.35	0.2721
7.36	0.2724
7.37	0.2728
7.38	0.2732
7.39	0.2735
7.40	0.2738
7.41	0.2742
7.42	0.2745
7.43	0.2745
7.430	0.2747
7.44	0.2752
7.45	0.2756
7.46	0.2760
7.47	0.2763
7.48	0.2767
7.49	0.2770
7.50	0.2774
7.51	0.2777
7.52	0.2782
7.53	0.2785
7.54	0.2788
7.55	0.2792
7.56	0.2795
7.57	0.2798
7.58	0.2798
7.580	0.2800
7.59	0.2805
7.60	0.2808
7.61	0.2812
7.62	0.2816
7.63	0.2819
7.64	0.2824
7.65	0.2827
7.66	0.2831
7.67	0.2835
7.68	0.2838
7.69	0.2838
7.690	0.2840
7.70	0.2846
7.71	0.2849
7.72	0.2854
7.73	0.2857
7.74	0.2860
7.75	0.2866
7.76	0.2870
7.77	0.2874
7.78	0.2877
7.79	0.2882
7.80	0.2885
7.81	0.2889
7.82	0.2893
7.83	0.2896
7.84	0.2900
7.85	0.2905
7.86	0.2908
7.87	0.2912
7.88	0.2912
7.880	0.2914
7.89	0.2921
7.90	0.2925
7.91	0.2929
7.92	0.2933
7.93	0.2937
7.94	0.2941
7.95	0.2947
7.96	0.2947
7.960	0.2948
7.97	0.2955
7.98	0.2959
7.99	0.2962
8.00	0.2966
8.01	0.2970
8.02	0.2973
8.03	0.2977
8.04	0.2981
8.05	0.2985
8.06	0.2989
8.07	0.2992
8.08	0.2996
8.09	0.2996
8.090	0.2998
8.10	0.3003
8.11	0.3007
8.12	0.3011
8.13	0.3015
8.14	0.3019
8.15	0.3022
8.16	0.3025
8.17	0.3029
8.18	0.3033
8.19	0.3036
8.20	0.3040
8.21	0.3043
8.22	0.3046
8.23	0.3050
8.24	0.3054
8.25	0.3057
8.26	0.3060
8.27	0.3064
8.28	0.3068
8.29	0.3071
8.30	0.3074
8.31	0.3078
8.32	0.3081
8.33	0.3084
8.34	0.3084
8.340	0.3086
8.35	0.3091
8.36	0.3095
8.37	0.3098
8.38	0.3101
8.39	0.3101
8.390	0.3103
8.40	0.3107
8.41	0.3111
8.42	0.3114
8.43	0.3117
8.44	0.3120
8.45	0.3123
8.46	0.3127
8.47	0.3130
8.48	0.3133
8.49	0.3137
8.50	0.3140
8.51	0.3143
8.52	0.3146
8.53	0.3150
8.54	0.3153
8.55	0.3157
8.56	0.3159
8.57	0.3163
8.58	0.3165
8.59	0.3169
8.60	0.3172
8.61	0.3175
8.62	0.3178
8.63	0.3182
8.64	0.3184
8.65	0.3188
8.66	0.3191
8.67	0.3194
8.68	0.3197
8.69	0.3200
8.70	0.3204
8.71	0.3207
8.72	0.3210
8.73	0.3213
8.74	0.3216
8.75	0.3220
8.76	0.3224
8.77	0.3228
8.78	0.3231
8.79	0.3235
8.80	0.3238
8.81	0.3241
8.82	0.3244
8.83	0.3248
8.84	0.3251
8.85	0.3254
8.86	0.3257
8.87	0.3261
8.88	0.3264
8.89	0.3268
8.90	0.3270
8.91	0.3274
8.92	0.3277
8.93	0.3281
8.94	0.3284
8.95	0.3288
8.96	0.3291
8.97	0.3295
8.98	0.3299
8.99	0.3303
9.00	0.3306
9.01	0.3309
9.02	0.3309
9.020	0.3311
9.03	0.3317
9.04	0.3321
9.05	0.3325
9.06	0.3328
9.07	0.3332
9.08	0.3335
9.09	0.3339
9.10	0.3344
9.11	0.3344
9.110	0.3346
9.12	0.3351
9.13	0.3354
9.14	0.3359
9.15	0.3363
9.16	0.3367
9.17	0.3371
9.18	0.3375
9.19	0.3379
9.20	0.3383
9.21	0.3387
9.22	0.3391
9.23	0.3395
9.24	0.3398
9.25	0.3403
9.26	0.3407
9.27	0.3412
9.28	0.3416
9.29	0.3421
9.30	0.3425
9.31	0.3429
9.32	0.3434
9.33	0.3437
9.34	0.3442
9.35	0.3448
9.36	0.3453
9.37	0.3458
9.38	0.3462
9.39	0.3466
9.40	0.3471
9.41	0.3477
9.42	0.3482
9.43	0.3486
9.44	0.3492
9.45	0.3496
9.46	0.3501
9.47	0.3505
9.48	0.3511
9.49	0.3515
9.50	0.3519
9.51	0.3526
9.52	0.3531
9.53	0.3536
9.54	0.3536
9.540	0.3540
9.55	0.3549
9.56	0.3555
9.57	0.3562
9.58	0.3566
9.59	0.3571
9.60	0.3576
9.61	0.3581
9.62	0.3588
9.63	0.3594
9.64	0.3598
9.65	0.3605
9.66	0.3612
9.67	0.3617
9.68	0.3620
9.69	0.3626
9.70	0.3630
9.71	0.3636
9.72	0.3643
9.73	0.3647
9.74	0.3655
9.75	0.3662
9.76	0.3667
9.77	0.3673
9.78	0.3680
9.79	0.3685
9.80	0.3695
9.81	0.3701
9.82	0.3708
9.83	0.3713
9.84	0.3718
9.85	0.3724
9.86	0.3730
9.87	0.3737
9.88	0.3745
9.89	0.3751
9.90	0.3760
9.91	0.3766
9.92	0.3773
9.93	0.3773
9.94	0.3779
9.95	0.3785
9.96	0.3789
9.97	0.3796
9.98	0.3803
9.99	0.3810
10.00	0.3818
10.01	0.3824
10.02	0.3832
10.03	0.3839
10.04	0.3846
10.05	0.3855
10.06	0.3862
10.07	0.3869
10.08	0.3874
10.09	0.3879
10.10	0.3885
10.11	0.3891
10.12	0.3898
10.13	0.3905
10.14	0.3911
10.15	0.3918
10.16	0.3924
10.17	0.3930
10.18	0.3934
10.19	0.3941
10.20	0.3948
10.21	0.3955
10.22	0.3962
10.23	0.3967
10.24	0.3974
10.25	0.3980
10.26	0.3986
10.27	0.3992
10.28	0.3999
10.29	0.3999
10.30	0.4011
10.31	0.4016
10.32	0.4021
10.33	0.4027
10.34	0.4032
10.35	0.4035
10.36	0.4041
10.37	0.4046
10.38	0.4052
10.39	0.4052
10.390	0.4055
10.40	0.4064
10.41	0.4068
10.42	0.4074
10.43	0.4078
10.44	0.4083
10.45	0.4087
10.46	0.4092
10.47	0.4097
10.48	0.4101
10.49	0.4106
10.50	0.4110
10.51	0.4114
10.52	0.4118
10.53	0.4122
10.54	0.4126
10.55	0.4130
10.56	0.4132
10.57	0.4135
10.58	0.4139
10.59	0.4142
10.60	0.4144
10.61	0.4148
10.62	0.4152
10.63	0.4155
10.64	0.4158
10.65	0.4162
10.66	0.4167
10.67	0.4170
10.68	0.4173
10.69	0.4176
10.70	0.4179
10.71	0.4182
10.72	0.4185
10.73	0.4187
10.74	0.4190
10.75	0.4191
10.76	0.4194
10.77	0.4196
10.78	0.4199
10.79	0.4201
10.80	0.4203
10.81	0.4205
10.82	0.4207
10.83	0.4209
10.84	0.4211
10.85	0.4213
10.86	0.4214
10.87	0.4216
10.88	0.4218
10.89	0.4220
10.90	0.4222
10.91	0.4224
10.92	0.4225
10.93	0.4227
10.94	0.4229
10.95	0.4230
10.96	0.4231
10.97	0.4233
10.98	0.4235
10.99	0.4236
11.00	0.4238
11.01	0.4239
11.02	0.4241
11.03	0.4242
11.04	0.4243
11.05	0.4244
11.06	0.4246
11.07	0.4247
11.08	0.4248
11.09	0.4250
11.10	0.4251
11.11	0.4252
11.12	0.4253
11.13	0.4253
11.130	0.4254
11.14	0.4256
11.15	0.4257
11.16	0.4258
11.17	0.4260
11.18	0.4261
11.19	0.4262
11.20	0.4263
11.21	0.4264
11.22	0.4265
11.23	0.4266
11.24	0.4267
11.25	0.4269
11.26	0.4270
11.27	0.4271
11.28	0.4273
11.29	0.4274
11.30	0.4275
11.31	0.4276
11.32	0.4277
11.33	0.4278
11.34	0.4279
11.35	0.4281
11.36	0.4282
11.37	0.4283
11.38	0.4284
11.39	0.4286
11.40	0.4286
11.41	0.4288
11.42	0.4289
11.43	0.4290
11.44	0.4291
11.45	0.4292
11.46	0.4293
11.47	0.4295
11.48	0.4296
11.49	0.4297
11.50	0.4298
11.51	0.4300
11.52	0.4301
11.53	0.4303
11.54	0.4304
11.55	0.4305
11.56	0.4306
11.57	0.4308
11.58	0.4309
11.59	0.4310
11.60	0.4311
11.61	0.4312
11.62	0.4313
11.63	0.4315
11.64	0.4316
11.65	0.4318
11.66	0.4320
11.67	0.4321
11.68	0.4322
11.69	0.4324
11.70	0.4325
11.71	0.4326
11.72	0.4327
11.73	0.4329
11.74	0.4330
11.75	0.4331
11.76	0.4332
11.77	0.4334
11.78	0.4336
11.79	0.4337
11.80	0.4339
11.81	0.4340
11.82	0.4342
11.83	0.4343
11.84	0.4345
11.85	0.4345
11.850	0.4346
11.86	0.4347
11.87	0.4349
11.88	0.4350
11.89	0.4352
11.90	0.4353
11.91	0.4355
11.92	0.4357
11.93	0.4358
11.94	0.4359
11.95	0.4361
11.96	0.4362
11.97	0.4364
11.98	0.4365
11.99	0.4367
12.00	0.4368
12.01	0.4370
12.02	0.4371
12.03	0.4373
12.04	0.4374
12.05	0.4376
12.06	0.4378
12.07	0.4379
12.08	0.4381
12.09	0.4382
12.10	0.4384
12.11	0.4385
12.12	0.4387
12.13	0.4387
12.130	0.4388
12.14	0.4390
12.15	0.4392
12.16	0.4393
12.17	0.4395
12.18	0.4396
12.19	0.4398
12.20	0.4400
12.21	0.4401
12.22	0.4403
12.23	0.4405
12.24	0.4406
12.25	0.4408
12.26	0.4409
12.27	0.4411
12.28	0.4413
12.29	0.4414
12.30	0.4416
12.31	0.4417
12.32	0.4419
12.33	0.4421
12.34	0.4422
12.35	0.4424
12.36	0.4426
12.37	0.4427
12.38	0.4429
12.39	0.4430
12.40	0.4430
12.400	0.4431
12.41	0.4433
12.42	0.4434
12.43	0.4436
12.44	0.4437
12.45	0.4438
12.46	0.4440
12.47	0.4441
12.48	0.4442
12.49	0.4444
12.50	0.4446
12.51	0.4447
12.52	0.4449
12.53	0.4450
12.54	0.4451
12.55	0.4453
12.56	0.4454
12.57	0.4455
12.58	0.4456
12.59	0.4457
12.60	0.4458
12.61	0.4459
12.62	0.4460
12.63	0.4461
12.64	0.4462
12.65	0.4463
12.66	0.4464
12.67	0.4465
12.68	0.4466
12.69	0.4468
12.70	0.4469
12.71	0.4469
12.72	0.4470
12.73	0.4471
12.74	0.4472
12.75	0.4473
12.76	0.4474
12.77	0.4475
12.78	0.4475
12.79	0.4476
12.80	0.4477
12.81	0.4478
12.82	0.4479
12.83	0.4479
12.84	0.4480
12.85	0.4481
12.86	0.4482
12.87	0.4482
12.88	0.4483
12.89	0.4484
12.90	0.4484
12.91	0.4485
12.92	0.4485
12.93	0.4486
12.94	0.4486
12.95	0.4487
12.96	0.4487
12.97	0.4488
12.98	0.4488
12.99	0.4489
13.00	0.4489
13.01	0.4490
13.02	0.4490
13.03	0.4491
13.04	0.4491
13.05	0.4492
13.06	0.4492
13.07	0.4493
13.08	0.4493
13.09	0.4493
13.10	0.4494
13.11	0.4494
13.12	0.4494
13.13	0.4495
13.14	0.4495
13.15	0.4495
13.16	0.4496
13.17	0.4496
13.18	0.4496
13.19	0.4497
13.20	0.4497
13.21	0.4497
13.22	0.4497
13.23	0.4498
13.24	0.4498
13.25	0.4498
13.26	0.4499
13.27	0.4499
13.28	0.4499
13.29	0.4500
13.30	0.4500
13.31	0.4500
13.32	0.4500
13.33	0.4501
13.34	0.4501
13.35	0.4501
13.36	0.4501
13.37	0.4502
13.38	0.4502
13.39	0.4502
13.40	0.4502
13.41	0.4503
13.42	0.4503
13.43	0.4503
13.44	0.4503
13.45	0.4503
13.46	0.4504
13.47	0.4504
13.48	0.4504
13.49	0.4504
13.50	0.4504
13.51	0.4505
13.52	0.4505
13.53	0.4505
13.54	0.4505
13.55	0.4506
13.56	0.4506
13.57	0.4506
13.58	0.4506
13.59	0.4506
13.60	0.4507
13.61	0.4507
13.62	0.4507
13.63	0.4507
13.64	0.4507
13.65	0.4507
13.66	0.4508
13.67	0.4508
13.68	0.4508
13.69	0.4508
13.70	0.4508
13.71	0.4509
13.72	0.4509
13.73	0.4509
13.74	0.4509
13.75	0.4509
13.76	0.4510
13.77	0.4510
13.78	0.4510
13.79	0.4510
13.80	0.4510
13.81	0.4511
13.82	0.4511
13.83	0.4511
13.84	0.4511
13.85	0.4511
13.86	0.4512
13.87	0.4512
13.88	0.4512
13.89	0.4512
13.90	0.4512
13.91	0.4512
13.92	0.4513
13.93	0.4513
13.94	0.4513
13.95	0.4513
13.96	0.4513
13.97	0.4514
13.98	0.4514
13.99	0.4514
14.00	0.4514
14.01	0.4514
14.02	0.4515
14.03	0.4515
14.04	0.4515
14.05	0.4515
14.06	0.4515
14.07	0.4515
14.08	0.4516
14.09	0.4516
14.10	0.4516
14.11	0.4516
14.12	0.4516
14.13	0.4516
14.14	0.4517
14.15	0.4517
14.16	0.4517
14.17	0.4517
14.18	0.4517
14.19	0.4518
14.20	0.4518
14.21	0.4518
14.22	0.4518
14.23	0.4518
14.24	0.4518
14.25	0.4518
14.26	0.4519
14.27	0.4519
14.28	0.4519
14.29	0.4519
14.30	0.4519
14.31	0.4519
14.32	0.4520
14.33	0.4520
14.34	0.4520
14.35	0.4520
14.36	0.4520
14.37	0.4521
14.38	0.4521
14.39	0.4521
14.40	0.4521
14.41	0.4521
14.42	0.4521
14.43	0.4522
14.44	0.4522
14.45	0.4522
14.46	0.4522
14.47	0.4522
14.48	0.4522
14.49	0.4523
14.50	0.4523
14.51	0.4523
14.52	0.4523
14.53	0.4523
14.54	0.4523
14.55	0.4523
14.56	0.4523
14.560	0.4523
14.57	0.4524
14.58	0.4524
14.59	0.4524
14.60	0.4524
14.61	0.4524
14.62	0.4524
14.63	0.4524
14.64	0.4525
14.65	0.4525
14.66	0.4525
14.67	0.4525
14.68	0.4525
14.69	0.4525
14.70	0.4525
14.71	0.4525
14.72	0.4526
14.73	0.4526
14.74	0.4526
14.75	0.4526
14.76	0.4526
14.77	0.4526
14.78	0.4526
14.79	0.4526
14.80	0.4527
14.81	0.4527
14.82	0.4527
14.83	0.4527
14.84	0.4527
14.85	0.4527
14.86	0.4527
14.87	0.4527
14.88	0.4528
14.89	0.4528
14.90	0.4528
14.91	0.4528
14.92	0.4528
14.93	0.4528
14.94	0.4528
14.95	0.4528
14.96	0.4528
14.97	0.4528
14.98	0.4529
14.99	0.4529
15.00	0.4529
15.01	0.4529
15.02	0.4529
15.03	0.4529
15.04	0.4529
15.05	0.4529
15.06	0.4530
15.07	0.4530
15.08	0.4530
15.09	0.4530
15.10	0.4530
15.11	0.4530
15.12	0.4530
15.13	0.4530
15.14	0.4530
15.15	0.4531
15.16	0.4531
15.17	0.4531
15.18	0.4531
15.19	0.4531
15.20	0.4531
15.21	0.4531
15.22	0.4531
15.23	0.4532
15.24	0.4532
15.25	0.4532
15.26	0.4532
15.27	0.4532
15.28	0.4532
15.29	0.4532
15.30	0.4532
15.31	0.4532
15.32	0.4532
15.33	0.4532
15.34	0.4533
15.35	0.4533
15.36	0.4533
15.37	0.4533
15.38	0.4533
15.39	0.4533
15.40	0.4533
15.41	0.4533
15.42	0.4533
15.43	0.4533
15.44	0.4534
15.45	0.4534
15.46	0.4534
15.47	0.4534
15.48	0.4534
15.49	0.4534
15.50	0.4534
15.51	0.4534
15.52	0.4534
15.53	0.4535
15.54	0.4535
15.55	0.4535
15.56	0.4535
15.57	0.4535
15.58	0.4535
15.59	0.4535
15.60	0.4535
15.61	0.4535
15.62	0.4535
15.63	0.4535
15.64	0.4535
15.65	0.4536
15.66	0.4536
15.67	0.4536
15.68	0.4536
15.69	0.4536
15.70	0.4536
15.71	0.4536
15.72	0.4536
15.73	0.4536
15.74	0.4536
15.75	0.4536
15.76	0.4536
15.77	0.4536
15.78	0.4536
15.79	0.4537
15.80	0.4537
15.81	0.4537
15.82	0.4537
15.83	0.4537
15.84	0.4537
15.85	0.4537
15.86	0.4537
15.87	0.4537
15.88	0.4537
15.89	0.4537
15.90	0.4537
15.91	0.4538
15.92	0.4538
15.93	0.4538
15.94	0.4538
15.95	0.4538
15.96	0.4538
15.97	0.4538
15.98	0.4538
15.99	0.4538
16.00	0.4538
16.01	0.4538
16.02	0.4538
16.03	0.4538
16.04	0.4538
16.05	0.4538
16.06	0.4538
16.07	0.4538
16.08	0.4538
16.09	0.4539
16.10	0.4539
16.11	0.4539
16.12	0.4539
16.13	0.4539
16.14	0.4539
16.15	0.4539
16.16	0.4539
16.17	0.4539
16.18	0.4539
16.19	0.4539
16.20	0.4539
16.21	0.4539
16.22	0.4539
16.23	0.4539
16.24	0.4539
16.240	0.4539
16.25	0.4539
16.26	0.4539
16.27	0.4539
16.28	0.4539
16.29	0.4539
16.30	0.4539
16.31	0.4539
16.32	0.4539
16.33	0.4539
16.34	0.4539
16.35	0.4539
16.36	0.4539
16.37	0.4539
16.38	0.4540
16.39	0.4540
16.40	0.4540
16.41	0.4540
16.42	0.4540
16.43	0.4540
16.44	0.4540
16.45	0.4540
16.46	0.4540
16.47	0.4540
16.48	0.4540
16.49	0.4540
16.50	0.4540
16.51	0.4540
16.52	0.4540
16.53	0.4540
16.54	0.4540
16.55	0.4540
16.56	0.4540
16.57	0.4540
16.58	0.4540
16.59	0.4540
16.60	0.4540
16.61	0.4540
16.62	0.4540
16.63	0.4540
16.64	0.4540
16.65	0.4540
16.66	0.4540
16.67	0.4540
16.68	0.4540
16.69	0.4540
16.70	0.4540
16.71	0.4540
16.72	0.4540
16.73	0.4540
16.74	0.4540
16.75	0.4540
16.76	0.4540
16.77	0.4540
16.78	0.4540
16.79	0.4540
16.80	0.4540
16.81	0.4540
16.82	0.4540
16.83	0.4541
16.84	0.4541
16.85	0.4541
16.86	0.4541
16.87	0.4541
16.88	0.4541
16.89	0.4541
16.90	0.4541
16.91	0.4541
16.92	0.4541
16.93	0.4541
16.94	0.4541
16.95	0.4541
16.96	0.4541
16.97	0.4541
16.98	0.4541
16.99	0.4541
17.00	0.4541

==> figures/cracking/data/comparison-population-level/mc-data-GMAIL-100W-all-SEMANTIC.txt <==
a   b
0.0   0.0
0.001	0.0152
0.39	0.0190
0.71	0.0198
0.89	0.0248
1.00	0.0278
1.20	0.0315
1.26	0.0325
1.37	0.0327
1.42	0.0334
1.51	0.0338
1.54	0.0347
1.60	0.0348
1.66	0.0350
1.68	0.0353
1.70	0.0363
1.74	0.0366
1.78	0.0369
1.79	0.0372
1.83	0.0372
1.87	0.0373
1.90	0.0374
1.92	0.0378
1.95	0.0378
1.97	0.0381
2.00	0.0381
2.02	0.0382
2.04	0.0384
2.05	0.0388
2.07	0.0389
2.09	0.0390
2.11	0.0392
2.12	0.0393
2.13	0.0395
2.15	0.0397
2.17	0.0400
2.18	0.0401
2.19	0.0402
2.20	0.0403
2.21	0.0403
2.22	0.0404
2.24	0.0404
2.25	0.0406
2.27	0.0406
2.28	0.0406
2.29	0.0407
2.30	0.0407
2.31	0.0412
2.32	0.0415
2.33	0.0419
2.34	0.0419
2.35	0.0420
2.36	0.0422
2.37	0.0427
2.38	0.0427
2.39	0.0427
2.40	0.0431
2.41	0.0431
2.42	0.0434
2.43	0.0440
2.44	0.0441
2.45	0.0442
2.46	0.0444
2.47	0.0444
2.48	0.0445
2.49	0.0449
2.50	0.0451
2.51	0.0454
2.52	0.0457
2.53	0.0459
2.54	0.0461
2.55	0.0464
2.57	0.0466
2.58	0.0466
2.59	0.0467
2.60	0.0469
2.61	0.0473
2.62	0.0475
2.63	0.0477
2.64	0.0479
2.65	0.0481
2.66	0.0483
2.67	0.0486
2.68	0.0487
2.69	0.0490
2.70	0.0493
2.71	0.0495
2.72	0.0495
2.73	0.0499
2.74	0.0500
2.75	0.0505
2.76	0.0508
2.77	0.0508
2.78	0.0508
2.79	0.0509
2.80	0.0514
2.81	0.0515
2.82	0.0519
2.83	0.0520
2.84	0.0525
2.85	0.0528
2.86	0.0529
2.87	0.0531
2.88	0.0534
2.89	0.0535
2.90	0.0538
2.91	0.0542
2.92	0.0547
2.93	0.0549
2.94	0.0550
2.95	0.0552
2.96	0.0554
2.97	0.0557
2.98	0.0560
2.99	0.0563
3.00	0.0566
3.01	0.0569
3.02	0.0572
3.03	0.0574
3.04	0.0578
3.05	0.0581
3.06	0.0582
3.07	0.0583
3.08	0.0587
3.09	0.0590
3.10	0.0592
3.11	0.0594
3.12	0.0596
3.13	0.0598
3.14	0.0602
3.15	0.0605
3.16	0.0607
3.17	0.0609
3.18	0.0613
3.19	0.0615
3.20	0.0617
3.21	0.0622
3.22	0.0623
3.23	0.0627
3.24	0.0631
3.25	0.0634
3.26	0.0638
3.27	0.0641
3.28	0.0645
3.29	0.0648
3.30	0.0656
3.31	0.0658
3.32	0.0661
3.33	0.0664
3.34	0.0668
3.35	0.0669
3.36	0.0674
3.37	0.0677
3.38	0.0679
3.39	0.0683
3.40	0.0686
3.41	0.0688
3.42	0.0689
3.43	0.0695
3.44	0.0700
3.45	0.0701
3.46	0.0715
3.47	0.0720
3.48	0.0725
3.49	0.0726
3.50	0.0729
3.51	0.0737
3.52	0.0739
3.53	0.0739
3.54	0.0742
3.55	0.0750
3.56	0.0754
3.57	0.0757
3.58	0.0771
3.59	0.0774
3.60	0.0777
3.61	0.0781
3.62	0.0786
3.63	0.0791
3.64	0.0793
3.65	0.0798
3.66	0.0804
3.67	0.0807
3.68	0.0809
3.69	0.0813
3.70	0.0818
3.71	0.0822
3.72	0.0831
3.73	0.0834
3.74	0.0838
3.75	0.0838
3.76	0.0851
3.77	0.0851
3.78	0.0856
3.79	0.0861
3.80	0.0864
3.81	0.0866
3.82	0.0873
3.83	0.0875
3.84	0.0882
3.85	0.0882
3.86	0.0887
3.87	0.0895
3.88	0.0895
3.89	0.0899
3.90	0.0910
3.91	0.0910
3.92	0.0918
3.93	0.0920
3.94	0.0920
3.95	0.0926
3.96	0.0937
3.97	0.0937
3.98	0.0942
3.99	0.0948
4.00	0.0955
4.01	0.0955
4.02	0.0963
4.03	0.0966
4.04	0.0971
4.05	0.0971
4.06	0.0975
4.07	0.0983
4.08	0.0990
4.09	0.0991
4.10	0.0996
4.11	0.1000
4.12	0.1004
4.13	0.1016
4.14	0.1016
4.15	0.1020
4.16	0.1025
4.17	0.1032
4.18	0.1040
4.19	0.1040
4.20	0.1048
4.21	0.1051
4.22	0.1065
4.23	0.1069
4.24	0.1071
4.26	0.1076
4.27	0.1076
4.29	0.1076
4.30	0.1106
4.31	0.1113
4.32	0.1123
4.33	0.1123
4.35	0.1132
4.36	0.1142
4.37	0.1147
4.38	0.1147
4.39	0.1149
4.40	0.1156
4.41	0.1171
4.42	0.1183
4.43	0.1183
4.44	0.1185
4.46	0.1190
4.47	0.1190
4.48	0.1197
4.49	0.1197
4.53	0.1201
4.54	0.1210
4.55	0.1216
4.56	0.1220
4.57	0.1252
4.58	0.1252
4.60	0.1252
4.61	0.1264
4.62	0.1264
4.63	0.1270
4.65	0.1277
4.67	0.1292
4.68	0.1299
4.69	0.1309
4.70	0.1320
4.71	0.1324
4.72	0.1330
4.75	0.1336
4.77	0.1349
4.78	0.1358
4.79	0.1384
4.80	0.1404
4.81	0.1404
4.82	0.1410
4.83	0.1410
5.29	0.1430
5.32	0.1435
5.33	0.1480
5.34	0.1487
5.35	0.1497
5.36	0.1497
5.37	0.1548
5.40	0.1593
5.41	0.1603
5.42	0.1603
5.43	0.1639
5.44	0.1687
5.45	0.1695
5.46	0.1695
5.53	0.1710
5.54	0.1721
5.55	0.1733
5.56	0.1738
5.58	0.1738
5.59	0.1759
5.60	0.1774
5.61	0.1791
5.62	0.1800
5.63	0.1808
5.64	0.1815
5.65	0.1815
5.71	0.1861
5.72	0.1869
5.73	0.1878
5.74	0.1886
5.75	0.1892
5.78	0.1903
5.79	0.1903
5.89	0.1927
5.90	0.1936
5.91	0.1945
5.92	0.1964
5.93	0.1964
5.97	0.2001
5.98	0.2001
6.01	0.2123
6.02	0.2133
6.03	0.2141
6.04	0.2152
6.05	0.2160
6.06	0.2165
6.07	0.2174
6.08	0.2222
6.09	0.2232
6.10	0.2240
6.11	0.2247
6.12	0.2253
6.13	0.2261
6.22	0.2275
6.23	0.2283
6.24	0.2294
6.25	0.2301
6.26	0.2311
6.27	0.2317
6.28	0.2326
6.29	0.2331
6.35	0.2338
6.36	0.2345
6.37	0.2353
6.38	0.2363
6.39	0.2372
6.40	0.2378
6.41	0.2384
6.42	0.2663
6.43	0.2667
6.44	0.2674
6.45	0.2680
6.46	0.2686
6.47	0.2693
6.48	0.2700
6.49	0.2705
6.50	0.2712
6.51	0.2811
6.52	0.2817
6.53	0.2825
6.54	0.2835
6.55	0.2841
6.56	0.2855
6.57	0.2861
6.58	0.2866
6.59	0.2872
6.60	0.2876
6.61	0.2881
6.64	0.2883
6.65	0.2888
6.66	0.2896
6.67	0.2908
6.68	0.2914
6.69	0.2923
6.70	0.2930
6.71	0.2935
6.72	0.2940
6.73	0.2950
6.74	0.2956
6.75	0.2962
6.76	0.2968
6.77	0.2973
6.78	0.2978
6.79	0.2983
6.80	0.2989
6.81	0.3002
6.82	0.3030
6.83	0.3036
6.84	0.3040
6.85	0.3046
6.87	0.3050
6.89	0.3052
6.90	0.3060
6.91	0.3064
6.92	0.3070
6.93	0.3075
6.94	0.3215
6.95	0.3223
6.96	0.3229
6.97	0.3234
6.98	0.3238
6.99	0.3243
7.00	0.3249
7.01	0.3254
7.02	0.3258
7.03	0.3269
7.04	0.3275
7.05	0.3280
7.06	0.3285
7.07	0.3285
7.09	0.3291
7.10	0.3294
7.11	0.3299
7.12	0.3304
7.13	0.3309
7.14	0.3310
7.15	0.3320
7.16	0.3325
7.17	0.3331
7.18	0.3337
7.19	0.3342
7.20	0.3349
7.21	0.3354
7.22	0.3360
7.23	0.3364
7.24	0.3372
7.25	0.3372
7.26	0.3386
7.27	0.3386
7.28	0.3391
7.29	0.3395
7.30	0.3400
7.31	0.3407
7.33	0.3412
7.34	0.3418
7.35	0.3421
7.36	0.3430
7.37	0.3436
7.38	0.3442
7.39	0.3448
7.40	0.3452
7.41	0.3458
7.42	0.3462
7.43	0.3463
7.44	0.3467
7.45	0.3471
7.46	0.3477
7.47	0.3483
7.48	0.3484
7.49	0.3489
7.50	0.3494
7.51	0.3499
7.76	0.3951
7.77	0.3962
7.78	0.3972
7.79	0.3979
7.80	0.3986
7.81	0.3994
7.82	0.3999
7.83	0.4013
7.84	0.4025
7.85	0.4034
7.86	0.4040
7.87	0.4049
7.88	0.4056
7.89	0.4062
7.90	0.4067
7.91	0.4075
7.92	0.4080
7.93	0.4086
7.94	0.4095
7.95	0.4103
7.96	0.4114
7.97	0.4118
7.98	0.4127
7.99	0.4136
8.00	0.4144
8.01	0.4150
8.02	0.4153
8.03	0.4161
8.04	0.4165
8.05	0.4169
8.06	0.4174
8.07	0.4178
8.08	0.4205
8.09	0.4211
8.10	0.4217
8.11	0.4222
8.12	0.4230
8.13	0.4238
8.14	0.4244
8.15	0.4247
8.16	0.4250
8.17	0.4258
8.18	0.4263
8.19	0.4268
8.20	0.4276
8.21	0.4287
8.22	0.4292
8.23	0.4296
8.24	0.4300
8.25	0.4305
8.26	0.4324
8.27	0.4331
8.28	0.4335
8.29	0.4339
8.30	0.4343
8.31	0.4355
8.32	0.4358
8.33	0.4363
8.34	0.4367
8.35	0.4373
8.36	0.4377
8.70	0.4690
8.71	0.4702
8.72	0.4715
8.73	0.4725
8.74	0.4735
8.75	0.4744
8.76	0.4755
8.77	0.4764
8.78	0.4779
8.79	0.4791
8.80	0.4802
8.81	0.4811
8.82	0.4821
8.83	0.4830
8.84	0.4843
8.85	0.4852
8.86	0.4861
8.87	0.4869
8.88	0.4880
8.89	0.4888
8.90	0.4896
8.91	0.4906
8.92	0.4913
8.93	0.4923
8.94	0.4930
8.95	0.4936
8.96	0.4946
8.97	0.4953
8.98	0.4961
8.99	0.4967
9.00	0.4975
9.01	0.4983
9.02	0.4992
9.03	0.5002
9.04	0.5008
9.05	0.5017
9.06	0.5017
9.07	0.5020
9.08	0.5027
9.09	0.5029
9.10	0.5037
9.11	0.5051
9.12	0.5058
9.13	0.5067
9.14	0.5074
9.15	0.5081
9.16	0.5090
9.17	0.5097
9.18	0.5102
9.24	0.5102
9.25	0.5109
9.26	0.5118
9.27	0.5125
9.28	0.5134
9.29	0.5143
9.30	0.5152
9.31	0.5160
9.32	0.5165
9.33	0.5175
9.34	0.5178
9.35	0.5180
9.36	0.5188
9.37	0.5196
9.38	0.5203
9.39	0.5211
9.40	0.5220
9.41	0.5228
9.42	0.5237
9.43	0.5243
9.44	0.5250
9.45	0.5256
9.46	0.5265
9.47	0.5273
9.48	0.5281
9.49	0.5291
9.50	0.5298
9.51	0.5307
9.52	0.5312
9.53	0.5320
9.54	0.5329
9.55	0.5336
9.56	0.5343
9.57	0.5352
9.58	0.5360
9.59	0.5367
9.60	0.5373
9.61	0.5378
9.62	0.5385
9.63	0.5394
9.64	0.5402
9.65	0.5431
9.66	0.5438
9.67	0.5446
9.68	0.5454
9.69	0.5461
9.70	0.5468
9.71	0.5476
9.72	0.5483
9.73	0.5487
9.74	0.5495
9.75	0.5503
9.76	0.5510
9.77	0.5518
9.78	0.5522
9.93	0.5750
9.94	0.5758
9.95	0.5764
9.96	0.5770
9.97	0.5777
9.98	0.5778
9.99	0.5787
10.00	0.5797
10.01	0.5807
10.02	0.5815
10.03	0.5822
10.04	0.5830
10.05	0.5836
10.06	0.5843
10.07	0.5852
10.08	0.5860
10.09	0.5868
10.10	0.5874
10.11	0.5881
10.12	0.5889
10.13	0.5894
10.15	0.5901
10.16	0.5909
10.17	0.5914
10.18	0.5919
10.19	0.5924
10.20	0.6085
10.21	0.6091
10.22	0.6097
10.23	0.6105
10.24	0.6113
10.25	0.6121
10.26	0.6127
10.27	0.6136
10.28	0.6142
10.29	0.6142
10.30	0.6147
10.31	0.6154
10.32	0.6160
10.33	0.6160
10.34	0.6167
10.35	0.6173
10.36	0.6184
10.37	0.6191
10.38	0.6197
10.39	0.6204
10.40	0.6212
10.41	0.6230
10.42	0.6233
10.43	0.6240
10.44	0.6246
10.45	0.6257
10.46	0.6262
10.47	0.6268
10.48	0.6273
10.49	0.6275
10.50	0.6286
10.51	0.6296
10.52	0.6304
10.53	0.6310
10.54	0.6317
10.55	0.6324
10.56	0.6329
10.57	0.6335
10.58	0.6340
10.59	0.6347
10.60	0.6354
10.61	0.6361
10.62	0.6371
10.63	0.6380
10.64	0.6393
10.65	0.6400
10.66	0.6404
10.67	0.6410
10.68	0.6417
10.69	0.6421
10.70	0.6425
10.71	0.6425
10.72	0.6432
10.73	0.6439
10.74	0.6446
10.75	0.6448
10.76	0.6455
10.77	0.6461
10.78	0.6468
10.79	0.6476
10.80	0.6480
10.81	0.6486
10.82	0.6491
10.83	0.6499
10.84	0.6502
10.85	0.6507
10.86	0.6513
10.87	0.6524
10.88	0.6529
10.89	0.6534
10.90	0.6541
10.91	0.6548
10.92	0.6554
10.93	0.6561
10.94	0.6563
10.95	0.6566
10.96	0.6570
10.97	0.6576
10.98	0.6598
10.99	0.6604
11.00	0.6608
11.01	0.6614
11.02	0.6619
11.03	0.6624
11.04	0.6629
11.05	0.6638
11.06	0.6643
11.07	0.6651
11.08	0.6658
11.09	0.6663
11.10	0.6669
11.11	0.6672
11.12	0.6680
11.13	0.6687
11.14	0.6693
11.15	0.6704
11.16	0.6711
11.17	0.6718
11.18	0.6725
11.19	0.6732
11.20	0.6736
11.21	0.6741
11.22	0.6747
11.23	0.6753
11.24	0.6757
11.25	0.6762
11.26	0.6771
11.27	0.6777
11.28	0.6781
11.29	0.6781
11.30	0.6789
11.31	0.6793
11.32	0.6797
11.33	0.6805
11.34	0.6810
11.35	0.6814
11.36	0.6824
11.37	0.6828
11.38	0.6845
11.39	0.6848
11.40	0.6854
11.41	0.6858
11.42	0.6863
11.43	0.6867
11.44	0.6871
11.45	0.6876
11.46	0.6880
11.47	0.6885
11.48	0.6890
11.49	0.6894
11.50	0.6901
11.51	0.6907
11.52	0.6920
11.53	0.6924
11.54	0.6926
11.55	0.6929
11.56	0.6933
11.57	0.6939
11.58	0.6947
11.59	0.6951
11.60	0.6957
11.61	0.6961
11.62	0.6965
11.63	0.6968
11.64	0.6970
11.65	0.6976
11.66	0.6982
11.67	0.6985
11.68	0.6988
11.69	0.6993
11.70	0.6996
11.71	0.7000
11.72	0.7000
11.73	0.7009
11.74	0.7012
11.75	0.7018
11.76	0.7022
11.77	0.7027
11.78	0.7031
11.79	0.7034
11.80	0.7040
11.81	0.7044
11.82	0.7049
11.83	0.7053
11.84	0.7058
11.85	0.7063
11.86	0.7067
11.87	0.7074
11.88	0.7077
11.89	0.7080
11.90	0.7085
11.91	0.7085
11.92	0.7092
11.93	0.7095
11.94	0.7099
11.95	0.7103
11.96	0.7107
11.97	0.7111
11.98	0.7114
11.99	0.7119
12.00	0.7126
12.01	0.7130
12.02	0.7134
12.03	0.7139
12.04	0.7142
12.05	0.7145
12.06	0.7145
12.07	0.7149
12.08	0.7154
12.09	0.7170
12.10	0.7172
12.11	0.7176
12.12	0.7178
12.13	0.7180
12.14	0.7184
12.15	0.7185
12.16	0.7190
12.17	0.7194
12.18	0.7228
12.19	0.7231
12.20	0.7232
12.21	0.7234
12.22	0.7239
12.23	0.7243
12.24	0.7246
12.25	0.7248
12.26	0.7253
12.27	0.7254
12.28	0.7254
12.30	0.7257
12.31	0.7261
12.32	0.7263
12.33	0.7267
12.34	0.7272
12.35	0.7274
12.36	0.7277
12.37	0.7285
12.38	0.7289
12.39	0.7289
12.40	0.7294
12.41	0.7298
12.42	0.7301
12.43	0.7303
12.44	0.7304
12.45	0.7306
12.46	0.7310
12.47	0.7315
12.48	0.7318
12.49	0.7318
12.50	0.7321
12.51	0.7324
12.52	0.7328
12.53	0.7330
12.54	0.7333
12.56	0.7337
12.57	0.7342
12.58	0.7346
12.59	0.7349
12.60	0.7352
12.61	0.7359
12.62	0.7359
12.63	0.7360
12.64	0.7362
12.65	0.7367
12.66	0.7371
12.67	0.7375
12.68	0.7379
12.69	0.7382
12.70	0.7382
12.73	0.7385
12.74	0.7388
12.76	0.7390
12.77	0.7394
12.78	0.7399
12.79	0.7402
12.80	0.7409
12.81	0.7413
12.82	0.7416
12.83	0.7420
12.85	0.7420
12.86	0.7429
12.87	0.7432
12.88	0.7436
12.89	0.7438
12.90	0.7442
12.91	0.7445
12.92	0.7448
12.93	0.7454
12.94	0.7458
12.95	0.7462
12.96	0.7464
12.97	0.7468
12.98	0.7468
13.00	0.7470
13.01	0.7475
13.02	0.7477
13.03	0.7477
13.04	0.7479
13.05	0.7482
13.06	0.7486
13.07	0.7488
13.08	0.7492
13.09	0.7500
13.10	0.7504
13.11	0.7507
13.12	0.7509
13.13	0.7510
13.14	0.7517
13.15	0.7521
13.16	0.7523
13.17	0.7525
13.18	0.7527
13.19	0.7531
13.20	0.7534
13.21	0.7536
13.22	0.7537
13.23	0.7540
13.24	0.7540
13.26	0.7541
13.27	0.7543
13.28	0.7546
13.29	0.7552
13.30	0.7554
13.31	0.7557
13.32	0.7577
13.33	0.7578
13.34	0.7579
13.35	0.7581
13.36	0.7584
13.37	0.7587
13.38	0.7589
13.39	0.7591
13.40	0.7593
13.41	0.7602
13.42	0.7604
13.43	0.7606
13.44	0.7608
13.45	0.7610
13.46	0.7612
13.47	0.7614
13.48	0.7617
13.49	0.7619
13.50	0.7622
13.51	0.7625
13.52	0.7627
13.53	0.7630
13.54	0.7631
13.55	0.7634
13.56	0.7638
13.57	0.7640
13.58	0.7641
13.59	0.7644
13.60	0.7646
13.61	0.7648
13.62	0.7649
13.63	0.7651
13.64	0.7653
13.65	0.7656
13.66	0.7658
13.67	0.7658
13.69	0.7659
13.70	0.7661
13.71	0.7663
13.72	0.7665
13.73	0.7667
13.74	0.7669
13.75	0.7673
13.76	0.7675
13.77	0.7677
13.78	0.7678
13.79	0.7681
13.80	0.7682
13.81	0.7685
13.82	0.7686
13.83	0.7687
13.84	0.7695
13.85	0.7696
13.86	0.7699
13.87	0.7700
13.88	0.7702
13.89	0.7704
13.90	0.7705
13.91	0.7708
13.92	0.7710
13.93	0.7711
13.94	0.7713
13.95	0.7715
13.96	0.7717
13.97	0.7719
13.98	0.7721
13.99	0.7723
14.00	0.7725
14.01	0.7727
14.02	0.7728
14.03	0.7729
14.04	0.7731
14.05	0.7733
14.06	0.7736
14.07	0.7737
14.08	0.7739
14.09	0.7740
14.10	0.7742
14.11	0.7743
14.12	0.7744
14.13	0.7746
14.14	0.7748
14.15	0.7749
14.16	0.7750
14.17	0.7752
14.18	0.7753
14.19	0.7755
14.20	0.7757
14.21	0.7758
14.22	0.7759
14.23	0.7761
14.24	0.7763
14.25	0.7764
14.30	0.7765
14.31	0.7766
14.32	0.7768
14.33	0.7769
14.34	0.7772
14.35	0.7773
14.36	0.7775
14.37	0.7777
14.38	0.7779
14.39	0.7780
14.40	0.7781
14.41	0.7786
14.42	0.7787
14.43	0.7789
14.44	0.7790
14.45	0.7791
14.46	0.7792
14.47	0.7792
14.48	0.7794
14.49	0.7796
14.50	0.7797
14.51	0.7798
14.52	0.7800
14.53	0.7801
14.54	0.7803
14.55	0.7804
14.56	0.7805
14.57	0.7807
14.58	0.7808
14.59	0.7809
14.60	0.7810
14.61	0.7811
14.62	0.7813
14.63	0.7814
14.64	0.7815
14.65	0.7816
14.66	0.7817
14.67	0.7818
14.68	0.7819
14.69	0.7821
14.70	0.7822
14.71	0.7823
14.72	0.7824
14.74	0.7827
14.75	0.7828
14.76	0.7829
14.77	0.7830
14.78	0.7831
14.79	0.7832
14.80	0.7833
14.81	0.7834
14.82	0.7835
14.83	0.7837
14.84	0.7838
14.85	0.7840
14.86	0.7841
14.87	0.7842
14.88	0.7842
14.89	0.7843
14.90	0.7844
14.91	0.7845
14.92	0.7846
14.93	0.7848
14.94	0.7849
14.95	0.7851
14.96	0.7851
14.97	0.7852
14.98	0.7853
14.99	0.7854
15.00	0.7855
15.01	0.7856
15.02	0.7857
15.03	0.7858
15.04	0.7859
15.05	0.7860
15.06	0.7860
15.07	0.7860
15.08	0.7861
15.09	0.7862
15.10	0.7863
15.11	0.7864
15.12	0.7864
15.13	0.7865
15.14	0.7866
15.15	0.7867
15.16	0.7868
15.17	0.7869
15.18	0.7869
15.19	0.7870
15.20	0.7871
15.21	0.7872
15.22	0.7873
15.23	0.7874
15.24	0.7874
15.25	0.7875
15.26	0.7876
15.27	0.7877
15.28	0.7878
15.29	0.7878
15.30	0.7878
15.31	0.7879
15.32	0.7880
15.33	0.7880
15.34	0.7881
15.35	0.7881
15.36	0.7882
15.37	0.7883
15.38	0.7883
15.39	0.7884
15.40	0.7885
15.41	0.7885
15.42	0.7886
15.43	0.7887
15.44	0.7888
15.45	0.7888
15.46	0.7889
15.47	0.7890
15.48	0.7890
15.49	0.7892
15.50	0.7892
15.51	0.7893
15.52	0.7894
15.53	0.7894
15.54	0.7895
15.55	0.7895
15.56	0.7898
15.57	0.7899
15.58	0.7900
15.59	0.7900
15.60	0.7900
15.61	0.7901
15.62	0.7902
15.63	0.7902
15.64	0.7903
15.65	0.7903
15.66	0.7904
15.67	0.7904
15.68	0.7905
15.69	0.7905
15.70	0.7906
15.71	0.7907
15.72	0.7907
15.73	0.7908
15.74	0.7908
15.75	0.7911
15.76	0.7912
15.77	0.7912
15.78	0.7913
15.79	0.7913
15.80	0.7914
15.81	0.7915
15.82	0.7915
15.83	0.7916
15.84	0.7916
15.85	0.7917
15.86	0.7917
15.87	0.7918
15.88	0.7918
15.89	0.7919
15.90	0.7919
15.91	0.7920
15.92	0.7920
15.93	0.7921
15.94	0.7922
15.95	0.7922
15.96	0.7923
15.97	0.7923
15.98	0.7927
15.99	0.7927
16.00	0.7928
16.01	0.7928
16.02	0.7929
16.03	0.7930
16.04	0.7930
16.05	0.7931
16.06	0.7932
16.07	0.7932
16.08	0.7933
16.09	0.7934
16.10	0.7934
16.11	0.7934
16.12	0.7935
16.13	0.7935
16.14	0.7936
16.15	0.7936
16.16	0.7937
16.17	0.7937
16.18	0.7937
16.19	0.7938
16.20	0.7939
16.21	0.7939
16.22	0.7939
16.23	0.7940
16.24	0.7941
16.25	0.7941
16.26	0.7942
16.27	0.7942
16.28	0.7943
16.29	0.7943
16.30	0.7944
16.31	0.7944
16.32	0.7945
16.33	0.7945
16.34	0.7946
16.35	0.7946
16.36	0.7947
16.37	0.7947
16.38	0.7947
16.39	0.7948
16.40	0.7948
16.41	0.7948
16.42	0.7949
16.43	0.7949
16.44	0.7949
16.45	0.7950
16.46	0.7950
16.47	0.7950
16.48	0.7951
16.49	0.7951
16.50	0.7951
16.51	0.7952
16.52	0.7952
16.53	0.7952
16.54	0.7952
16.55	0.7953
16.56	0.7953
16.57	0.7954
16.58	0.7954
16.59	0.7954
16.60	0.7954
16.61	0.7955
16.62	0.7955
16.63	0.7956
16.64	0.7956
16.65	0.7956
16.66	0.7956
16.67	0.7957
16.68	0.7957
16.69	0.7957
16.70	0.7958
16.71	0.7958
16.72	0.7958
16.73	0.7959
16.74	0.7959
16.75	0.7959
16.76	0.7960
16.77	0.7961
16.78	0.7961
16.79	0.7961
16.80	0.7961
16.81	0.7962
16.82	0.7962
16.83	0.7962
16.84	0.7963
16.85	0.7963
16.86	0.7963
16.87	0.7963
16.88	0.7965
16.89	0.7966
16.90	0.7967
16.91	0.7967
16.92	0.7968
16.93	0.7968
16.94	0.7968
16.95	0.7968
16.96	0.7968
16.97	0.7969
16.98	0.7969
16.99	0.7969
17.00	0.7969

==> figures/cracking/data/comparison-population-level/mc-data-GMAIL-100W-all-SEPCFG.txt <==
a   b
0.0   0.0
2.95	0.0000
2.99	0.0000
3.01	0.0000
3.05	0.0000
3.08	0.0000
3.11	0.0000
3.23	0.0000
3.27	0.0000
3.30	0.0000
3.36	0.0000
3.41	0.0000
3.42	0.0000
3.48	0.0000
3.52	0.0000
3.53	0.0000
3.57	0.0000
3.58	0.0000
3.59	0.0000
3.60	0.0000
3.61	0.0000
3.63	0.0000
3.68	0.0000
3.69	0.0000
3.70	0.0000
3.71	0.0000
3.72	0.0000
3.73	0.0000
3.76	0.0000
3.78	0.0000
3.79	0.0000
3.82	0.0000
3.84	0.0000
3.87	0.0000
3.88	0.0000
3.89	0.0000
3.90	0.0000
3.92	0.0000
3.93	0.0000
3.94	0.0000
3.95	0.0000
3.96	0.0000
3.97	0.0000
3.98	0.0000
3.99	0.0000
4.00	0.0000
4.02	0.0000
4.03	0.0000
4.04	0.0000
4.05	0.0000
4.06	0.0000
4.07	0.0000
4.08	0.0000
4.09	0.0000
4.12	0.0000
4.13	0.0000
4.14	0.0000
4.15	0.0000
4.16	0.0000
4.17	0.0000
4.19	0.0000
4.20	0.0000
4.21	0.0000
4.22	0.0000
4.220	0.0000
4.23	0.0000
4.24	0.0000
4.25	0.0000
4.26	0.0000
4.27	0.0000
4.28	0.0000
4.29	0.0000
4.30	0.0000
4.31	0.0000
4.32	0.0000
4.33	0.0000
4.34	0.0000
4.35	0.0000
4.36	0.0000
4.37	0.0000
4.38	0.0000
4.40	0.0000
4.41	0.0000
4.42	0.0000
4.43	0.0000
4.44	0.0000
4.440	0.0000
4.45	0.0000
4.46	0.0000
4.47	0.0000
4.470	0.0000
4.48	0.0000
4.49	0.0000
4.50	0.0000
4.51	0.0000
4.52	0.0000
4.520	0.0000
4.53	0.0000
4.54	0.0000
4.55	0.0000
4.56	0.0000
4.57	0.0000
4.58	0.0001
4.59	0.0001
4.60	0.0001
4.61	0.0001
4.62	0.0001
4.63	0.0001
4.64	0.0001
4.65	0.0001
4.650	0.0001
4.66	0.0001
4.67	0.0001
4.68	0.0001
4.69	0.0001
4.70	0.0001
4.71	0.0001
4.72	0.0001
4.73	0.0001
4.74	0.0001
4.75	0.0001
4.76	0.0001
4.77	0.0001
4.78	0.0001
4.79	0.0001
4.790	0.0001
4.800	0.0001
4.81	0.0002
4.82	0.0002
4.83	0.0002
4.84	0.0002
4.85	0.0002
4.86	0.0002
4.87	0.0002
4.88	0.0002
4.89	0.0002
4.90	0.0002
4.900	0.0002
4.910	0.0002
4.92	0.0002
4.93	0.0002
4.94	0.0002
4.95	0.0002
4.96	0.0002
4.97	0.0002
4.98	0.0002
4.99	0.0002
5.00	0.0002
5.000	0.0002
5.010	0.0002
5.02	0.0003
5.03	0.0003
5.030	0.0003
5.04	0.0003
5.05	0.0003
5.06	0.0003
5.07	0.0003
5.08	0.0003
5.09	0.0003
5.10	0.0003
5.100	0.0003
5.11	0.0003
5.110	0.0003
5.12	0.0004
5.13	0.0004
5.14	0.0004
5.15	0.0004
5.16	0.0004
5.17	0.0004
5.18	0.0004
5.180	0.0004
5.19	0.0005
5.20	0.0006
5.21	0.0006
5.22	0.0006
5.23	0.0006
5.230	0.0006
5.24	0.0006
5.25	0.0006
5.250	0.0007
5.26	0.0007
5.27	0.0007
5.270	0.0007
5.28	0.0007
5.29	0.0007
5.290	0.0007
5.300	0.0007
5.31	0.0008
5.32	0.0008
5.33	0.0008
5.330	0.0009
5.340	0.0009
5.350	0.0010
5.36	0.0010
5.37	0.0010
5.370	0.0010
5.380	0.0011
5.390	0.0011
5.40	0.0011
5.400	0.0011
5.410	0.0011
5.420	0.0012
5.430	0.0012
5.44	0.0013
5.440	0.0013
5.450	0.0013
5.460	0.0014
5.470	0.0014
5.48	0.0016
5.480	0.0016
5.490	0.0018
5.500	0.0019
5.510	0.0019
5.520	0.0019
5.53	0.0020
5.54	0.0020
5.55	0.0020
5.550	0.0020
5.560	0.0021
5.57	0.0022
5.570	0.0022
5.580	0.0022
5.590	0.0023
5.600	0.0024
5.61	0.0024
5.610	0.0024
5.620	0.0025
5.630	0.0026
5.640	0.0026
5.65	0.0027
5.650	0.0027
5.660	0.0027
5.670	0.0029
5.680	0.0030
5.69	0.0030
5.690	0.0030
5.700	0.0040
5.710	0.0042
5.720	0.0043
5.73	0.0043
5.730	0.0043
5.740	0.0046
5.750	0.0047
5.760	0.0048
5.770	0.0059
5.78	0.0061
5.780	0.0061
5.790	0.0062
5.800	0.0063
5.810	0.0066
5.82	0.0067
5.820	0.0067
5.830	0.0068
5.840	0.0071
5.850	0.0073
5.86	0.0075
5.860	0.0075
5.870	0.0078
5.880	0.0081
5.890	0.0083
5.90	0.0085
5.900	0.0085
5.910	0.0087
5.920	0.0090
5.930	0.0092
5.94	0.0094
5.940	0.0094
5.950	0.0097
5.960	0.0100
5.970	0.0102
5.98	0.0105
5.980	0.0105
5.990	0.0108
6.000	0.0113
6.010	0.0116
6.020	0.0121
6.03	0.0125
6.030	0.0125
6.040	0.0128
6.050	0.0131
6.060	0.0139
6.07	0.0143
6.070	0.0143
6.080	0.0147
6.090	0.0150
6.100	0.0153
6.11	0.0157
6.110	0.0157
6.120	0.0162
6.130	0.0166
6.140	0.0172
6.15	0.0176
6.150	0.0176
6.160	0.0181
6.170	0.0184
6.180	0.0189
6.19	0.0194
6.190	0.0194
6.200	0.0199
6.210	0.0204
6.220	0.0210
6.23	0.0216
6.230	0.0216
6.240	0.0221
6.250	0.0227
6.260	0.0233
6.270	0.0238
6.28	0.0247
6.280	0.0247
6.290	0.0251
6.300	0.0257
6.310	0.0264
6.32	0.0271
6.320	0.0271
6.330	0.0277
6.340	0.0285
6.350	0.0291
6.36	0.0297
6.360	0.0297
6.370	0.0304
6.380	0.0312
6.390	0.0318
6.40	0.0326
6.400	0.0326
6.410	0.0333
6.420	0.0341
6.430	0.0347
6.44	0.0354
6.440	0.0354
6.450	0.0363
6.460	0.0372
6.470	0.0378
6.48	0.0385
6.480	0.0385
6.490	0.0394
6.500	0.0403
6.510	0.0411
6.520	0.0421
6.53	0.0432
6.530	0.0432
6.540	0.0442
6.550	0.0453
6.560	0.0461
6.57	0.0469
6.570	0.0469
6.580	0.0477
6.590	0.0488
6.600	0.0499
6.61	0.0509
6.610	0.0509
6.620	0.0518
6.630	0.0529
6.640	0.0539
6.65	0.0549
6.650	0.0549
6.660	0.0560
6.670	0.0572
6.680	0.0584
6.69	0.0597
6.690	0.0597
6.700	0.0607
6.710	0.0620
6.720	0.0634
6.73	0.0647
6.730	0.0647
6.740	0.0659
6.750	0.0671
6.760	0.0685
6.770	0.0697
6.78	0.0710
6.780	0.0710
6.790	0.0724
6.800	0.0736
6.810	0.0751
6.82	0.0764
6.820	0.0764
6.830	0.0778
6.840	0.0792
6.850	0.0806
6.86	0.0820
6.860	0.0820
6.870	0.0833
6.880	0.0849
6.890	0.0863
6.90	0.0878
6.900	0.0878
6.910	0.0893
6.920	0.0909
6.930	0.0924
6.94	0.0938
6.940	0.0938
6.950	0.0951
6.960	0.0964
6.970	0.0978
6.98	0.0994
6.980	0.0994
6.990	0.1009
7.000	0.1025
7.010	0.1041
7.020	0.1055
7.03	0.1069
7.030	0.1069
7.040	0.1086
7.050	0.1100
7.060	0.1117
7.07	0.1131
7.070	0.1131
7.080	0.1145
7.090	0.1158
7.100	0.1172
7.11	0.1185
7.110	0.1185
7.120	0.1198
7.130	0.1211
7.140	0.1224
7.15	0.1236
7.150	0.1236
7.160	0.1248
7.170	0.1260
7.180	0.1271
7.19	0.1283
7.190	0.1283
7.200	0.1296
7.210	0.1307
7.220	0.1319
7.23	0.1331
7.230	0.1331
7.240	0.1341
7.250	0.1353
7.260	0.1365
7.270	0.1376
7.28	0.1387
7.280	0.1387
7.290	0.1398
7.300	0.1408
7.310	0.1417
7.32	0.1427
7.320	0.1427
7.330	0.1436
7.340	0.1447
7.350	0.1457
7.36	0.1467
7.360	0.1467
7.370	0.1476
7.380	0.1486
7.390	0.1495
7.40	0.1504
7.400	0.1504
7.410	0.1514
7.420	0.1524
7.430	0.1533
7.44	0.1542
7.440	0.1542
7.450	0.1551
7.460	0.1559
7.470	0.1567
7.48	0.1575
7.480	0.1575
7.490	0.1583
7.500	0.1591
7.510	0.1599
7.520	0.1607
7.53	0.1614
7.530	0.1614
7.540	0.1622
7.550	0.1628
7.560	0.1635
7.57	0.1642
7.570	0.1642
7.580	0.1650
7.590	0.1657
7.600	0.1664
7.61	0.1670
7.610	0.1670
7.620	0.1677
7.630	0.1684
7.640	0.1690
7.65	0.1697
7.650	0.1697
7.660	0.1704
7.670	0.1712
7.680	0.1718
7.69	0.1724
7.690	0.1724
7.700	0.1732
7.710	0.1738
7.720	0.1743
7.73	0.1749
7.730	0.1749
7.740	0.1755
7.750	0.1761
7.760	0.1766
7.770	0.1775
7.78	0.1781
7.780	0.1781
7.790	0.1787
7.800	0.1792
7.810	0.1798
7.82	0.1804
7.820	0.1804
7.830	0.1810
7.840	0.1815
7.850	0.1820
7.86	0.1827
7.860	0.1827
7.870	0.1833
7.880	0.1839
7.890	0.1843
7.90	0.1848
7.900	0.1848
7.910	0.1853
7.920	0.1858
7.930	0.1864
7.94	0.1869
7.940	0.1869
7.950	0.1875
7.960	0.1880
7.970	0.1885
7.98	0.1890
7.980	0.1890
7.990	0.1895
8.000	0.1901
8.010	0.1905
8.020	0.1910
8.030	0.1914
8.040	0.1919
8.05	0.1923
8.050	0.1923
8.060	0.1928
8.070	0.1932
8.080	0.1937
8.090	0.1941
8.100	0.1945
8.110	0.1950
8.120	0.1955
8.13	0.1959
8.130	0.1959
8.140	0.1965
8.150	0.1969
8.160	0.1973
8.170	0.1980
8.180	0.1984
8.190	0.1988
8.200	0.1993
8.21	0.1997
8.210	0.1997
8.220	0.2001
8.230	0.2006
8.240	0.2010
8.250	0.2014
8.260	0.2019
8.270	0.2023
8.280	0.2027
8.290	0.2032
8.30	0.2037
8.300	0.2037
8.310	0.2041
8.320	0.2045
8.330	0.2051
8.340	0.2056
8.350	0.2061
8.360	0.2065
8.370	0.2070
8.38	0.2074
8.380	0.2074
8.390	0.2080
8.400	0.2084
8.410	0.2089
8.420	0.2094
8.430	0.2098
8.440	0.2102
8.450	0.2106
8.46	0.2111
8.460	0.2111
8.470	0.2115
8.480	0.2122
8.490	0.2126
8.500	0.2131
8.510	0.2135
8.520	0.2139
8.530	0.2143
8.540	0.2149
8.55	0.2153
8.550	0.2153
8.560	0.2157
8.570	0.2162
8.580	0.2166
8.590	0.2169
8.600	0.2177
8.610	0.2181
8.620	0.2186
8.63	0.2190
8.630	0.2190
8.640	0.2196
8.650	0.2200
8.660	0.2204
8.670	0.2208
8.680	0.2212
8.690	0.2217
8.700	0.2221
8.71	0.2226
8.710	0.2226
8.720	0.2230
8.730	0.2234
8.740	0.2239
8.750	0.2243
8.760	0.2247
8.770	0.2251
8.780	0.2262
8.790	0.2267
8.80	0.2271
8.800	0.2271
8.810	0.2276
8.820	0.2280
8.830	0.2284
8.840	0.2288
8.850	0.2293
8.860	0.2299
8.870	0.2304
8.88	0.2308
8.880	0.2308
8.890	0.2313
8.900	0.2317
8.910	0.2322
8.920	0.2326
8.930	0.2330
8.940	0.2335
8.950	0.2339
8.96	0.2343
8.960	0.2343
8.970	0.2348
8.980	0.2353
8.990	0.2357
9.000	0.2362
9.010	0.2366
9.020	0.2370
9.030	0.2374
9.040	0.2379
9.05	0.2385
9.050	0.2385
9.060	0.2389
9.070	0.2394
9.080	0.2398
9.090	0.2403
9.100	0.2409
9.110	0.2413
9.120	0.2418
9.13	0.2423
9.130	0.2423
9.140	0.2427
9.150	0.2432
9.160	0.2436
9.170	0.2442
9.180	0.2447
9.190	0.2451
9.200	0.2456
9.21	0.2461
9.210	0.2461
9.220	0.2465
9.230	0.2470
9.240	0.2474
9.250	0.2482
9.260	0.2486
9.270	0.2492
9.280	0.2496
9.290	0.2501
9.30	0.2507
9.300	0.2507
9.310	0.2511
9.320	0.2516
9.330	0.2522
9.340	0.2527
9.350	0.2532
9.360	0.2537
9.370	0.2542
9.38	0.2547
9.380	0.2547
9.390	0.2551
9.400	0.2556
9.410	0.2561
9.420	0.2566
9.430	0.2571
9.440	0.2575
9.450	0.2581
9.46	0.2586
9.460	0.2586
9.470	0.2590
9.480	0.2596
9.490	0.2602
9.500	0.2607
9.510	0.2612
9.520	0.2618
9.530	0.2623
9.540	0.2629
9.55	0.2636
9.550	0.2636
9.560	0.2641
9.570	0.2646
9.580	0.2651
9.590	0.2657
9.600	0.2663
9.610	0.2669
9.620	0.2674
9.63	0.2681
9.630	0.2681
9.640	0.2686
9.650	0.2692
9.660	0.2697
9.670	0.2703
9.680	0.2708
9.690	0.2715
9.700	0.2720
9.71	0.2727
9.710	0.2727
9.720	0.2733
9.730	0.2739
9.740	0.2745
9.750	0.2750
9.760	0.2756
9.770	0.2762
9.780	0.2768
9.790	0.2774
9.80	0.2781
9.800	0.2781
9.810	0.2787
9.820	0.2794
9.830	0.2799
9.840	0.2805
9.850	0.2811
9.860	0.2818
9.870	0.2823
9.88	0.2829
9.880	0.2829
9.890	0.2836
9.900	0.2842
9.910	0.2848
9.920	0.2854
9.930	0.2860
9.940	0.2865
9.950	0.2872
9.96	0.2878
9.960	0.2878
9.970	0.2885
9.980	0.2891
9.990	0.2897
10.000	0.2903
10.010	0.2910
10.020	0.2916
10.030	0.2921
10.040	0.2928
10.05	0.2934
10.050	0.2934
10.060	0.2941
10.070	0.2949
10.080	0.2955
10.090	0.2961
10.100	0.2967
10.110	0.2973
10.120	0.2980
10.13	0.2986
10.130	0.2986
10.140	0.2993
10.150	0.2999
10.160	0.3005
10.170	0.3012
10.180	0.3018
10.190	0.3025
10.200	0.3032
10.21	0.3038
10.210	0.3038
10.220	0.3045
10.230	0.3051
10.240	0.3058
10.250	0.3064
10.260	0.3070
10.270	0.3076
10.280	0.3083
10.290	0.3090
10.30	0.3096
10.300	0.3096
10.310	0.3103
10.320	0.3109
10.330	0.3115
10.340	0.3122
10.350	0.3128
10.360	0.3134
10.370	0.3140
10.38	0.3147
10.380	0.3147
10.390	0.3153
10.400	0.3159
10.410	0.3166
10.420	0.3172
10.430	0.3179
10.440	0.3185
10.450	0.3191
10.46	0.3198
10.460	0.3198
10.470	0.3204
10.480	0.3210
10.490	0.3216
10.500	0.3222
10.510	0.3228
10.520	0.3234
10.530	0.3240
10.540	0.3247
10.55	0.3253
10.550	0.3253
10.560	0.3259
10.570	0.3265
10.580	0.3271
10.590	0.3277
10.600	0.3283
10.610	0.3289
10.620	0.3294
10.63	0.3300
10.630	0.3300
10.640	0.3306
10.650	0.3312
10.660	0.3318
10.670	0.3324
10.680	0.3329
10.690	0.3335
10.700	0.3340
10.71	0.3346
10.710	0.3346
10.720	0.3351
10.730	0.3357
10.740	0.3363
10.750	0.3368
10.760	0.3374
10.770	0.3379
10.780	0.3384
10.790	0.3390
10.80	0.3395
10.800	0.3395
10.810	0.3400
10.820	0.3405
10.830	0.3411
10.840	0.3416
10.850	0.3421
10.860	0.3428
10.870	0.3432
10.88	0.3438
10.880	0.3438
10.890	0.3443
10.900	0.3448
10.910	0.3453
10.920	0.3458
10.930	0.3463
10.940	0.3467
10.950	0.3472
10.96	0.3477
10.960	0.3477
10.970	0.3482
10.980	0.3486
10.990	0.3491
11.000	0.3495
11.010	0.3500
11.020	0.3505
11.030	0.3510
11.040	0.3514
11.05	0.3521
11.050	0.3521
11.060	0.3525
11.070	0.3530
11.080	0.3535
11.090	0.3539
11.100	0.3543
11.110	0.3548
11.120	0.3554
11.13	0.3558
11.130	0.3558
11.140	0.3562
11.150	0.3566
11.160	0.3570
11.170	0.3575
11.180	0.3579
11.190	0.3586
11.200	0.3590
11.21	0.3594
11.210	0.3594
11.220	0.3598
11.230	0.3602
11.240	0.3605
11.250	0.3609
11.260	0.3613
11.270	0.3617
11.280	0.3620
11.290	0.3625
11.30	0.3629
11.300	0.3629
11.310	0.3632
11.320	0.3636
11.330	0.3640
11.340	0.3643
11.350	0.3646
11.360	0.3650
11.370	0.3654
11.38	0.3657
11.380	0.3657
11.390	0.3661
11.400	0.3664
11.410	0.3668
11.420	0.3671
11.430	0.3675
11.440	0.3679
11.450	0.3682
11.46	0.3686
11.460	0.3686
11.470	0.3689
11.480	0.3693
11.490	0.3696
11.500	0.3700
11.510	0.3704
11.520	0.3707
11.530	0.3710
11.540	0.3713
11.55	0.3717
11.550	0.3717
11.560	0.3720
11.570	0.3723
11.580	0.3726
11.590	0.3729
11.600	0.3733
11.610	0.3736
11.620	0.3739
11.63	0.3742
11.630	0.3742
11.640	0.3747
11.650	0.3751
11.660	0.3754
11.670	0.3757
11.680	0.3761
11.690	0.3765
11.700	0.3768
11.71	0.3771
11.710	0.3771
11.720	0.3774
11.730	0.3777
11.740	0.3780
11.750	0.3784
11.760	0.3787
11.770	0.3790
11.780	0.3793
11.790	0.3796
11.80	0.3800
11.800	0.3800
11.810	0.3803
11.820	0.3806
11.830	0.3809
11.840	0.3812
11.850	0.3816
11.860	0.3819
11.870	0.3822
11.88	0.3825
11.880	0.3825
11.890	0.3828
11.900	0.3831
11.910	0.3835
11.920	0.3838
11.930	0.3842
11.940	0.3845
11.950	0.3849
11.96	0.3852
11.960	0.3852
11.970	0.3856
11.980	0.3859
11.990	0.3862
12.000	0.3865
12.010	0.3868
12.020	0.3871
12.030	0.3876
12.040	0.3879
12.05	0.3882
12.050	0.3882
12.060	0.3886
12.070	0.3889
12.080	0.3892
12.090	0.3896
12.100	0.3899
12.110	0.3902
12.120	0.3906
12.13	0.3909
12.130	0.3909
12.140	0.3913
12.150	0.3916
12.160	0.3919
12.170	0.3923
12.180	0.3926
12.190	0.3930
12.200	0.3933
12.21	0.3936
12.210	0.3936
12.220	0.3940
12.230	0.3943
12.240	0.3947
12.250	0.3951
12.260	0.3954
12.270	0.3958
12.280	0.3962
12.290	0.3965
12.30	0.3969
12.300	0.3969
12.310	0.3973
12.320	0.3977
12.330	0.3980
12.340	0.3983
12.350	0.3987
12.360	0.3991
12.370	0.3994
12.38	0.3998
12.380	0.3998
12.390	0.4001
12.400	0.4005
12.410	0.4009
12.420	0.4012
12.430	0.4016
12.440	0.4021
12.450	0.4026
12.46	0.4030
12.460	0.4030
12.470	0.4036
12.480	0.4040
12.490	0.4043
12.500	0.4047
12.510	0.4051
12.520	0.4055
12.530	0.4059
12.540	0.4063
12.55	0.4067
12.550	0.4067
12.560	0.4071
12.570	0.4075
12.580	0.4079
12.590	0.4083
12.600	0.4087
12.610	0.4091
12.620	0.4096
12.63	0.4100
12.630	0.4100
12.640	0.4104
12.650	0.4109
12.660	0.4114
12.670	0.4118
12.680	0.4122
12.690	0.4126
12.700	0.4130
12.71	0.4134
12.710	0.4134
12.720	0.4138
12.730	0.4143
12.740	0.4148
12.750	0.4153
12.760	0.4157
12.770	0.4161
12.780	0.4165
12.790	0.4171
12.80	0.4176
12.800	0.4176
12.810	0.4180
12.820	0.4184
12.830	0.4189
12.840	0.4193
12.850	0.4197
12.860	0.4201
12.870	0.4205
12.88	0.4209
12.880	0.4209
12.890	0.4214
12.900	0.4218
12.910	0.4222
12.920	0.4227
12.930	0.4231
12.940	0.4235
12.950	0.4240
12.96	0.4245
12.960	0.4245
12.970	0.4249
12.980	0.4254
12.990	0.4258
13.000	0.4263
13.010	0.4268
13.020	0.4272
13.030	0.4277
13.040	0.4281
13.05	0.4286
13.050	0.4286
13.060	0.4290
13.070	0.4295
13.080	0.4299
13.090	0.4304
13.100	0.4308
13.110	0.4313
13.120	0.4318
13.13	0.4322
13.130	0.4322
13.140	0.4327
13.150	0.4331
13.160	0.4336
13.170	0.4340
13.180	0.4344
13.190	0.4349
13.200	0.4353
13.21	0.4358
13.210	0.4358
13.220	0.4362
13.230	0.4366
13.240	0.4371
13.250	0.4375
13.260	0.4380
13.270	0.4384
13.280	0.4387
13.290	0.4392
13.30	0.4396
13.300	0.4396
13.310	0.4401
13.320	0.4406
13.330	0.4410
13.340	0.4414
13.350	0.4417
13.360	0.4421
13.370	0.4425
13.38	0.4430
13.380	0.4430
13.390	0.4434
13.400	0.4438
13.410	0.4442
13.420	0.4446
13.430	0.4450
13.440	0.4454
13.450	0.4458
13.46	0.4462
13.460	0.4462
13.470	0.4466
13.480	0.4470
13.490	0.4474
13.500	0.4478
13.510	0.4481
13.520	0.4485
13.530	0.4489
13.540	0.4492
13.55	0.4497
13.550	0.4497
13.560	0.4500
13.570	0.4503
13.580	0.4507
13.590	0.4513
13.600	0.4516
13.610	0.4520
13.620	0.4523
13.63	0.4526
13.630	0.4526
13.640	0.4530
13.650	0.4534
13.660	0.4537
13.670	0.4541
13.680	0.4544
13.690	0.4548
13.700	0.4551
13.71	0.4554
13.710	0.4554
13.720	0.4557
13.730	0.4560
13.740	0.4563
13.750	0.4566
13.760	0.4569
13.770	0.4573
13.780	0.4575
13.790	0.4580
13.80	0.4584
13.800	0.4584
13.810	0.4586
13.820	0.4589
13.830	0.4592
13.840	0.4595
13.850	0.4597
13.860	0.4600
13.870	0.4603
13.88	0.4606
13.880	0.4606
13.890	0.4609
13.900	0.4611
13.910	0.4614
13.920	0.4616
13.930	0.4619
13.940	0.4621
13.950	0.4624
13.96	0.4626
13.960	0.4626
13.970	0.4629
13.980	0.4631
13.990	0.4633
14.000	0.4635
14.010	0.4638
14.020	0.4640
14.030	0.4642
14.040	0.4645
14.05	0.4648
14.050	0.4648
14.060	0.4650
14.070	0.4652
14.080	0.4655
14.090	0.4657
14.100	0.4659
14.110	0.4661
14.120	0.4663
14.13	0.4666
14.130	0.4666
14.140	0.4668
14.150	0.4670
14.160	0.4673
14.170	0.4675
14.180	0.4677
14.190	0.4679
14.200	0.4681
14.21	0.4683
14.210	0.4683
14.220	0.4685
14.230	0.4687
14.240	0.4689
14.250	0.4692
14.260	0.4694
14.270	0.4696
14.280	0.4698
14.290	0.4700
14.30	0.4702
14.300	0.4702
14.310	0.4704
14.320	0.4706
14.330	0.4708
14.340	0.4710
14.350	0.4712
14.360	0.4714
14.370	0.4716
14.38	0.4718
14.380	0.4718
14.390	0.4720
14.400	0.4722
14.410	0.4724
14.420	0.4726
14.430	0.4727
14.440	0.4730
14.450	0.4732
14.46	0.4733
14.460	0.4733
14.470	0.4735
14.480	0.4737
14.490	0.4739
14.500	0.4741
14.510	0.4743
14.520	0.4745
14.530	0.4747
14.540	0.4749
14.55	0.4751
14.550	0.4751
14.560	0.4753
14.570	0.4756
14.580	0.4758
14.590	0.4760
14.600	0.4762
14.610	0.4764
14.620	0.4766
14.63	0.4768
14.630	0.4768
14.640	0.4770
14.650	0.4772
14.660	0.4774
14.670	0.4776
14.680	0.4778
14.690	0.4780
14.700	0.4782
14.71	0.4784
14.710	0.4784
14.720	0.4786
14.730	0.4788
14.740	0.4790
14.750	0.4792
14.760	0.4794
14.770	0.4798
14.780	0.4800
14.790	0.4802
14.80	0.4803
14.800	0.4803
14.810	0.4805
14.820	0.4807
14.830	0.4809
14.840	0.4811
14.850	0.4813
14.860	0.4815
14.870	0.4817
14.88	0.4819
14.880	0.4819
14.890	0.4821
14.900	0.4823
14.910	0.4825
14.920	0.4827
14.930	0.4830
14.940	0.4832
14.950	0.4833
14.96	0.4836
14.960	0.4836
14.970	0.4838
14.980	0.4840
14.990	0.4843
15.000	0.4846
15.010	0.4848
15.020	0.4850
15.030	0.4852
15.040	0.4853
15.05	0.4855
15.050	0.4855
15.060	0.4857
15.070	0.4860
15.080	0.4861
15.090	0.4863
15.100	0.4865
15.110	0.4867
15.120	0.4869
15.13	0.4871
15.130	0.4871
15.140	0.4873
15.150	0.4875
15.160	0.4877
15.170	0.4879
15.180	0.4881
15.190	0.4884
15.200	0.4886
15.21	0.4887
15.210	0.4887
15.220	0.4889
15.230	0.4892
15.240	0.4894
15.250	0.4896
15.260	0.4898
15.270	0.4900
15.280	0.4902
15.290	0.4904
15.30	0.4906
15.300	0.4906
15.310	0.4908
15.320	0.4911
15.330	0.4913
15.340	0.4915
15.350	0.4917
15.360	0.4919
15.370	0.4921
15.38	0.4923
15.380	0.4923
15.390	0.4926
15.400	0.4928
15.410	0.4929
15.420	0.4931
15.430	0.4933
15.440	0.4935
15.450	0.4937
15.46	0.4939
15.460	0.4939
15.470	0.4941
15.480	0.4943
15.490	0.4945
15.500	0.4947
15.510	0.4949
15.520	0.4951
15.530	0.4953
15.540	0.4954
15.55	0.4956
15.550	0.4956
15.560	0.4958
15.570	0.4960
15.580	0.4962
15.590	0.4963
15.600	0.4965
15.610	0.4967
15.620	0.4969
15.63	0.4971
15.630	0.4971
15.640	0.4972
15.650	0.4974
15.660	0.4976
15.670	0.4977
15.680	0.4979
15.690	0.4981
15.700	0.4983
15.71	0.4984
15.710	0.4984
15.720	0.4986
15.730	0.4987
15.740	0.4989
15.750	0.4990
15.760	0.4992
15.770	0.4993
15.780	0.4995
15.790	0.4996
15.80	0.4997
15.800	0.4997
15.810	0.4999
15.820	0.5001
15.830	0.5002
15.840	0.5003
15.850	0.5005
15.860	0.5006
15.870	0.5007
15.88	0.5009
15.880	0.5009
15.890	0.5010
15.900	0.5011
15.910	0.5013
15.920	0.5015
15.930	0.5016
15.940	0.5017
15.950	0.5018
15.96	0.5020
15.97	0.5020
15.970	0.5020
15.980	0.5022
15.990	0.5023
16.000	0.5024
16.010	0.5025
16.02	0.5027
16.03	0.5027
16.030	0.5028
16.04	0.5029
16.05	0.5029
16.050	0.5030
16.06	0.5032
16.07	0.5033
16.08	0.5033
16.080	0.5033
16.090	0.5034
16.100	0.5035
16.11	0.5036
16.12	0.5036
16.120	0.5037
16.13	0.5038
16.14	0.5039
16.15	0.5039
16.150	0.5039
16.160	0.5040
16.170	0.5041
16.18	0.5042
16.19	0.5042
16.190	0.5043
16.20	0.5045
16.21	0.5045
16.210	0.5045
16.22	0.5046
16.23	0.5046
16.230	0.5047
16.24	0.5048
16.25	0.5048
16.250	0.5048
16.260	0.5049
16.27	0.5050
16.28	0.5050
16.280	0.5050
16.29	0.5052
16.30	0.5052
16.300	0.5052
16.31	0.5053
16.32	0.5053
16.320	0.5053
16.33	0.5054
16.34	0.5054
16.340	0.5055
16.350	0.5055
16.36	0.5056
16.37	0.5057
16.38	0.5057
16.380	0.5057
16.390	0.5058
16.40	0.5058
16.41	0.5058
16.410	0.5059
16.420	0.5059
16.43	0.5060
16.44	0.5060
16.45	0.5060
16.450	0.5061
16.460	0.5061
16.47	0.5062
16.48	0.5062
16.480	0.5062
16.49	0.5063
16.50	0.5063
16.500	0.5063
16.510	0.5064
16.52	0.5065
16.53	0.5065
16.530	0.5065
16.54	0.5066
16.55	0.5066
16.56	0.5066
16.560	0.5066
16.570	0.5067
16.58	0.5067
16.59	0.5068
16.60	0.5068
16.600	0.5068
16.61	0.5068
16.62	0.5069
16.63	0.5069
16.630	0.5069
16.640	0.5069
16.65	0.5070
16.66	0.5070
16.660	0.5070
16.67	0.5070
16.68	0.5070
16.680	0.5070
16.690	0.5071
16.70	0.5071
16.71	0.5071
16.710	0.5071
16.72	0.5072
16.73	0.5072
16.730	0.5072
16.74	0.5073
16.75	0.5073
16.750	0.5073
16.760	0.5073
16.77	0.5074
16.78	0.5074
16.780	0.5074
16.79	0.5074
16.80	0.5074
16.800	0.5074
16.81	0.5075
16.82	0.5075
16.820	0.5075
16.83	0.5075
16.84	0.5076
16.85	0.5076
16.86	0.5076
16.860	0.5076
16.87	0.5076
16.88	0.5076
16.880	0.5077
16.89	0.5077
16.90	0.5077
16.900	0.5077
16.910	0.5077
16.92	0.5078
16.93	0.5078
16.94	0.5078
16.95	0.5078
16.950	0.5078
16.96	0.5079
16.97	0.5079
16.98	0.5079
16.99	0.5080
17.00	0.5080

==> figures/cracking/data/comparison-population-level/x-axis-1.txt <==
a	b
0.001	0.20
0.020	0.20
0.040	0.20
0.060	0.20
0.080	0.20
0.100	0.20
0.120	0.20
0.140	0.20
0.160	0.20
0.180	0.20
0.200	0.20
0.220	0.20
0.240	0.20
0.260	0.20
0.280	0.20
0.300	0.20
0.320	0.20
0.340	0.20
0.360	0.20
0.380	0.20
0.400	0.20
0.420	0.20
0.440	0.20
0.460	0.20
0.480	0.20
0.500	0.20
0.510	0.20


==> figures/cracking/data/comparison-population-level/x-axis-2.txt <==
a	b
0.001	0.40
0.020	0.40
0.040	0.40
0.060	0.40
0.080	0.40
0.100	0.40
0.120	0.40
0.140	0.40
0.160	0.40
0.180	0.40
0.200	0.40
0.220	0.40
0.240	0.40
0.260	0.40
0.280	0.40
0.300	0.40
0.320	0.40
0.340	0.40
0.360	0.40
0.380	0.40
0.400	0.40
0.420	0.40
0.440	0.40
0.460	0.40
0.480	0.40
0.500	0.40
0.510	0.40

==> figures/cracking/data/comparison-population-level/x-axis-3.txt <==
a	b
0.001	0.50
0.020	0.50
0.040	0.50
0.060	0.50
0.080	0.50
0.100	0.50
0.120	0.50
0.140	0.50
0.160	0.50
0.180	0.50
0.200	0.50
0.220	0.50
0.240	0.50
0.260	0.50
0.280	0.50
0.300	0.50
0.320	0.50
0.340	0.50
0.360	0.50
0.380	0.50
0.400	0.50
0.420	0.50
0.440	0.50
0.460	0.50
0.480	0.50
0.500	0.50
0.510	0.50


==> figures/cracking/data/comparison-population-level/x-axis-4.txt <==
a	b
0.001	0.60
0.020	0.60
0.040	0.60
0.060	0.60
0.080	0.60
0.100	0.60
0.120	0.60
0.140	0.60
0.160	0.60
0.180	0.60
0.200	0.60
0.220	0.60
0.240	0.60
0.260	0.60
0.280	0.60
0.300	0.60
0.320	0.60
0.340	0.60
0.360	0.60
0.380	0.60
0.400	0.60
0.420	0.60
0.440	0.60
0.460	0.60
0.480	0.60
0.500	0.60
0.510	0.60


==> figures/cracking/data/comparison-population-level/y-axis-1.txt <==
a	b
9 0.1
9 0.2
9 0.3
9 0.4
9 0.5
9 0.6
9 0.7
9 0.8
9 0.9
9 1.0

==> figures/cracking/data/comparison-population-level/y-axis-2.txt <==
a	b
11 0.1
11 0.2
11 0.3
11 0.4
11 0.5
11 0.6
11 0.7
11 0.8
11 0.9
11 1.0

==> figures/semantic-analysis/data/distribution-SF-frequecies/17173.txt <==
SFT percentage
pre\_process	10.511717572591179
CN\_factor	17.61761529
EN\_factor	3.3740455139154024
GE\_factor	0.0027001908972169196
FR\_factor	0.006719079674470009
name	1.1070154727217925
location	0.09387873003114638
mobilephone	1.9079046518637597
post\_process	7.050637999
date	7.786910981613584
number1	1.2883050336581936
number2	1.5792976991861751
number3	3.857379684517231
number4	2.842170702300814
number5	0.8728524063096553
number6	9.796983321611574
number7	12.468665226564855
number8	6.144064603637094
number9+	8.422460564653873
special	0.1512106902441475
NN	3.1174645835426507



==> figures/semantic-analysis/data/distribution-SF-frequecies/178.txt <==
SFT percentage
pre\_process	13.069590395142956
CN\_factor	17.14537271
EN\_factor	2.7154942547314964
GE\_factor	0.003000140210634334
FR\_factor	0.0034287316692963813
name	0.6873994723426871
location	0.1773756365348503
mobilephone	2.4413794032414984
post\_process	6.769479635
date	7.012797128682136
number1	1.5663793267073094
number2	1.7060389148798996
number3	4.339059927494571
number4	2.6113465302766192
number5	2.1298546401454272
number6	12.804904555743523
number7	9.709923178042402
number8	4.507129006641331
number9+	7.003184434537859
special	0.2391540339334226
NN	3.3577079418609563



==> figures/semantic-analysis/data/distribution-SF-frequecies/7K7K.txt <==
SFT percentage
pre\_process	6.018113134383039
CN\_factor	15.00776484
EN\_factor	4.928958164287274
GE\_factor	0.0033992814926119136
FR\_factor	0.007428059557929737
name	1.3984266362661788
location	0.0929766437886629
mobilephone	1.4197665700809092
post\_process	7.095622418
date	9.501747167737545
number1	3.8076359193262372
number2	2.6563496375043987
number3	3.0655853594205107
number4	2.314281199896007
number5	1.020854591957174
number6	10.942664822661373
number7	10.998438219003116
number8	6.40796036185981
number9+	6.834633138839876
special	1.2822215689446679
NN	5.1951722648846035


==> figures/semantic-analysis/data/distribution-SF-frequecies/8Fit.txt <==
SFT percentage
\textsc{pre\_process}	8.294252448306045
\textsc{cn\_sft}s	4.939534825
\textsc{en\_sft}s	17.560504917808505
\textsc{ge\_sft}s	0.10612658208334719
\textsc{fr\_sft}s	0.15454111453625863
\textsc{name}	17.087728578014598
\textsc{location}	0.5150728169020191
\textsc{cn\_mobile}	0.002938593512067262
\textsc{post\_process}	10.31865434
\textsc{date}	5.436157129003774
\textsc{number1}	2.1619858725912566
\textsc{number2}	12.697518044650243
\textsc{number3}	4.808020722383363
\textsc{number4}	4.876427325451158
\textsc{number5}	0.7398029600789663
\textsc{number6}	1.5910797789599596
\textsc{number7}	0.6314603894455356
\textsc{number8}	1.0563521070919824
\textsc{number9+}	0.7622037139004626
\textsc{special}	1.099226668169685
\textsc{nn}	5.1604110755107735



==> figures/semantic-analysis/data/distribution-SF-frequecies/CSDN.txt <==
SFT percentage
pre\_process	7.1520550787834685
CN\_factor	20.02711868
EN\_factor	6.270100941763055
GE\_factor	0.00511673256828706
FR\_factor	0.010745138393402826
name	1.9645410433017707
location	0.13491118205050215
mobilephone	2.0543112735831626
post\_process	7.640361924
date	8.405484000261522
number1	1.296636885388033
number2	1.4557104156776686
number3	3.1310992162871285
number4	2.7522904484816095
number5	0.7820641467706311
number6	4.548149874782183
number7	4.324889777052592
number8	9.79524541839238
number9+	11.93045791913857
special	1.6245625904311416
NN	4.694147310730641


==> figures/semantic-analysis/data/distribution-SF-frequecies/DE3.txt <==
SFT percentage
\textsc{pre\_process}	6.963620099746405
\textsc{cn\_sft}s	5.870855224
\textsc{en\_sft}s	17.183306965869882
\textsc{ge\_sft}s	0.7368941107865423
\textsc{fr\_sft}s	0.07941736004996319
\textsc{name}	10.82087403191813
\textsc{location}	0.3363426438376628
\textsc{cn\_mobile}	0.005714450269884037
\textsc{post\_process}	11.56690226
\textsc{date}	4.128352852455594
\textsc{number1}	8.7681265062301
\textsc{number2}	8.57977462568101
\textsc{number3}	4.02400789044094
\textsc{number4}	2.8613197410409117
\textsc{number5}	0.8860097658605243
\textsc{number6}	1.5949165690260596
\textsc{number7}	0.9552581041703788
\textsc{number8}	0.8808802593190536
\textsc{number9+}	1.3694432595584305
\textsc{special}	1.1867608336078068
\textsc{nn}	11.201222442401042



==> figures/semantic-analysis/data/distribution-SF-frequecies/Dodonew.txt <==
SFT percentage
pre\_process	20.098649922262087
CN\_factor	17.03745941
EN\_factor	3.397623189853468
GE\_factor	0.0035146231445333273
FR\_factor	0.007399206620070163
name	1.769890223520783
location	0.10298770714310158
mobilephone	0.7075028880028339
post\_process	8.245167162
date	4.867383094847655
number1	0.7490771801993531
number2	1.7907929822224813
number3	4.9103909833268125
number4	2.5909246881003183
number5	1.2920402109883768
number6	5.439434256661829
number7	7.862766914817558
number8	3.778127390290576
number9+	9.000348687611972
special	3.488078490783826
NN	2.860440789236374



==> figures/semantic-analysis/data/distribution-SF-frequecies/Eyeem.txt <==
SFT percentage
\textsc{pre\_process}	7.6294235855445285
\textsc{cn\_sft}s	6.276125708
\textsc{en\_sft}s	17.29193734462442
\textsc{ge\_sft}s	0.1971491407054796
\textsc{fr\_sft}s	0.1615244288465314
\textsc{name}	16.27994185341148
\textsc{location}	0.5209149043647441
\textsc{cn\_mobile}	0.031212982836168236
\textsc{post\_process}	11.03902836
\textsc{date}	6.345114120400496
\textsc{number1}	1.288721194166812
\textsc{number2}	9.612661221122476
\textsc{number3}	5.295674079106713
\textsc{number4}	2.8110985867026077
\textsc{number5}	0.6960053999563239
\textsc{number6}	3.330359092683809
\textsc{number7}	1.39702914167606
\textsc{number8}	2.347922185923496
\textsc{number9+}	1.6780011338143588
\textsc{special}	0.8134676851878404
\textsc{nn}	4.956687850318858



==> figures/semantic-analysis/data/distribution-SF-frequecies/FR0.txt <==
SFT percentage
\textsc{pre\_process}	8.634589625314414
\textsc{cn\_sft}s	5.756846521
\textsc{en\_sft}s	14.990739241089628
\textsc{ge\_sft}s	0.09492437294863669
\textsc{fr\_sft}s	0.15112232236113007
\textsc{name}	9.916429993381225
\textsc{location}	0.25624904618646754
\textsc{cn\_mobile}	0.02452815189940142
\textsc{post\_process}	10.83179342
\textsc{date}	5.928713623836773
\textsc{number1}	7.349008395259478
\textsc{number2}	10.131274498926414
\textsc{number3}	4.258588785320858
\textsc{number4}	3.660093377016399
\textsc{number5}	1.049779395417189
\textsc{number6}	1.693675265122966
\textsc{number7}	1.252933707249493
\textsc{number8}	1.6803271893926157
\textsc{number9+}	1.1279549090099086
\textsc{special}	0.9284139297797696
\textsc{nn}	10.282014233129669



==> figures/semantic-analysis/data/distribution-SF-frequecies/FR1.txt <==
SFT percentage
\textsc{pre\_process}	7.308020241505373
\textsc{cn\_sft}s	7.402531375
\textsc{en\_sft}s	14.241210612942536
\textsc{ge\_sft}s	0.14075284473071992
\textsc{fr\_sft}s	1.11380703309225
\textsc{name}	15.678561254688464
\textsc{location}	0.330269675724437
\textsc{cn\_mobile}	0.004648899298906421
\textsc{post\_process}	11.29316552
\textsc{date}	5.066113282795512
\textsc{number1}	4.27926234826784
\textsc{number2}	7.96742209631728
\textsc{number3}	3.0825169734280786
\textsc{number4}	2.46693346732714
\textsc{number5}	1.1722644689572221
\textsc{number6}	1.544176412869736
\textsc{number7}	1.1063391203886876
\textsc{number8}	1.182798676943042
\textsc{number9+}	1.1115814961938373
\textsc{special}	2.9703004573725607
\textsc{nn}	10.537323737477646



==> figures/semantic-analysis/data/distribution-SF-frequecies/FR5.txt <==
SFT percentage
\textsc{pre\_process}	9.66140123667957
\textsc{cn\_sft}s	6.925890686
\textsc{en\_sft}s	15.667336530556454
\textsc{ge\_sft}s	0.10232394092194629
\textsc{fr\_sft}s	0.6192493313572601
\textsc{name}	13.482252986216839
\textsc{location}	0.3254153973023872
\textsc{cn\_mobile}	0.010864023357144915
\textsc{post\_process}	10.1974271
\textsc{date}	5.004171279665732
\textsc{number1}	5.896638165869887
\textsc{number2}	6.872379054365089
\textsc{number3}	3.168252392990633
\textsc{number4}	2.1433454825117018
\textsc{number5}	0.8427450304672692
\textsc{number6}	2.0286921383379255
\textsc{number7}	1.956635871792397
\textsc{number8}	1.2629553478533952
\textsc{number9+}	1.9327855507478744
\textsc{special}	1.1929708252969036
\textsc{nn}	10.706267631930931


==> figures/semantic-analysis/data/distribution-SF-frequecies/Gmail.txt <==
SFT percentage
pre\_process	7.426604615402158
CN\_factor	5.443657311
EN\_factor	21.044869884014958
GE\_factor	0.05364600046804507
FR\_factor	0.08785347040212238
name	13.335700707443056
location	0.43253445316644434
mobilephone	0.010913811836110383
post\_process	11.36996573
date	3.486338459567042
number1	4.262142158643386
number2	7.977670666768746
number3	4.1925869697774285
number4	2.913987760241472
number5	0.7439310247091958
number6	2.6067721016906633
number7	0.9915822475176508
number8	1.4943777579772635
number9+	2.380079741413246
special	0.7380668870062111
NN	9.00671823849991



==> figures/semantic-analysis/data/distribution-SF-frequecies/MyHeritage.txt <==
SFT percentage
pre\_process	7.773547162426775
CN\_factor	6.876037683
EN\_factor	16.4825931898899
GE\_factor	0.051814895695343186
FR\_factor	0.05279950178931645
name	6.206300412344827
location	0.1942545772901425
mobilephone	0.001189732363551031
post\_process	12.03200954
date	1.9329458634851855
number1	18.734592453076342
number2	8.484884040068545
number3	2.520878777348973
number4	1.1605223827631574
number5	0.2535360691981163
number6	1.0298159237882063
number7	0.4139037867540122
number8	0.5626203321978911
number9+	0.18645977904618746
special	0.15564981335560732
NN	14.893644080486625



==> figures/semantic-analysis/data/distribution-SF-frequecies/Rockyou.txt <==
SFT percentage
pre\_process	8.491929028319209
CN\_factor	5.171990573
EN\_factor	20.98349643499422
GE\_factor	0.05023794360876658
FR\_factor	0.09057706689371013
name	18.46759395153469
location	0.41517826745468145
mobilephone	0.01047100646970875
post\_process	10.6490708
date	4.235035758773187
number1	1.6987062299055378
number2	8.001050533763847
number3	2.9309090950704446
number4	2.125843187809231
number5	0.5218337650477805
number6	2.5860525049451186
number7	1.4428818040800306
number8	1.2027352786517922
number9+	2.4119934793666813
special	1.843869855116746
NN	6.668543437225172



==> figures/semantic-analysis/data/distribution-SF-frequecies/Tianya.txt <==
SFT percentage
pre\_process	5.2921739365952085
CN\_factor	14.38166109
EN\_factor	4.391750064325664
GE\_factor	0.0038595398345137658
FR\_factor	0.008396191920696613
name	1.4767141096651002
location	0.10732229188954945
mobilephone	1.9564481399726448
post\_process	6.489240686
date	12.514659480248636
number1	2.0987771352734854
number2	1.6159960998334304
number3	2.768779708300042
number4	2.3556058123315684
number5	0.7239007082594152
number6	16.473260837181588
number7	8.51780128109638
number8	5.768590116869575
number9+	7.762144008233685
special	1.0046991590265835
NN	4.288219601045461




==> figures/semantic-analysis/data/distribution-SF-frequecies/Twitter.txt <==
SFT percentage
pre\_process	8.333866823453011
CN\_factor	5.640723341
EN\_factor	15.837691307422956
GE\_factor	0.06939639476766547
FR\_factor	0.09065064113562206
name	11.336707722359108
location	0.3174308891291444
mobilephone	0.008040763083781165
post\_process	10.61037586
date	6.702872293732661
number1	4.8211800869734
number2	7.8510625330657176
number3	3.9559530071173556
number4	2.944148449899644
number5	0.8175458669197373
number6	3.274690392209986
number7	2.085425681582709
number8	1.7299420091971989
number9+	2.110725917018301
special	1.7204160096202352
NN	9.741154008269183



==> figures/semantic-analysis/data/distribution-SF-frequecies/Webhost.txt <==
SFT percentage
pre\_process	10.83265080841285
CN\_factor	7.040512756
EN\_factor	12.952621302620082
GE\_factor	0.04661145798420981
FR\_factor	0.07476329887784765
name	8.196032994993338
location	0.2615790630209108
mobilephone	0.028336806996749776
post\_process	9.717934091
date	3.7778586696202052
number1	7.568147061369533
number2	8.690077456405339
number3	7.865646541614784
number4	3.219298031442758
number5	1.0898942659768172
number6	1.9267918961171175
number7	0.9975591873033348
number8	0.9616017768583729
number9+	1.3990836039387422
special	2.3535826824376165
NN	10.999416246978578


==> figures/semantic-analysis/data/distribution-common-patterns/CN/17173.dat <==
1	7.4572
2	7.5952
3	3.1543
4	2.7334
5	2.9478
6	2.1091
7	1.66
8	0.3682
9	0.3547
10	0.5726
11	10.3232
12	12.9256
13	2.5964
14	1.466
15	1.8184
16	1.234
17	0.0011
18	1.1261
19	0.9169
20	1.1969
21	0.0978
22	0.2011
23	0.3226
24	0.0358
25	0.0274
26	0.4315
27	0.2405
28	0.1514
29	0.7936
30	0.1581
31	0.265
32	0.0492
33	0.0143
34	0.0214
35	0.1088
36	0.0966
37	0.0898


==> figures/semantic-analysis/data/distribution-common-patterns/CN/178.dat <==
1	5.9424
2	5.9134
3	1.9779
4	3.1165
5	3.8728
6	2.4211
7	1.601
8	0.4676
9	0.5424
10	0.5799
11	12.1083
12	10.7141
13	2.0268
14	1.1796
15	1.2013
16	1.8749
17	0.0001
18	0.3431
19	0.5858
20	1.0797
21	0.0271
22	0.0696
23	0.3137
24	0.0257
25	0.0092
26	0.9941
27	0.1721
28	0.1463
29	0.9016
30	0.0714
31	0.1992
32	0.0181
33	0.0352
34	0.0201
35	0.0513
36	0.0404
37	0.0991


==> figures/semantic-analysis/data/distribution-common-patterns/CN/7k7k.dat <==
1	8.5844
2	5.5407
3	4.3202
4	4.088
5	2.0814
6	1.7632
7	2.2773
8	0.0218
9	0.2615
10	0.4471
11	13.6733
12	13.9029
13	4.7536
14	1.5978
15	0.7179
16	0.353
17	0.0023
18	0.2438
19	0.5855
20	0.6638
21	0.1915
22	0.3784
23	0.2085
24	0.0366
25	0.046
26	0.5012
27	0.2209
28	0.2313
29	0.5976
30	0.0889
31	0.2087
32	0.0555
33	0.0138
34	0.0649
35	0.1021
36	0.1125
37	0.166

==> figures/semantic-analysis/data/distribution-common-patterns/CN/csdn.dat <==
1	15.2975
2	11.2292
3	6.1999
4	3.7433
5	3.0686
6	2.5178
7	2.3724
8	1.6568
9	1.2039
10	1.1123
11	0.9652
12	0.1427
13	0.1664
14	0.9472
15	0.9527
16	0.0025
17	0.0066
18	0.4134
19	0.347
20	0.7458
21	0.0459
22	0.2766
23	0.2061
24	0.0393
25	0.0665
26	0.6422
27	0.1528
28	0.2335
29	0.8045
30	0.0881
31	0.3308
32	0.0639
33	0.0098
34	0.0325
35	0.1373
36	0.1524
37	0.0038


==> figures/semantic-analysis/data/distribution-common-patterns/CN/dodonew.dat <==
1	2.6515
2	5.566
3	1.1293
4	0.992
5	1.3122
6	1.0644
7	0.7845
8	0.0979
9	0.1363
10	0.9483
11	3.2109
12	4.3289
13	0.9539
14	0.5394
15	3.6154
16	2.3282
17	7.6237
18	2.3888
19	2.2214
20	1.8633
21	0.031
22	0.0617
23	0.695
24	0.0553
25	0.0054
26	0.5521
27	0.3291
28	0.3318
29	0.9994
30	0.3651
31	0.3428
32	0.0664
33	0.0184
34	0.0355
35	0.1261
36	0.0869
37	0.0332


==> figures/semantic-analysis/data/distribution-common-patterns/CN/tianya.dat <==
1	7.1555
2	4.2119
3	4.331
4	4.3391
5	2.4079
6	1.3759
7	1.8498
8	0.6911
9	0.5757
10	0.4526
11	20.5308
12	10.1132
13	7.45
14	1.4275
15	0.221
16	0.2972
17	0.0012
18	0.1367
19	0.1805
20	0.4954
21	0.1869
22	0.3656
23	0.1488
24	0.029
25	0.0572
26	0.3309
27	0.0877
28	0.1556
29	0.4605
30	0.0437
31	0.186
32	0.0482
33	0.0116
34	0.0414
35	0.0966
36	0.0986
37	0.2581


==> figures/semantic-analysis/data/distribution-common-patterns/DE/8fit.dat <==
1	1.7417
2	0.8215
3	0.06
4	0.4134
5	0.0047
6	0.1455
7	2.6102
8	0.0382
9	0.0502
10	0.0826
11	1.9992
12	0.6601
13	0.2537
14	2.9041
15	0.1349
16	0.0322
17	0.0001
18	0.0225
19	0.0691
20	1.3732
21	2.5959
22	2.4846
23	3.5197
24	5.7459
25	0.4375
26	0.6297
27	1.2079
28	2.07
29	2.0691
30	1.5337
31	1.4323
32	3.5418
33	1.8519
34	0.1008
35	2.2789
36	2.099
37	0.3567


==> figures/semantic-analysis/data/distribution-common-patterns/DE/de3.dat <==
1	1.5093
2	0.8119
3	0.0536
4	1.1492
5	0.0087
6	0.2231
7	7.2321
8	0.0826
9	0.313
10	0.0378
11	2.2579
12	1.3676
13	0.2636
14	5.6759
15	0.1084
16	0.0587
17	0.0001
18	0.0762
19	0.049
20	1.186
21	3.6094
22	3.1148
23	2.3715
24	1.7925
25	0.9426
26	1.0155
27	1.4386
28	1.4343
29	1.3455
30	1.2792
31	0.9746
32	1.3131
33	0.9142
34	0.3104
35	0.7333
36	0.6184
37	0.8589


==> figures/semantic-analysis/data/distribution-common-patterns/DE/eyeem.dat <==
1	3.8813
2	1.019
3	0.5942
4	0.9433
5	0.0402
6	0.444
7	4.2112
8	0.1789
9	0.1597
10	0.0688
11	4.5647
12	1.9468
13	1.0605
14	5.9795
15	0.0943
16	0.0806
17	0.0001
18	0.0473
19	0.0506
20	1.7812
21	3.623
22	2.4106
23	3.0145
24	4.4649
25	1.1888
26	0.5002
27	0.6544
28	1.0394
29	1.1803
30	1.2724
31	1.0845
32	2.4935
33	1.3296
34	0.0545
35	2.0876
36	0.9471
37	0.6892


==> figures/semantic-analysis/data/distribution-common-patterns/EN/gmail.dat <==
1	2.5188
2	0.9768
3	0.1779
4	2.9812
5	0.0178
6	0.3178
7	7.0838
8	0.0762
9	0.1288
10	0.0634
11	3.8098
12	1.372
13	0.3926
14	6.3621
15	0.1239
16	0.0814
17	0.0001
18	0.0353
19	0.0483
20	1.1092
21	3.8081
22	4.8238
23	1.8004
24	1.8936
25	0.7106
26	0.5828
27	0.9993
28	2.0859
29	0.9499
30	1.1066
31	0.4947
32	1.7701
33	1.0654
34	0.1634
35	0.9783
36	0.6475
37	0.4468


==> figures/semantic-analysis/data/distribution-common-patterns/EN/myheritage.dat <==
1	1.3269
2	0.2332
3	0.0943
4	0.1219
5	0.0028
6	0.2224
7	7.4244
8	0.0229
9	0.0238
10	0.009
11	2.274
12	0.9284
13	0.4145
14	3.9826
15	0.0304
16	0.0341
17	0.0001
18	0.0073
19	0.0115
20	0.5136
21	3.6788
22	3.0956
23	1.4155
24	1.6156
25	0.419
26	0.1253
27	2.1664
28	0.7658
29	0.3435
30	0.7944
31	0.4233
32	1.2625
33	1.0039
34	1.8477
35	0.4746
36	0.258
37	0.5724


==> figures/semantic-analysis/data/distribution-common-patterns/EN/rockyou.dat <==
1	1.8478
2	1.4504
3	0.0771
4	1.729
5	0.0154
6	0.4114
7	6.4069
8	0.1426
9	0.3856
10	0.0247
11	3.7936
12	2.0431
13	0.8567
14	6.4913
15	0.1124
16	0.137
17	0.0001
18	0.0315
19	0.0516
20	0.8291
21	8.0366
22	4.8542
23	2.2423
24	2.9488
25	0.3217
26	0.2515
27	0.9368
28	0.9848
29	0.6215
30	1.5112
31	0.3353
32	2.0628
33	2.3912
34	0.1031
35	0.79
36	0.537
37	0.804


==> figures/semantic-analysis/data/distribution-common-patterns/EN/twitter.dat <==
1	2.7161
2	1.0008
3	0.1614
4	1.4927
5	0.0126
6	0.2593
7	6.7651
8	0.1594
9	0.486
10	0.0672
11	4.4589
12	2.854
13	0.6072
14	4.0636
15	0.2176
16	0.1824
17	0.0004
18	0.041
19	0.0924
20	1.0266
21	2.9382
22	2.6655
23	1.8249
24	1.6659
25	1.6352
26	0.6326
27	1.0861
28	1.4952
29	0.9777
30	0.9058
31	0.7853
32	1.3459
33	0.918
34	0.2066
35	0.7396
36	0.544
37	1.4924


==> figures/semantic-analysis/data/distribution-common-patterns/EN/webhost.dat <==
1	0.0043
2	0.0042
3	0.0001
4	0.0042
5	0.0001
6	0.0006
7	0.0161
8	0.0003
9	0.0019
10	0.1577
11	0.0064
12	0.0044
13	0.0003
14	0.0099
15	0.3974
16	0.4483
17	0.0001
18	0.2254
19	0.3379
20	2.5063
21	0.0011
22	0.0021
23	2.7194
24	1.3926
25	0.0007
26	5.0327
27	4.2044
28	4.1241
29	1.5922
30	1.3111
31	1.2615
32	1.1487
33	0.6326
34	0.2868
35	1.0405
36	0.6634
37	0.0007


==> figures/semantic-analysis/data/distribution-common-patterns/FR/fr0.dat <==
1	2.5535
2	0.4413
3	0.068
4	0.4245
5	0.0337
6	0.1455
7	3.6105
8	0.0567
9	0.2129
10	0.0981
11	1.4008
12	0.7839
13	0.2293
14	1.8334
15	0.351
16	0.0723
17	0.0001
18	0.0664
19	0.1633
20	1.1837
21	1.4675
22	1.0833
23	2.5721
24	2.5122
25	0.5974
26	1.2557
27	1.7682
28	2.655
29	1.5204
30	1.2075
31	1.3244
32	1.748
33	0.9365
34	0.3255
35	1.0573
36	1.0495
37	0.7359


==> figures/semantic-analysis/data/distribution-common-patterns/FR/fr1.dat <==
1	2.0451
2	0.9822
3	0.0792
4	0.521
5	0.0057
6	0.6308
7	7.5096
8	0.0717
9	0.1594
10	0.0388
11	2.269
12	1.671
13	0.4597
14	5.1571
15	0.0619
16	0.0337
17	0.0001
18	0.0201
19	0.0356
20	0.8524
21	5.5503
22	2.6874
23	2.4136
24	1.9577
25	1.2818
26	0.457
27	1.1509
28	1.3615
29	0.9195
30	1.0461
31	0.6567
32	1.0869
33	1.131
34	1.4254
35	0.587
36	0.4244
37	1.8933


==> figures/semantic-analysis/data/distribution-common-patterns/FR/fr5.dat <==
1	2.049
2	1.2605
3	0.0818
4	1.2163
5	0.0193
6	0.4953
7	7.4939
8	0.0773
9	0.7618
10	0.0394
11	2.9353
12	3.2498
13	0.4644
14	4.8727
15	0.0991
16	0.071
17	0.0001
18	0.0297
19	0.0512
20	0.8645
21	4.7609
22	2.7408
23	1.7505
24	1.2325
25	1.2096
26	0.7221
27	2.4628
28	1.2335
29	0.7477
30	1.6847
31	0.5411
32	1.0368
33	1.6762
34	0.2295
35	0.5222
36	0.3591
37	1.5321


==> figures/semantic-analysis/data/distribution-pattern-length/17173.dat <==
a	b
1	56.8222
2	32.3682
3	7.27
4	2.4929
5	0.6371
6	0.2502
7	0.087
8	0.055
9	0.0086
10	0.0062


==> figures/semantic-analysis/data/distribution-pattern-length/178.dat <==
a	b
1	53.2729
2	35.4296
3	7.5395
4	2.7657
5	0.6388
6	0.2081
7	0.1118
8	0.026
9	0.0026
10	0.0026


==> figures/semantic-analysis/data/distribution-pattern-length/7K7K.dat <==
a	b
1	64.6106
2	22.7743
3	6.9524
4	2.7216
5	1.0974
6	1.5985
7	0.1375
8	0.081
9	0.0146
10	0.0071

==> figures/semantic-analysis/data/distribution-pattern-length/8fit.dat <==
a	b
1	20.9925
2	58.8562
3	14.5365
4	3.8393
5	1.1738
6	0.3702
7	0.1021
8	0.0935
9	0.0154
10	0.0134

==> figures/semantic-analysis/data/distribution-pattern-length/CSDN.dat <==
a	b
1	49.9705
2	33.3667
3	10.6331
4	4.2011
5	1.1147
6	0.4104
7	0.1284
8	0.1153
9	0.0237
10	0.0149


==> figures/semantic-analysis/data/distribution-pattern-length/DE_3.dat <==
a	b
1	35.7631
2	38.117
3	12.7141
4	5.2561
5	4.0574
6	1.6078
7	0.872
8	0.5648
9	0.4826
10	0.2623


==> figures/semantic-analysis/data/distribution-pattern-length/Dodonew.dat <==
a	b
1	22.8079
2	58.671
3	9.374
4	4.1564
5	1.8739
6	1.2473
7	0.8581
8	0.7297
9	0.2083
10	0.052

==> figures/semantic-analysis/data/distribution-pattern-length/Gmail.dat <==
a	b
1	43.0587
2	40.1019
3	10.7749
4	3.5246
5	1.4784
6	0.6506
7	0.2203
8	0.1304
9	0.0273
10	0.0206


==> figures/semantic-analysis/data/distribution-pattern-length/MyHeritage.dat <==
a	b
1	29.8281
2	28.6634
3	20.7767
4	11.864
5	6.8436
6	1.6601
7	0.3039
8	0.0495
9	0.0038
10	0.0042


==> figures/semantic-analysis/data/distribution-pattern-length/Rockyou.dat <==
a	b
1	47.0242
2	38.4562
3	9.9761
4	2.9603
5	0.9813
6	0.337
7	0.1339
8	0.0656
9	0.0287
10	0.0167


==> figures/semantic-analysis/data/distribution-pattern-length/Tianya.dat <==
a	b
1	69.5505
2	20.0241
3	6.3379
4	2.4531
5	0.8982
6	0.547
7	0.0951
8	0.063
9	0.0138
10	0.0079

==> figures/semantic-analysis/data/distribution-pattern-length/Twitter.dat <==
a	b
1	40.6698
2	39.2957
3	11.8225
4	4.1867
5	2.2138
6	0.9628
7	0.391
8	0.2481
9	0.081
10	0.0565


==> figures/semantic-analysis/data/distribution-pattern-length/Webhost.dat <==
a	b
1	1.2645
2	62.711
3	18.4067
4	8.6598
5	4.4031
6	2.3694
7	1.0166
8	0.6926
9	0.208
10	0.1365


==> figures/semantic-analysis/data/distribution-pattern-length/eyeem.dat <==
a	b
1	38.8386
2	47.4323
3	9.508
4	2.8617
5	0.8836
6	0.2826
7	0.0791
8	0.0787
9	0.0103
10	0.0174


==> figures/semantic-analysis/data/distribution-pattern-length/fr_0.dat <==
a	b
1	20.0514
2	50.4015
3	16.1449
4	6.8498
5	3.587
6	1.5951
7	0.6687
8	0.3984
9	0.1187
10	0.0885


==> figures/semantic-analysis/data/distribution-pattern-length/fr_1.dat <==
a	b
1	39.537
2	36.3795
3	14.0451
4	5.9321
5	2.4569
6	0.9177
7	0.3026
8	0.1796
9	0.0771
10	0.052


==> figures/semantic-analysis/data/distribution-pattern-length/fr_5.dat <==
a	b
1	42.0646
2	36.1801
3	11.9541
4	5.021
5	2.8162
6	1.1347
7	0.4562
8	0.1858
9	0.0776
10	0.0495

